HAT-P-67b: An Extremely Low Density Saturn Transiting an F-Subgiant Confirmed via Doppler Tomography

We report the discovery of HAT-P-67b, a hot-Saturn transiting a rapidly rotating F-subgiant. HAT-P-67b has a radius of Rp = 2.085 -0.071/+0.096 RJ,, orbiting a M* = 1.642 -0.072/+0.155 Msun, R* = 2.546 -0.084/+0.099 Rsun host star in a ~4.81-day period orbit. We place an upper limit on the mass of the planet via radial velocity measurements to be Mp < 0.59 MJ, and lower limit of > 0.056 MJ by limitations on Roche lobe overflow. Despite being a subgiant, the host star still exhibits relatively rapid rotation, with a projected rotational velocity of v sin I* = 35.8 +/- 1.1 km/s, making it difficult to precisely determine the mass of the planet using radial velocities. We validated HAT-P-67b via two Doppler tomographic detections of the planetary transit, which eliminated potential eclipsing binary blend scenarios. The Doppler tomographic observations also confirmed that HAT-P-67b has an orbit that is aligned to within 12 degrees, in projection, with the spin of its host star. HAT-P-67b receives strong UV irradiation, and is amongst the one of the lowest density planets known, making it a good candidate for future UV transit observations to search for an extended hydrogen exosphere.

==> lightcurves.dat <==
### BJD	MAG_RAW	MAG_EPD	MAG_TFA	MAG_ERR	INST	FILT
2454521.99042	9.39859	9.72414	9.72271	0.00303	HATNet	R
2454521.99445	9.39572	9.72048	9.73067	0.00325	HATNet	R
2454521.99854	9.39262	9.72005	9.71695	0.00276	HATNet	R
2454522.00264	9.38941	9.7199	9.72327	0.00344	HATNet	R
2454522.00673	9.41475	9.74011	9.73327	0.00328	HATNet	R
2454522.01082	9.3997	9.72695	9.72609	0.00279	HATNet	R
2454522.01493	9.40345	9.72605	9.72643	0.00284	HATNet	R
2454522.01903	9.38886	9.71738	9.72113	0.00231	HATNet	R
2454522.02327	9.40461	9.73037	9.72568	0.00214	HATNet	R
2454522.02742	9.39458	9.72434	9.72629	0.00223	HATNet	R
2454522.03152	9.39718	9.7292	9.72436	0.00254	HATNet	R
2454522.036	9.39714	9.72504	9.73072	0.00243	HATNet	R
2454522.04014	9.39995	9.7224	9.71872	0.00261	HATNet	R
2454522.04425	9.38578	9.71344	9.71235	0.00255	HATNet	R
2454522.98567	9.40025	9.72812	9.72699	0.002	HATNet	R
2454522.99005	9.39403	9.72297	9.72147	0.00203	HATNet	R
2454522.99423	9.38911	9.72332	9.7239	0.00201	HATNet	R
2454522.99843	9.39644	9.72378	9.72445	0.002	HATNet	R
2454523.00253	9.39902	9.73034	9.7258	0.00202	HATNet	R
2454523.00692	9.39301	9.72679	9.7238	0.002	HATNet	R
2454523.01133	9.39507	9.72738	9.72401	0.00199	HATNet	R
2454523.01577	9.39845	9.72917	9.72583	0.00201	HATNet	R
2454523.01983	9.40122	9.73296	9.73185	0.002	HATNet	R
2454523.0239	9.39374	9.72208	9.71881	0.002	HATNet	R
2454523.02789	9.39921	9.7296	9.72693	0.00201	HATNet	R
2454523.03222	9.39825	9.72608	9.72451	0.00201	HATNet	R
2454523.03626	9.40273	9.72914	9.72777	0.00202	HATNet	R
2454523.04047	9.39935	9.73041	9.73003	0.00205	HATNet	R
2454523.98271	9.39961	9.72994	9.7303	0.002	HATNet	R
2454523.98679	9.39783	9.73107	9.72527	0.00199	HATNet	R
2454523.99081	9.40084	9.72749	9.72743	0.00199	HATNet	R
2454523.99483	9.40248	9.72907	9.72377	0.00201	HATNet	R
2454523.9988	9.40179	9.734	9.73219	0.002	HATNet	R
2454524.00283	9.39565	9.72694	9.7235	0.00201	HATNet	R
2454524.00683	9.3909	9.72328	9.71965	0.00201	HATNet	R
2454524.01086	9.39559	9.73016	9.72783	0.00202	HATNet	R
2454524.01542	9.39302	9.72832	9.72377	0.00201	HATNet	R
2454524.01943	9.39646	9.72447	9.72554	0.00202	HATNet	R
2454524.02347	9.38802	9.72309	9.72273	0.00203	HATNet	R
2454524.02745	9.3993	9.73091	9.72889	0.00205	HATNet	R
2454524.03154	9.40206	9.72976	9.72806	0.00204	HATNet	R
2454524.03561	9.39393	9.72126	9.72143	0.00208	HATNet	R
2454524.03969	9.39634	9.72773	9.72741	0.00209	HATNet	R
2454524.04375	9.39886	9.72765	9.72972	0.00219	HATNet	R
2454524.98264	9.4036	9.73067	9.72702	0.00201	HATNet	R
2454524.98701	9.38961	9.71969	9.71929	0.00199	HATNet	R
2454524.99114	9.39564	9.72598	9.71976	0.002	HATNet	R
2454524.99564	9.39626	9.72762	9.724	0.00198	HATNet	R
2454524.99982	9.3965	9.7245	9.72251	0.00201	HATNet	R
2454525.00395	9.39702	9.7284	9.72827	0.00197	HATNet	R
2454525.00809	9.39866	9.72484	9.72172	0.00201	HATNet	R
2454525.01226	9.39527	9.72637	9.72601	0.002	HATNet	R
2454525.01645	9.39683	9.72838	9.72556	0.00197	HATNet	R
2454525.02061	9.39253	9.71875	9.71623	0.00197	HATNet	R
2454525.02486	9.38918	9.72354	9.72129	0.00198	HATNet	R
2454525.02917	9.39124	9.72231	9.72193	0.00197	HATNet	R
2454525.03531	9.38915	9.72161	9.71974	0.002	HATNet	R
2454525.03961	9.40476	9.73615	9.72716	0.002	HATNet	R
2454525.97783	9.39902	9.72856	9.73024	0.00206	HATNet	R
2454525.9821	9.39889	9.73266	9.72941	0.002	HATNet	R
2454525.98689	9.39452	9.72484	9.72422	0.00202	HATNet	R
2454525.99188	9.39617	9.72626	9.72564	0.00199	HATNet	R
2454525.99654	9.3905	9.72501	9.72037	0.00199	HATNet	R
2454526.00174	9.39323	9.72371	9.7258	0.002	HATNet	R
2454526.00681	9.38877	9.7183	9.72094	0.002	HATNet	R
2454526.01216	9.3814	9.7075	9.71951	0.00209	HATNet	R
2454526.0172	9.39199	9.72478	9.72526	0.0023	HATNet	R
2454526.022	9.39862	9.72984	9.73195	0.00266	HATNet	R
2454526.02668	9.41991	9.75094	9.7398	0.00226	HATNet	R
2454526.03122	9.38598	9.71608	9.72694	0.00208	HATNet	R
2454526.03553	9.40013	9.7297	9.72805	0.00219	HATNet	R
2454526.04004	9.39076	9.72091	9.72409	0.00215	HATNet	R
2454526.97413	9.39022	9.72225	9.72478	0.00209	HATNet	R
2454526.97851	9.37919	9.71141	9.71866	0.00207	HATNet	R
2454526.98281	9.39364	9.72508	9.72797	0.00207	HATNet	R
2454526.98743	9.38686	9.72314	9.72617	0.00209	HATNet	R
2454526.99182	9.39222	9.72826	9.7274	0.00206	HATNet	R
2454526.99622	9.39443	9.73128	9.72611	0.00206	HATNet	R
2454527.00042	9.38867	9.71935	9.71996	0.00206	HATNet	R
2454527.00472	9.38526	9.72119	9.72021	0.00205	HATNet	R
2454527.00897	9.39367	9.72612	9.73007	0.00207	HATNet	R
2454527.97278	9.40165	9.73657	9.73524	0.002	HATNet	R
2454527.97692	9.40535	9.73471	9.73204	0.00201	HATNet	R
2454527.98093	9.40619	9.73546	9.73335	0.00201	HATNet	R
2454527.98498	9.40623	9.73164	9.72542	0.00201	HATNet	R
2454527.98897	9.40791	9.73929	9.73207	0.00201	HATNet	R
2454527.99304	9.41179	9.73772	9.73887	0.00203	HATNet	R
2454527.99715	9.40007	9.73145	9.7275	0.00201	HATNet	R
2454528.00125	9.40203	9.73313	9.72948	0.002	HATNet	R
2454528.00525	9.4089	9.73564	9.73632	0.00202	HATNet	R
2454528.00944	9.40558	9.73323	9.73208	0.00202	HATNet	R
2454528.01349	9.39999	9.73297	9.73146	0.00202	HATNet	R
2454528.01749	9.39823	9.72975	9.72762	0.00202	HATNet	R
2454528.02159	9.40561	9.74132	9.73796	0.00203	HATNet	R
2454528.0256	9.40069	9.73099	9.72905	0.00205	HATNet	R
2454528.02958	9.40355	9.73734	9.7351	0.00203	HATNet	R
2454528.03416	9.3971	9.73304	9.72734	0.00204	HATNet	R
2454528.03826	9.39534	9.72874	9.72789	0.00209	HATNet	R
2454528.96847	9.39917	9.73036	9.72759	0.0023	HATNet	R
2454528.97251	9.40194	9.73351	9.72924	0.00229	HATNet	R
2454528.97663	9.38663	9.72456	9.7233	0.00228	HATNet	R
2454528.98067	9.39774	9.72792	9.7231	0.00228	HATNet	R
2454528.98472	9.39092	9.72618	9.7188	0.00224	HATNet	R
2454528.9887	9.39307	9.72595	9.72418	0.00226	HATNet	R
2454528.99275	9.39541	9.72444	9.72256	0.0023	HATNet	R
2454528.99688	9.39421	9.72511	9.72338	0.00231	HATNet	R
2454529.00118	9.39603	9.73021	9.72675	0.00232	HATNet	R
2454529.00523	9.39274	9.72207	9.72287	0.0023	HATNet	R
2454529.00937	9.38971	9.72356	9.71919	0.00229	HATNet	R
2454529.01345	9.40184	9.73008	9.72237	0.00236	HATNet	R
2454529.01759	9.39846	9.73408	9.7301	0.00232	HATNet	R
2454529.02157	9.38557	9.71949	9.71766	0.00234	HATNet	R
2454529.02565	9.39213	9.72787	9.72323	0.0024	HATNet	R
2454529.02973	9.39442	9.73073	9.72498	0.00239	HATNet	R
2454529.03371	9.39698	9.73186	9.72649	0.00234	HATNet	R
2454529.0378	9.39424	9.72376	9.72246	0.00242	HATNet	R
2454529.96762	9.39004	9.72617	9.72809	0.00198	HATNet	R
2454529.97169	9.3938	9.72786	9.72906	0.002	HATNet	R
2454529.97575	9.39656	9.72705	9.72764	0.002	HATNet	R
2454529.9798	9.39606	9.72773	9.72624	0.00199	HATNet	R
2454529.98379	9.40187	9.73491	9.7303	0.00198	HATNet	R
2454529.98784	9.39138	9.72546	9.72512	0.00203	HATNet	R
2454529.99195	9.39438	9.72872	9.73193	0.00201	HATNet	R
2454529.99607	9.3958	9.72848	9.72744	0.002	HATNet	R
2454530.00004	9.3972	9.73148	9.72742	0.00201	HATNet	R
2454530.00413	9.39446	9.72574	9.72578	0.002	HATNet	R
2454530.00813	9.391	9.72573	9.72479	0.00199	HATNet	R
2454530.01218	9.39574	9.72564	9.72603	0.002	HATNet	R
2454530.0163	9.39734	9.72966	9.72821	0.00199	HATNet	R
2454530.02034	9.39526	9.73055	9.72777	0.00202	HATNet	R
2454530.02433	9.39847	9.72663	9.72751	0.00202	HATNet	R
2454530.02879	9.38583	9.72171	9.72499	0.00199	HATNet	R
2454530.03279	9.39147	9.72288	9.72688	0.00202	HATNet	R
2454530.03689	9.40046	9.72531	9.72792	0.00206	HATNet	R
2454530.9647	9.38834	9.72054	9.71847	0.002	HATNet	R
2454530.9687	9.39732	9.72632	9.72451	0.00199	HATNet	R
2454530.97324	9.39528	9.72654	9.72814	0.002	HATNet	R
2454530.97732	9.38884	9.72437	9.72531	0.00199	HATNet	R
2454530.98129	9.39754	9.72932	9.7287	0.00199	HATNet	R
2454530.98547	9.39498	9.73061	9.72512	0.00201	HATNet	R
2454530.98946	9.39272	9.72581	9.72645	0.00199	HATNet	R
2454530.99357	9.39203	9.72628	9.7265	0.002	HATNet	R
2454530.99779	9.39651	9.72837	9.72749	0.00201	HATNet	R
2454531.00187	9.38891	9.72243	9.72372	0.00199	HATNet	R
2454531.00606	9.4027	9.73182	9.72946	0.00201	HATNet	R
2454531.01007	9.39025	9.72115	9.72264	0.00201	HATNet	R
2454531.01408	9.40613	9.73398	9.73023	0.00201	HATNet	R
2454531.01813	9.3966	9.72835	9.73077	0.00203	HATNet	R
2454531.02219	9.38792	9.72025	9.72078	0.00201	HATNet	R
2454531.02626	9.38816	9.72458	9.72478	0.00202	HATNet	R
2454531.03033	9.39939	9.72753	9.7274	0.00205	HATNet	R
2454531.03477	9.3954	9.72591	9.72746	0.00206	HATNet	R
2454531.96297	9.39325	9.72621	9.72596	0.00216	HATNet	R
2454531.96716	9.39276	9.72517	9.72306	0.00216	HATNet	R
2454531.97141	9.3958	9.72931	9.72602	0.00215	HATNet	R
2454531.97561	9.39829	9.72735	9.72467	0.00214	HATNet	R
2454531.98005	9.39419	9.73077	9.72602	0.00214	HATNet	R
2454531.98411	9.39493	9.72923	9.7265	0.00215	HATNet	R
2454531.98828	9.39347	9.72604	9.72266	0.00213	HATNet	R
2454531.9925	9.39341	9.72729	9.72027	0.00212	HATNet	R
2454531.99658	9.39287	9.72687	9.72326	0.00212	HATNet	R
2454532.00078	9.39472	9.72845	9.72802	0.00211	HATNet	R
2454532.00478	9.39405	9.72743	9.72383	0.00216	HATNet	R
2454532.0089	9.4014	9.73192	9.72756	0.00215	HATNet	R
2454532.01303	9.39669	9.72649	9.72254	0.00216	HATNet	R
2454532.01712	9.3903	9.72759	9.72559	0.00216	HATNet	R
2454532.02118	9.39739	9.73055	9.72588	0.00213	HATNet	R
2454532.02525	9.39877	9.73078	9.72843	0.00215	HATNet	R
2454532.0295	9.39718	9.7354	9.72981	0.00215	HATNet	R
2454532.03364	9.38998	9.72642	9.72012	0.00219	HATNet	R
2454532.03776	9.4	9.73309	9.72836	0.00226	HATNet	R
2454532.96075	9.38523	9.71875	9.72202	0.00404	HATNet	R
2454532.96493	9.41218	9.74165	9.7309	0.00307	HATNet	R
2454532.96911	9.38787	9.71946	9.72318	0.00249	HATNet	R
2454532.9733	9.4069	9.73786	9.72583	0.00286	HATNet	R
2454532.97756	9.37355	9.70513	9.70905	0.00367	HATNet	R
2454532.98208	9.37798	9.71125	9.71251	0.0032	HATNet	R
2454532.9862	9.40015	9.72874	9.73302	0.00287	HATNet	R
2454532.99028	9.40148	9.73613	9.73123	0.00266	HATNet	R
2454532.99447	9.39809	9.72995	9.72611	0.00263	HATNet	R
2454532.99863	9.39417	9.72361	9.73064	0.00298	HATNet	R
2454533.0028	9.39185	9.724	9.72708	0.00256	HATNet	R
2454533.007	9.38038	9.71556	9.71998	0.00273	HATNet	R
2454533.01126	9.39223	9.72306	9.72193	0.00267	HATNet	R
2454533.01534	9.40464	9.73835	9.73495	0.00232	HATNet	R
2454533.01967	9.40718	9.74277	9.73191	0.00267	HATNet	R
2454533.02378	9.36749	9.69924	9.70579	0.00268	HATNet	R
2454533.02794	9.40405	9.73574	9.73145	0.0029	HATNet	R
2454533.03217	9.39815	9.7322	9.72453	0.00401	HATNet	R
2454533.03637	9.3955	9.72997	9.73341	0.00405	HATNet	R
2454533.95632	9.38973	9.7181	9.72488	0.00253	HATNet	R
2454533.96058	9.39908	9.73026	9.72396	0.00247	HATNet	R
2454533.96482	9.38884	9.71995	9.71903	0.00249	HATNet	R
2454533.96904	9.39023	9.72092	9.72427	0.00239	HATNet	R
2454533.97345	9.39289	9.72526	9.72922	0.00231	HATNet	R
2454533.97753	9.40576	9.73233	9.73245	0.00242	HATNet	R
2454533.98161	9.39521	9.72557	9.72476	0.0026	HATNet	R
2454533.98632	9.3927	9.7241	9.72656	0.00268	HATNet	R
2454533.99051	9.39058	9.72281	9.71834	0.00298	HATNet	R
2454533.99471	9.38713	9.72095	9.72127	0.00343	HATNet	R
2454533.999	9.3946	9.72891	9.72365	0.00332	HATNet	R
2454534.00321	9.3783	9.70555	9.72192	0.00409	HATNet	R
2454534.00745	9.39184	9.72391	9.72385	0.0044	HATNet	R
2454534.0116	9.39081	9.72416	9.72538	0.00316	HATNet	R
2454534.01579	9.41238	9.74311	9.73343	0.00324	HATNet	R
2454534.02012	9.41887	9.7476	9.7344	0.0041	HATNet	R
2454534.02428	9.38144	9.71078	9.71537	0.00414	HATNet	R
2454534.03273	9.38881	9.72276	9.72874	0.00489	HATNet	R
2454534.95604	9.38613	9.7215	9.72376	0.00205	HATNet	R
2454534.96052	9.39467	9.72614	9.72862	0.00203	HATNet	R
2454534.96461	9.39434	9.72671	9.72725	0.00203	HATNet	R
2454534.96872	9.39238	9.72742	9.72729	0.00204	HATNet	R
2454534.97333	9.39484	9.72691	9.72881	0.00204	HATNet	R
2454534.97736	9.39686	9.72853	9.73038	0.00204	HATNet	R
2454534.98144	9.40228	9.73708	9.73582	0.00205	HATNet	R
2454534.98637	9.39424	9.72554	9.72454	0.00205	HATNet	R
2454534.99047	9.39268	9.72232	9.72422	0.00204	HATNet	R
2454534.99475	9.39864	9.73108	9.73218	0.00204	HATNet	R
2454534.99912	9.39472	9.72978	9.73056	0.00204	HATNet	R
2454535.00343	9.39252	9.72438	9.72085	0.00205	HATNet	R
2454535.00754	9.39928	9.73076	9.72685	0.00208	HATNet	R
2454535.01191	9.39644	9.72238	9.72362	0.00208	HATNet	R
2454535.01615	9.39059	9.72753	9.7251	0.00206	HATNet	R
2454535.02026	9.39438	9.72448	9.72394	0.00211	HATNet	R
2454535.02461	9.39712	9.72593	9.72252	0.00209	HATNet	R
2454535.02884	9.39065	9.72582	9.7217	0.00211	HATNet	R
2454535.03293	9.38641	9.72088	9.72113	0.00212	HATNet	R
2454535.95098	9.38603	9.71606	9.71776	0.002	HATNet	R
2454535.95511	9.39342	9.72602	9.72574	0.00199	HATNet	R
2454535.95935	9.39098	9.72227	9.72547	0.00198	HATNet	R
2454535.96348	9.40301	9.73392	9.73456	0.00199	HATNet	R
2454535.96757	9.39832	9.73097	9.72581	0.00198	HATNet	R
2454535.97158	9.38887	9.72062	9.72256	0.00199	HATNet	R
2454535.97603	9.39303	9.72488	9.72446	0.002	HATNet	R
2454535.98	9.3964	9.72414	9.72533	0.00199	HATNet	R
2454535.984	9.38862	9.72147	9.72503	0.00203	HATNet	R
2454535.98817	9.39979	9.72995	9.731	0.002	HATNet	R
2454535.99223	9.38772	9.72275	9.72262	0.00198	HATNet	R
2454535.99629	9.3906	9.72007	9.71786	0.00199	HATNet	R
2454536.00039	9.38882	9.72263	9.72499	0.00199	HATNet	R
2454536.00441	9.39369	9.72766	9.72356	0.00202	HATNet	R
2454536.00847	9.39542	9.72395	9.72426	0.00199	HATNet	R
2454536.01257	9.39268	9.7231	9.72288	0.00201	HATNet	R
2454536.01669	9.39225	9.72554	9.73007	0.00201	HATNet	R
2454536.02067	9.39045	9.71982	9.72285	0.00199	HATNet	R
2454536.02477	9.3941	9.7307	9.73075	0.00205	HATNet	R
2454536.02898	9.40021	9.72764	9.72718	0.00203	HATNet	R
2454536.03297	9.39858	9.73013	9.72934	0.00206	HATNet	R
2454536.94948	9.38579	9.7177	9.72048	0.00202	HATNet	R
2454536.95348	9.38882	9.71911	9.7206	0.00199	HATNet	R
2454536.95756	9.38658	9.71828	9.71869	0.00198	HATNet	R
2454536.96163	9.39196	9.72304	9.72518	0.00198	HATNet	R
2454536.96564	9.39298	9.72325	9.72677	0.00199	HATNet	R
2454536.96971	9.39396	9.72724	9.72771	0.00199	HATNet	R
2454536.97379	9.39104	9.72664	9.72508	0.00199	HATNet	R
2454536.97824	9.39605	9.72952	9.73065	0.00198	HATNet	R
2454536.98238	9.3987	9.73076	9.72843	0.00199	HATNet	R
2454536.98662	9.39835	9.7274	9.72777	0.002	HATNet	R
2454536.99068	9.3868	9.72206	9.72044	0.00197	HATNet	R
2454536.99475	9.39607	9.72541	9.72665	0.00198	HATNet	R
2454536.99882	9.39122	9.72188	9.72331	0.00197	HATNet	R
2454537.0029	9.38923	9.72301	9.72149	0.00198	HATNet	R
2454537.00697	9.405	9.73293	9.73239	0.00199	HATNet	R
2454537.01103	9.39595	9.72531	9.72698	0.00199	HATNet	R
2454537.01511	9.3955	9.72491	9.72247	0.00198	HATNet	R
2454537.01925	9.39328	9.72353	9.72232	0.00198	HATNet	R
2454537.02335	9.39076	9.72246	9.72238	0.00201	HATNet	R
2454537.02741	9.39371	9.72723	9.72657	0.00201	HATNet	R
2454537.03159	9.39644	9.7251	9.72559	0.00203	HATNet	R
2454537.94445	9.38836	9.72029	9.72511	0.002	HATNet	R
2454537.94856	9.38924	9.72154	9.72316	0.00199	HATNet	R
2454537.95263	9.38149	9.71361	9.71699	0.00197	HATNet	R
2454537.95677	9.39731	9.72485	9.7291	0.002	HATNet	R
2454537.96087	9.39848	9.73472	9.7302	0.00199	HATNet	R
2454537.96495	9.38871	9.71973	9.72603	0.00197	HATNet	R
2454537.96904	9.39666	9.73139	9.72592	0.00199	HATNet	R
2454537.97319	9.39553	9.73101	9.7249	0.00199	HATNet	R
2454537.9773	9.38448	9.7174	9.72417	0.002	HATNet	R
2454537.98175	9.39103	9.72637	9.72478	0.00199	HATNet	R
2454537.98584	9.3911	9.71681	9.72391	0.002	HATNet	R
2454537.99009	9.39568	9.72135	9.72425	0.00199	HATNet	R
2454537.99421	9.39428	9.7229	9.72403	0.00199	HATNet	R
2454537.99829	9.3866	9.72131	9.72269	0.00201	HATNet	R
2454538.00238	9.39729	9.72936	9.72604	0.00202	HATNet	R
2454538.00666	9.40179	9.7309	9.73113	0.00203	HATNet	R
2454538.01499	9.37784	9.71287	9.7292	0.0023	HATNet	R
2454538.01923	9.39311	9.72402	9.72681	0.00245	HATNet	R
2454538.02343	9.38989	9.72339	9.72683	0.00204	HATNet	R
2454538.02752	9.39609	9.72445	9.72568	0.00204	HATNet	R
2454538.03172	9.40234	9.73501	9.73544	0.00213	HATNet	R
2454538.94492	9.39456	9.72749	9.72509	0.00199	HATNet	R
2454538.94907	9.39302	9.72363	9.7228	0.002	HATNet	R
2454538.95314	9.39044	9.72242	9.72179	0.00199	HATNet	R
2454538.95727	9.39457	9.72601	9.72508	0.002	HATNet	R
2454538.96127	9.39883	9.72804	9.72938	0.00201	HATNet	R
2454538.96553	9.38177	9.71889	9.72081	0.00199	HATNet	R
2454538.96977	9.39649	9.72367	9.72726	0.00201	HATNet	R
2454538.9743	9.38642	9.71587	9.72053	0.00199	HATNet	R
2454538.9784	9.38405	9.71914	9.72026	0.00199	HATNet	R
2454538.98278	9.38822	9.72299	9.72387	0.00199	HATNet	R
2454538.98702	9.39344	9.72696	9.72642	0.00199	HATNet	R
2454538.99115	9.38615	9.71985	9.72381	0.00198	HATNet	R
2454538.99539	9.39177	9.72116	9.72426	0.00199	HATNet	R
2454538.99946	9.39303	9.727	9.72566	0.002	HATNet	R
2454539.00364	9.39437	9.72663	9.72649	0.002	HATNet	R
2454539.00773	9.39552	9.72638	9.72617	0.00198	HATNet	R
2454539.01181	9.39268	9.72702	9.72902	0.00198	HATNet	R
2454539.01605	9.38638	9.7194	9.71731	0.00201	HATNet	R
2454539.02023	9.38029	9.71653	9.72006	0.002	HATNet	R
2454539.02432	9.39801	9.72716	9.72853	0.002	HATNet	R
2454539.02869	9.3999	9.72757	9.72401	0.00204	HATNet	R
2454539.94257	9.39014	9.72389	9.72579	0.002	HATNet	R
2454539.9468	9.39198	9.72278	9.72342	0.00201	HATNet	R
2454539.95104	9.39551	9.72398	9.72278	0.00198	HATNet	R
2454539.95533	9.38074	9.71506	9.72003	0.00197	HATNet	R
2454539.95943	9.38536	9.71658	9.71654	0.00197	HATNet	R
2454539.96368	9.39334	9.72772	9.72709	0.00199	HATNet	R
2454539.96795	9.39343	9.7235	9.72498	0.00198	HATNet	R
2454539.97208	9.39437	9.72146	9.72119	0.00198	HATNet	R
2454539.97625	9.38632	9.71922	9.71823	0.00198	HATNet	R
2454539.98088	9.39181	9.72565	9.72532	0.00198	HATNet	R
2454539.98503	9.39665	9.72833	9.72733	0.00198	HATNet	R
2454539.98913	9.39543	9.72745	9.72694	0.00199	HATNet	R
2454539.99354	9.39598	9.72403	9.72312	0.002	HATNet	R
2454539.99763	9.39	9.72336	9.72396	0.00198	HATNet	R
2454540.00172	9.38859	9.72259	9.72372	0.00199	HATNet	R
2454540.00604	9.40021	9.7277	9.7277	0.00201	HATNet	R
2454540.01015	9.39309	9.72481	9.72405	0.00198	HATNet	R
2454540.0144	9.38796	9.72052	9.72172	0.00199	HATNet	R
2454540.019	9.39449	9.72456	9.72283	0.00202	HATNet	R
2454540.02308	9.39322	9.72601	9.72332	0.00203	HATNet	R
2454540.02719	9.39644	9.72814	9.7279	0.00208	HATNet	R
2454540.93906	9.39198	9.7246	9.72388	0.00199	HATNet	R
2454540.94334	9.38969	9.7207	9.72019	0.00198	HATNet	R
2454540.94766	9.39289	9.72328	9.72142	0.00198	HATNet	R
2454540.95197	9.39735	9.72912	9.72347	0.00199	HATNet	R
2454540.95614	9.39454	9.72435	9.72754	0.00198	HATNet	R
2454540.9603	9.38813	9.72166	9.722	0.002	HATNet	R
2454540.96459	9.38735	9.72074	9.72092	0.002	HATNet	R
2454540.96886	9.39198	9.72172	9.72222	0.00199	HATNet	R
2454540.973	9.39288	9.72563	9.72707	0.00198	HATNet	R
2454540.97734	9.38989	9.72031	9.72263	0.00198	HATNet	R
2454540.98185	9.3998	9.7316	9.73114	0.00198	HATNet	R
2454540.98648	9.38755	9.72383	9.72344	0.00199	HATNet	R
2454540.99058	9.39614	9.72783	9.72542	0.00201	HATNet	R
2454540.99476	9.38931	9.72303	9.72453	0.00198	HATNet	R
2454540.99905	9.40162	9.72899	9.72842	0.002	HATNet	R
2454541.00317	9.39047	9.72662	9.72834	0.00198	HATNet	R
2454541.0074	9.39536	9.72724	9.72515	0.002	HATNet	R
2454541.01168	9.39046	9.72162	9.71943	0.002	HATNet	R
2454541.01576	9.39754	9.72894	9.72579	0.002	HATNet	R
2454541.02001	9.39179	9.72948	9.72612	0.00205	HATNet	R
2454541.02417	9.38779	9.71848	9.72144	0.00205	HATNet	R
2454541.02867	9.39511	9.7266	9.72299	0.0021	HATNet	R
2454544.92682	9.40098	9.73075	9.72298	0.00212	HATNet	R
2454544.93142	9.39481	9.72716	9.72504	0.00203	HATNet	R
2454544.936	9.39806	9.72809	9.7254	0.00205	HATNet	R
2454544.94047	9.39537	9.72836	9.72623	0.00204	HATNet	R
2454544.94478	9.4045	9.73094	9.72819	0.00207	HATNet	R
2454544.94906	9.39668	9.73021	9.72606	0.00205	HATNet	R
2454544.95343	9.39634	9.72906	9.7237	0.00206	HATNet	R
2454544.95765	9.39796	9.72819	9.7232	0.00202	HATNet	R
2454544.96212	9.39599	9.72699	9.72616	0.00205	HATNet	R
2454544.96643	9.39564	9.72697	9.72654	0.00202	HATNet	R
2454544.97091	9.3834	9.71616	9.71489	0.00202	HATNet	R
2454544.97519	9.40031	9.73176	9.72836	0.00203	HATNet	R
2454544.97944	9.39086	9.71968	9.72069	0.00205	HATNet	R
2454544.98384	9.39337	9.72398	9.7205	0.00206	HATNet	R
2454544.98808	9.39712	9.73085	9.72766	0.00204	HATNet	R
2454544.99278	9.39947	9.72724	9.72598	0.00204	HATNet	R
2454544.99701	9.39509	9.72879	9.72755	0.00204	HATNet	R
2454545.00195	9.38788	9.72369	9.72574	0.00203	HATNet	R
2454545.00605	9.39924	9.72825	9.72471	0.00204	HATNet	R
2454545.01038	9.3949	9.73206	9.73102	0.00202	HATNet	R
2454545.0146	9.39522	9.7307	9.72877	0.00201	HATNet	R
2454545.01872	9.39622	9.72679	9.72388	0.00199	HATNet	R
2454545.0234	9.38676	9.72018	9.7196	0.00207	HATNet	R
2454545.92568	9.39203	9.72276	9.72111	0.00208	HATNet	R
2454545.93026	9.39614	9.71901	9.72079	0.00208	HATNet	R
2454545.93445	9.40164	9.72801	9.72713	0.00208	HATNet	R
2454545.93944	9.40234	9.73007	9.72981	0.00208	HATNet	R
2454545.94373	9.39234	9.72099	9.72091	0.00206	HATNet	R
2454545.94801	9.39423	9.72634	9.72502	0.00207	HATNet	R
2454545.95233	9.39352	9.72369	9.71857	0.00205	HATNet	R
2454545.95663	9.38726	9.7202	9.72296	0.00202	HATNet	R
2454545.96099	9.39605	9.72349	9.72437	0.00207	HATNet	R
2454545.96519	9.39951	9.72767	9.72445	0.00205	HATNet	R
2454545.96966	9.40076	9.72812	9.72852	0.00206	HATNet	R
2454545.97388	9.39304	9.72255	9.7212	0.00205	HATNet	R
2454545.97813	9.40019	9.72503	9.72452	0.00203	HATNet	R
2454545.98284	9.38844	9.71785	9.71502	0.00201	HATNet	R
2454545.98707	9.39619	9.72649	9.72821	0.00204	HATNet	R
2454545.9915	9.39739	9.73036	9.72862	0.00205	HATNet	R
2454545.99589	9.3971	9.7268	9.72652	0.002	HATNet	R
2454546.00022	9.4001	9.72897	9.72607	0.00211	HATNet	R
2454546.00494	9.40192	9.72758	9.72488	0.00211	HATNet	R
2454546.00934	9.39372	9.71905	9.72005	0.00211	HATNet	R
2454546.01368	9.39237	9.72753	9.72361	0.00201	HATNet	R
2454546.01799	9.39914	9.7248	9.72305	0.00206	HATNet	R
2454546.0222	9.39384	9.71948	9.72032	0.00199	HATNet	R
2454546.91996	9.39941	9.72864	9.72826	0.00237	HATNet	R
2454546.92409	9.40254	9.72531	9.72294	0.00222	HATNet	R
2454546.92815	9.40085	9.72195	9.72194	0.00253	HATNet	R
2454546.93226	9.40329	9.72735	9.73007	0.00228	HATNet	R
2454546.93635	9.39866	9.72658	9.72789	0.00217	HATNet	R
2454546.94047	9.38879	9.72189	9.72272	0.00208	HATNet	R
2454546.94457	9.40108	9.72731	9.72515	0.00214	HATNet	R
2454546.94869	9.39662	9.72628	9.72571	0.00216	HATNet	R
2454546.9528	9.39707	9.72335	9.72597	0.00222	HATNet	R
2454546.95688	9.39635	9.7254	9.7318	0.00235	HATNet	R
2454546.96096	9.40208	9.73062	9.72835	0.00281	HATNet	R
2454546.96542	9.39779	9.72771	9.7372	0.00361	HATNet	R
2454546.96947	9.39507	9.71697	9.72815	0.00423	HATNet	R
2454546.97353	9.39214	9.71185	9.7234	0.00427	HATNet	R
2454546.97758	9.39037	9.72382	9.72805	0.00434	HATNet	R
2454546.98164	9.39199	9.71966	9.72345	0.0037	HATNet	R
2454546.9857	9.40554	9.72857	9.73234	0.00329	HATNet	R
2454546.98976	9.40353	9.72576	9.72588	0.00343	HATNet	R
2454546.99384	9.413	9.73473	9.73307	0.00298	HATNet	R
2454546.99791	9.38864	9.71281	9.71939	0.00334	HATNet	R
2454547.00198	9.39306	9.71754	9.72015	0.00354	HATNet	R
2454547.00604	9.39524	9.7185	9.71969	0.00284	HATNet	R
2454547.01012	9.39056	9.71428	9.72555	0.00246	HATNet	R
2454547.01421	9.39457	9.72468	9.72729	0.00231	HATNet	R
2454547.01831	9.39201	9.72399	9.72489	0.00218	HATNet	R
2454547.02242	9.39202	9.72093	9.72457	0.00231	HATNet	R
2454547.91839	9.39755	9.72993	9.7256	0.00212	HATNet	R
2454547.92256	9.39461	9.72103	9.72206	0.00211	HATNet	R
2454547.92667	9.40325	9.73111	9.72861	0.00208	HATNet	R
2454547.93083	9.39877	9.72904	9.72644	0.00209	HATNet	R
2454547.93495	9.40087	9.72682	9.72389	0.00208	HATNet	R
2454547.93951	9.40694	9.73181	9.73297	0.00207	HATNet	R
2454547.94365	9.39775	9.72899	9.72786	0.00207	HATNet	R
2454547.94771	9.39676	9.73	9.72444	0.00209	HATNet	R
2454547.95186	9.39921	9.73	9.72702	0.00206	HATNet	R
2454547.95592	9.39378	9.72666	9.72371	0.00209	HATNet	R
2454547.96013	9.39628	9.72825	9.72696	0.00211	HATNet	R
2454547.96428	9.39527	9.72336	9.71988	0.00211	HATNet	R
2454547.96841	9.40403	9.73078	9.72325	0.00216	HATNet	R
2454547.97252	9.40539	9.73079	9.73144	0.00213	HATNet	R
2454547.97664	9.39008	9.72185	9.72113	0.00211	HATNet	R
2454547.98083	9.39463	9.72687	9.72249	0.0021	HATNet	R
2454547.98493	9.39736	9.72666	9.72406	0.00213	HATNet	R
2454547.98905	9.39528	9.72198	9.72345	0.00209	HATNet	R
2454547.99321	9.39187	9.72514	9.72467	0.00206	HATNet	R
2454547.99737	9.39762	9.7288	9.72732	0.00211	HATNet	R
2454548.00187	9.40242	9.72769	9.72525	0.00215	HATNet	R
2454548.00595	9.39397	9.72285	9.7197	0.00214	HATNet	R
2454548.01011	9.39902	9.73122	9.72967	0.00212	HATNet	R
2454548.01429	9.39039	9.71939	9.72023	0.00208	HATNet	R
2454548.01843	9.40061	9.72754	9.72499	0.0021	HATNet	R
2454548.02259	9.39255	9.725	9.72936	0.00216	HATNet	R
2454548.91658	9.39542	9.72894	9.72933	0.00211	HATNet	R
2454548.92067	9.39232	9.72275	9.71997	0.00214	HATNet	R
2454548.92484	9.39267	9.72516	9.72804	0.00209	HATNet	R
2454548.92936	9.39103	9.72329	9.72126	0.0021	HATNet	R
2454548.93348	9.39935	9.72692	9.72621	0.00211	HATNet	R
2454548.93753	9.39862	9.72642	9.72228	0.00215	HATNet	R
2454548.94164	9.40555	9.72842	9.72388	0.00215	HATNet	R
2454548.9458	9.39323	9.72208	9.71909	0.0021	HATNet	R
2454548.94988	9.40548	9.73374	9.72922	0.00208	HATNet	R
2454548.95399	9.40277	9.72905	9.73051	0.0021	HATNet	R
2454548.9581	9.391	9.72136	9.72421	0.00209	HATNet	R
2454548.96216	9.39298	9.72507	9.72175	0.00209	HATNet	R
2454548.96631	9.39268	9.72197	9.72051	0.00209	HATNet	R
2454548.97045	9.39181	9.72294	9.72053	0.00208	HATNet	R
2454548.97459	9.39303	9.72133	9.72156	0.0021	HATNet	R
2454548.97873	9.40223	9.72892	9.72639	0.00207	HATNet	R
2454548.98289	9.3891	9.71757	9.71768	0.00209	HATNet	R
2454548.98702	9.38922	9.71903	9.71647	0.00209	HATNet	R
2454548.99155	9.39487	9.72446	9.72015	0.00213	HATNet	R
2454548.99568	9.39725	9.72559	9.72094	0.00212	HATNet	R
2454548.99983	9.39367	9.72305	9.72071	0.00209	HATNet	R
2454549.00391	9.3955	9.72157	9.71963	0.00213	HATNet	R
2454549.00805	9.40058	9.7309	9.72759	0.00209	HATNet	R
2454549.01217	9.39906	9.73168	9.72976	0.00212	HATNet	R
2454549.01633	9.40828	9.73611	9.73437	0.00209	HATNet	R
2454549.02045	9.39959	9.72829	9.72709	0.00213	HATNet	R
2454549.91523	9.39495	9.72528	9.72604	0.00209	HATNet	R
2454549.91941	9.39085	9.72431	9.72235	0.00207	HATNet	R
2454549.92356	9.39598	9.7251	9.72341	0.00213	HATNet	R
2454549.92769	9.39861	9.72483	9.72273	0.00211	HATNet	R
2454549.93222	9.39475	9.72652	9.72588	0.00209	HATNet	R
2454549.93636	9.3981	9.7243	9.72502	0.00209	HATNet	R
2454549.94051	9.39489	9.72946	9.72821	0.00207	HATNet	R
2454549.94447	9.39673	9.72528	9.72133	0.0021	HATNet	R
2454549.94863	9.39388	9.72166	9.72	0.00215	HATNet	R
2454549.95275	9.40046	9.72409	9.72183	0.0021	HATNet	R
2454549.95689	9.39582	9.72368	9.72393	0.00209	HATNet	R
2454549.96102	9.4008	9.72836	9.72651	0.00212	HATNet	R
2454549.96517	9.3974	9.72287	9.72028	0.00212	HATNet	R
2454549.9693	9.39267	9.72355	9.72314	0.00208	HATNet	R
2454549.97344	9.39165	9.72525	9.72305	0.00205	HATNet	R
2454549.97759	9.39539	9.7248	9.72224	0.00206	HATNet	R
2454549.98166	9.39009	9.71957	9.7194	0.00211	HATNet	R
2454549.98581	9.40154	9.72708	9.72645	0.00208	HATNet	R
2454549.98995	9.40231	9.73164	9.72981	0.00208	HATNet	R
2454549.99447	9.39538	9.72974	9.72859	0.00206	HATNet	R
2454549.99854	9.39968	9.73205	9.72857	0.00208	HATNet	R
2454550.00267	9.40005	9.72485	9.72204	0.00212	HATNet	R
2454550.00681	9.39782	9.72553	9.72667	0.00209	HATNet	R
2454550.01095	9.3915	9.72259	9.72331	0.0021	HATNet	R
2454550.0151	9.39429	9.72497	9.72593	0.00206	HATNet	R
2454550.01923	9.40116	9.72631	9.72286	0.00213	HATNet	R
2454550.91067	9.39392	9.72517	9.72505	0.00209	HATNet	R
2454550.91478	9.40226	9.72789	9.72646	0.00206	HATNet	R
2454550.91896	9.39114	9.72553	9.7242	0.00203	HATNet	R
2454550.92351	9.38921	9.72282	9.72068	0.00205	HATNet	R
2454550.92769	9.39162	9.72398	9.72298	0.00205	HATNet	R
2454550.93188	9.40378	9.73011	9.71932	0.00208	HATNet	R
2454550.93603	9.39163	9.7222	9.71993	0.00208	HATNet	R
2454550.94013	9.39369	9.7225	9.72339	0.00206	HATNet	R
2454550.94431	9.39569	9.72632	9.72525	0.00202	HATNet	R
2454550.94847	9.39617	9.7244	9.72117	0.00207	HATNet	R
2454550.95263	9.39725	9.72893	9.72765	0.00202	HATNet	R
2454550.95682	9.38875	9.72167	9.72179	0.00206	HATNet	R
2454550.96087	9.39492	9.72794	9.72141	0.00205	HATNet	R
2454550.96504	9.39334	9.72621	9.72573	0.00203	HATNet	R
2454550.96911	9.3938	9.72353	9.7197	0.00206	HATNet	R
2454550.97319	9.39879	9.72918	9.7306	0.00206	HATNet	R
2454550.97737	9.3879	9.72012	9.72477	0.00205	HATNet	R
2454550.98152	9.39604	9.7257	9.72345	0.00204	HATNet	R
2454550.98603	9.39167	9.72414	9.72522	0.00208	HATNet	R
2454550.9902	9.39269	9.72546	9.72443	0.00205	HATNet	R
2454550.99434	9.39702	9.72895	9.72635	0.00205	HATNet	R
2454550.99848	9.39238	9.72786	9.72796	0.00207	HATNet	R
2454551.00259	9.3946	9.72634	9.72361	0.00203	HATNet	R
2454551.00677	9.39991	9.72891	9.72572	0.00204	HATNet	R
2454551.01088	9.40272	9.73467	9.72902	0.00204	HATNet	R
2454551.01497	9.39424	9.72588	9.72748	0.00207	HATNet	R
2454551.01902	9.39592	9.72539	9.728	0.00211	HATNet	R
2454551.97022	9.39462	9.72794	9.73249	0.0022	HATNet	R
2454551.97439	9.40479	9.73574	9.7391	0.0021	HATNet	R
2454551.97849	9.39335	9.72529	9.73395	0.0022	HATNet	R
2454551.98254	9.39312	9.71883	9.7284	0.00206	HATNet	R
2454551.98656	9.40642	9.73341	9.73306	0.00208	HATNet	R
2454551.99069	9.4134	9.74532	9.73963	0.00205	HATNet	R
2454551.99485	9.3996	9.73458	9.73504	0.00204	HATNet	R
2454551.9991	9.40556	9.73637	9.73342	0.00202	HATNet	R
2454552.00325	9.40095	9.73123	9.72656	0.00202	HATNet	R
2454552.00736	9.40152	9.73304	9.73173	0.00202	HATNet	R
2454552.0115	9.39499	9.72545	9.72813	0.00203	HATNet	R
2454552.01565	9.40137	9.73365	9.73085	0.00204	HATNet	R
2454561.91799	9.38361	9.71353	9.71777	0.00214	HATNet	R
2454561.95553	9.37796	9.71473	9.72084	0.0021	HATNet	R
2454561.96426	9.38905	9.72407	9.72575	0.00205	HATNet	R
2454561.96823	9.38897	9.72156	9.72308	0.00203	HATNet	R
2454561.97229	9.3867	9.72254	9.72503	0.00202	HATNet	R
2454561.9763	9.39348	9.72628	9.72607	0.00202	HATNet	R
2454562.87874	9.38928	9.72161	9.72335	0.00208	HATNet	R
2454562.88288	9.38971	9.72161	9.72581	0.00206	HATNet	R
2454562.88686	9.39503	9.72749	9.72601	0.00205	HATNet	R
2454562.89096	9.39012	9.72383	9.72579	0.00203	HATNet	R
2454562.89493	9.39722	9.72542	9.72385	0.00204	HATNet	R
2454562.89906	9.39009	9.72476	9.72534	0.00203	HATNet	R
2454562.90307	9.39034	9.72256	9.72335	0.00205	HATNet	R
2454562.90717	9.3913	9.72272	9.72673	0.00204	HATNet	R
2454562.91125	9.39398	9.72716	9.72728	0.00203	HATNet	R
2454562.91523	9.40295	9.7302	9.72964	0.00207	HATNet	R
2454562.91922	9.39335	9.72334	9.72519	0.00202	HATNet	R
2454562.92319	9.38977	9.72474	9.72648	0.00202	HATNet	R
2454562.92718	9.39399	9.72973	9.73002	0.00204	HATNet	R
2454562.93116	9.38956	9.72351	9.72554	0.00202	HATNet	R
2454562.93513	9.38855	9.72406	9.72833	0.00204	HATNet	R
2454562.93948	9.39395	9.72317	9.72382	0.00206	HATNet	R
2454562.94354	9.38337	9.72082	9.72048	0.00202	HATNet	R
2454562.94751	9.38754	9.72086	9.72443	0.00203	HATNet	R
2454562.95155	9.39674	9.72894	9.72967	0.00205	HATNet	R
2454562.95555	9.39624	9.72797	9.73164	0.00205	HATNet	R
2454562.95964	9.38946	9.72603	9.73021	0.00208	HATNet	R
2454562.96361	9.40131	9.73006	9.72736	0.00211	HATNet	R
2454562.96761	9.39742	9.72837	9.72755	0.00208	HATNet	R
2454562.97159	9.39412	9.72775	9.72819	0.00206	HATNet	R
2454562.978	9.39935	9.72646	9.72803	0.00204	HATNet	R
2454562.98197	9.39711	9.72912	9.72872	0.00205	HATNet	R
2454562.98601	9.39228	9.72207	9.72151	0.00203	HATNet	R
2454562.98999	9.39437	9.72178	9.7238	0.00206	HATNet	R
2454562.99403	9.39255	9.7215	9.72096	0.00203	HATNet	R
2454562.998	9.38627	9.71912	9.72331	0.00202	HATNet	R
2454563.0023	9.38936	9.72648	9.72865	0.00207	HATNet	R
2454563.00627	9.39118	9.72566	9.72807	0.00204	HATNet	R
2454563.01024	9.39979	9.72597	9.72332	0.0021	HATNet	R
2454563.8742	9.3929	9.72502	9.72492	0.00204	HATNet	R
2454563.87842	9.39579	9.72584	9.7296	0.00201	HATNet	R
2454563.88251	9.39725	9.72804	9.72809	0.00201	HATNet	R
2454563.88655	9.39471	9.7247	9.72684	0.002	HATNet	R
2454563.89071	9.39408	9.72296	9.72442	0.002	HATNet	R
2454563.89475	9.39219	9.7284	9.72671	0.00201	HATNet	R
2454563.89872	9.39221	9.72372	9.72673	0.00201	HATNet	R
2454563.90277	9.39631	9.72902	9.72431	0.002	HATNet	R
2454563.90677	9.39552	9.729	9.73055	0.00202	HATNet	R
2454563.91088	9.39846	9.72916	9.72817	0.00202	HATNet	R
2454563.91486	9.38983	9.72089	9.71962	0.00201	HATNet	R
2454563.91884	9.39517	9.72754	9.72705	0.00202	HATNet	R
2454563.92289	9.38906	9.72246	9.72416	0.00201	HATNet	R
2454563.92725	9.39652	9.72444	9.72136	0.00202	HATNet	R
2454563.93136	9.3896	9.72251	9.72385	0.00203	HATNet	R
2454563.93534	9.38751	9.72124	9.72287	0.00204	HATNet	R
2454563.93931	9.38964	9.72417	9.72547	0.00203	HATNet	R
2454563.9433	9.38899	9.72597	9.72563	0.00203	HATNet	R
2454563.94734	9.38926	9.72422	9.72713	0.00204	HATNet	R
2454563.95135	9.39285	9.72671	9.73046	0.00205	HATNet	R
2454563.95533	9.39456	9.72663	9.72574	0.00206	HATNet	R
2454563.95949	9.38933	9.72185	9.72357	0.00206	HATNet	R
2454563.9658	9.38658	9.72136	9.72119	0.00201	HATNet	R
2454563.9698	9.3923	9.72533	9.72432	0.002	HATNet	R
2454563.97378	9.39563	9.72849	9.7235	0.002	HATNet	R
2454563.97776	9.39094	9.7229	9.71867	0.00201	HATNet	R
2454563.98182	9.39016	9.71976	9.71773	0.002	HATNet	R
2454563.98583	9.39156	9.7234	9.72449	0.00201	HATNet	R
2454563.99022	9.39649	9.72445	9.72799	0.00203	HATNet	R
2454563.9942	9.39806	9.73039	9.73001	0.00201	HATNet	R
2454563.99819	9.38715	9.72439	9.72608	0.00202	HATNet	R
2454564.00229	9.39304	9.72728	9.73016	0.00202	HATNet	R
2454564.00627	9.39382	9.72003	9.72084	0.00205	HATNet	R
2454564.01038	9.39574	9.72268	9.7247	0.00217	HATNet	R
2454564.8711	9.38921	9.72017	9.72805	0.00211	HATNet	R
2454564.8752	9.38226	9.71659	9.72171	0.00209	HATNet	R
2454564.87929	9.38649	9.72028	9.72583	0.00205	HATNet	R
2454564.88336	9.391	9.72053	9.72321	0.00205	HATNet	R
2454564.88739	9.39362	9.72655	9.72575	0.00204	HATNet	R
2454564.89136	9.38738	9.72392	9.72711	0.00203	HATNet	R
2454564.89533	9.39468	9.72101	9.72319	0.00201	HATNet	R
2454564.95868	9.38571	9.71596	9.71778	0.00202	HATNet	R
2454564.96265	9.39128	9.72289	9.72195	0.00202	HATNet	R
2454564.96676	9.39052	9.71685	9.71839	0.00201	HATNet	R
2454564.97074	9.38485	9.71553	9.7182	0.00199	HATNet	R
2454564.97471	9.39134	9.72643	9.72745	0.00198	HATNet	R
2454564.97868	9.39214	9.71909	9.72032	0.002	HATNet	R
2454564.98267	9.38972	9.72155	9.72375	0.00199	HATNet	R
2454565.91351	9.39491	9.72208	9.72127	0.00206	HATNet	R
2454565.9175	9.39544	9.72478	9.72602	0.00201	HATNet	R
2454565.92163	9.399	9.72855	9.73023	0.00202	HATNet	R
2454565.92562	9.39864	9.72564	9.72357	0.00201	HATNet	R
2454565.9296	9.39212	9.72455	9.72675	0.002	HATNet	R
2454565.93363	9.39582	9.72929	9.7282	0.00201	HATNet	R
2454565.93769	9.3957	9.72815	9.73176	0.00201	HATNet	R
2454565.94179	9.38762	9.71775	9.71827	0.00203	HATNet	R
2454565.94577	9.39267	9.72585	9.72354	0.00201	HATNet	R
2454565.94975	9.39078	9.71791	9.71927	0.00202	HATNet	R
2454565.95375	9.3971	9.73215	9.72807	0.00202	HATNet	R
2454565.95773	9.39256	9.72545	9.72765	0.00203	HATNet	R
2454565.96184	9.39336	9.72803	9.72424	0.00205	HATNet	R
2454565.97235	9.38695	9.721	9.7223	0.00201	HATNet	R
2454565.9764	9.39697	9.72762	9.72911	0.00202	HATNet	R
2454565.9804	9.3937	9.72408	9.72236	0.00206	HATNet	R
2454565.98438	9.39373	9.72741	9.72585	0.00206	HATNet	R
2454566.86853	9.40494	9.7315	9.72701	0.00215	HATNet	R
2454566.8727	9.40282	9.73136	9.72539	0.00209	HATNet	R
2454566.87673	9.39561	9.72826	9.7237	0.00211	HATNet	R
2454566.8807	9.38555	9.72178	9.71931	0.00208	HATNet	R
2454566.88479	9.39312	9.72261	9.7205	0.00209	HATNet	R
2454566.8891	9.38937	9.72196	9.72055	0.00208	HATNet	R
2454566.89309	9.39436	9.7254	9.72366	0.00208	HATNet	R
2454566.89707	9.39384	9.72697	9.72312	0.00211	HATNet	R
2454566.90109	9.39305	9.72593	9.72401	0.00209	HATNet	R
2454566.90507	9.39362	9.72982	9.72749	0.0021	HATNet	R
2454566.90905	9.3908	9.72788	9.72387	0.00208	HATNet	R
2454566.91309	9.39308	9.72321	9.72515	0.00209	HATNet	R
2454566.91714	9.3965	9.72483	9.72081	0.00212	HATNet	R
2454566.92124	9.39287	9.72771	9.72426	0.00211	HATNet	R
2454566.92531	9.39527	9.72909	9.72858	0.00211	HATNet	R
2454566.9294	9.39797	9.72898	9.72712	0.00216	HATNet	R
2454566.93339	9.38902	9.72231	9.71824	0.00214	HATNet	R
2454566.93748	9.39615	9.72985	9.72625	0.00213	HATNet	R
2454566.94156	9.39871	9.72896	9.72444	0.00211	HATNet	R
2454566.9456	9.39806	9.72963	9.72362	0.00212	HATNet	R
2454566.9499	9.39139	9.72318	9.72087	0.00218	HATNet	R
2454566.95402	9.39098	9.72325	9.72078	0.00225	HATNet	R
2454566.95811	9.39386	9.72907	9.7228	0.00213	HATNet	R
2454566.96213	9.39622	9.72826	9.71852	0.00215	HATNet	R
2454566.96618	9.39512	9.72637	9.72292	0.0021	HATNet	R
2454566.97026	9.39183	9.7241	9.71871	0.00216	HATNet	R
2454566.97423	9.39731	9.73027	9.73064	0.00215	HATNet	R
2454566.97827	9.39404	9.72943	9.72803	0.00213	HATNet	R
2454566.98237	9.39095	9.72787	9.72162	0.00215	HATNet	R
2454566.98634	9.40529	9.73599	9.73192	0.00212	HATNet	R
2454566.99051	9.39486	9.73052	9.72307	0.00212	HATNet	R
2454566.99464	9.40165	9.73074	9.72595	0.00213	HATNet	R
2454566.99868	9.3969	9.73298	9.72917	0.00216	HATNet	R
2454567.00265	9.39361	9.72649	9.72303	0.00214	HATNet	R
2454567.00666	9.39434	9.72679	9.72455	0.00217	HATNet	R
2454567.86489	9.38756	9.71831	9.72098	0.00201	HATNet	R
2454567.8689	9.39612	9.72365	9.72498	0.00202	HATNet	R
2454567.87303	9.39457	9.72691	9.72864	0.002	HATNet	R
2454567.87711	9.39151	9.72219	9.72244	0.002	HATNet	R
2454567.88111	9.39597	9.72677	9.72818	0.00201	HATNet	R
2454567.88529	9.39396	9.72547	9.72352	0.00201	HATNet	R
2454567.88941	9.40023	9.73079	9.7295	0.00201	HATNet	R
2454567.89348	9.39282	9.72551	9.72713	0.00201	HATNet	R
2454567.89754	9.39863	9.72572	9.72391	0.00201	HATNet	R
2454567.90154	9.39038	9.724	9.72166	0.00201	HATNet	R
2454567.90562	9.39317	9.72713	9.72536	0.00203	HATNet	R
2454567.90976	9.39627	9.72738	9.72545	0.002	HATNet	R
2454567.91383	9.39265	9.72498	9.72569	0.00202	HATNet	R
2454567.91782	9.39059	9.72692	9.72573	0.00203	HATNet	R
2454567.92233	9.39158	9.72781	9.72562	0.00202	HATNet	R
2454567.92653	9.39122	9.72472	9.72434	0.00205	HATNet	R
2454567.93063	9.39588	9.72907	9.72762	0.00203	HATNet	R
2454567.93482	9.39351	9.72199	9.7243	0.00202	HATNet	R
2454567.93892	9.39375	9.73109	9.72836	0.00202	HATNet	R
2454567.94291	9.39707	9.7319	9.72784	0.00202	HATNet	R
2454567.9469	9.39435	9.73109	9.72714	0.00205	HATNet	R
2454567.95097	9.39609	9.73096	9.728	0.00208	HATNet	R
2454567.95516	9.39453	9.72803	9.72376	0.00206	HATNet	R
2454567.95923	9.39758	9.73145	9.72719	0.00206	HATNet	R
2454567.9633	9.38809	9.72293	9.72278	0.002	HATNet	R
2454567.9673	9.39287	9.72681	9.72773	0.00203	HATNet	R
2454567.97135	9.40055	9.72844	9.72664	0.00204	HATNet	R
2454567.97554	9.39626	9.72928	9.73006	0.00205	HATNet	R
2454567.9796	9.39057	9.72879	9.72784	0.00208	HATNet	R
2454567.98401	9.39309	9.72572	9.72588	0.00203	HATNet	R
2454567.98806	9.39466	9.72534	9.72701	0.00203	HATNet	R
2454567.99207	9.39524	9.72716	9.72456	0.00205	HATNet	R
2454567.99614	9.39401	9.72762	9.72649	0.00207	HATNet	R
2454568.00026	9.40198	9.7326	9.72724	0.00212	HATNet	R
2454568.00431	9.40503	9.73187	9.72485	0.00207	HATNet	R
2454568.86232	9.39768	9.72989	9.73104	0.00204	HATNet	R
2454568.86642	9.39125	9.7242	9.72251	0.002	HATNet	R
2454568.87068	9.39766	9.72678	9.72993	0.00204	HATNet	R
2454568.87487	9.39052	9.7225	9.72398	0.00201	HATNet	R
2454568.87886	9.391	9.72392	9.72591	0.00201	HATNet	R
2454568.88305	9.39423	9.72567	9.72759	0.002	HATNet	R
2454568.88711	9.38885	9.72324	9.72796	0.002	HATNet	R
2454568.89119	9.38969	9.71606	9.71747	0.002	HATNet	R
2454568.89525	9.38856	9.7207	9.72305	0.00199	HATNet	R
2454568.89934	9.38923	9.72195	9.72295	0.002	HATNet	R
2454568.90341	9.39795	9.72788	9.72871	0.00203	HATNet	R
2454568.90746	9.39623	9.72618	9.72597	0.00199	HATNet	R
2454568.91145	9.3925	9.72427	9.72692	0.00199	HATNet	R
2454568.91552	9.38897	9.72245	9.72531	0.002	HATNet	R
2454568.91963	9.39415	9.72274	9.72399	0.002	HATNet	R
2454568.92408	9.39675	9.72791	9.72982	0.00203	HATNet	R
2454568.92816	9.39231	9.72689	9.72483	0.00202	HATNet	R
2454568.93216	9.39623	9.72343	9.72084	0.002	HATNet	R
2454568.93623	9.39197	9.72846	9.7288	0.00201	HATNet	R
2454568.94031	9.38982	9.72397	9.72424	0.00202	HATNet	R
2454568.94437	9.38811	9.72583	9.72598	0.00201	HATNet	R
2454568.94848	9.39656	9.72865	9.72581	0.00205	HATNet	R
2454568.95273	9.39015	9.72655	9.72639	0.00202	HATNet	R
2454568.9568	9.39582	9.72436	9.72496	0.00201	HATNet	R
2454568.96086	9.39405	9.72375	9.72538	0.00199	HATNet	R
2454568.965	9.38605	9.71941	9.72016	0.002	HATNet	R
2454568.96907	9.39845	9.73126	9.73235	0.00203	HATNet	R
2454568.97315	9.40005	9.7281	9.73074	0.00202	HATNet	R
2454568.97731	9.39395	9.72791	9.72962	0.00201	HATNet	R
2454568.9814	9.3943	9.72838	9.72713	0.00201	HATNet	R
2454568.98584	9.39273	9.72467	9.72678	0.00199	HATNet	R
2454568.99004	9.39797	9.72697	9.72679	0.002	HATNet	R
2454568.99412	9.39868	9.73182	9.72941	0.00201	HATNet	R
2454568.9983	9.38976	9.72247	9.7247	0.00206	HATNet	R
2454569.00237	9.40127	9.72915	9.72435	0.00206	HATNet	R
2454569.85816	9.39242	9.71863	9.72147	0.00214	HATNet	R
2454569.86229	9.39436	9.72572	9.72492	0.00211	HATNet	R
2454569.8664	9.3863	9.71762	9.72073	0.0021	HATNet	R
2454569.87048	9.39193	9.72252	9.72525	0.00206	HATNet	R
2454569.87457	9.38357	9.71934	9.71731	0.0021	HATNet	R
2454569.87855	9.39681	9.7272	9.7276	0.0021	HATNet	R
2454569.88252	9.38763	9.72037	9.72295	0.00208	HATNet	R
2454569.88649	9.3881	9.72031	9.72407	0.00208	HATNet	R
2454569.89054	9.39685	9.72939	9.73091	0.00208	HATNet	R
2454569.89452	9.38421	9.71688	9.72166	0.00207	HATNet	R
2454569.89895	9.38974	9.72411	9.72527	0.00205	HATNet	R
2454569.90307	9.39548	9.72251	9.726	0.00207	HATNet	R
2454569.90707	9.38319	9.71894	9.72273	0.00203	HATNet	R
2454569.91118	9.39376	9.72188	9.72497	0.00203	HATNet	R
2454569.91526	9.38538	9.71764	9.72003	0.00204	HATNet	R
2454569.91932	9.38972	9.72558	9.72703	0.00203	HATNet	R
2454569.92341	9.38956	9.71814	9.72222	0.00208	HATNet	R
2454569.9275	9.38518	9.72142	9.72565	0.0021	HATNet	R
2454569.9316	9.3946	9.72644	9.72499	0.00213	HATNet	R
2454569.93558	9.38587	9.72085	9.72172	0.00214	HATNet	R
2454569.93976	9.38849	9.71655	9.71859	0.0021	HATNet	R
2454569.94384	9.39144	9.72474	9.72662	0.00216	HATNet	R
2454569.94782	9.38942	9.72247	9.72222	0.00205	HATNet	R
2454569.95189	9.38812	9.72381	9.72228	0.00206	HATNet	R
2454569.95587	9.39178	9.72393	9.72646	0.00204	HATNet	R
2454569.9603	9.38914	9.72118	9.72425	0.00203	HATNet	R
2454569.9644	9.38672	9.72256	9.72305	0.00203	HATNet	R
2454569.9684	9.38811	9.72058	9.72151	0.00203	HATNet	R
2454569.97255	9.38924	9.72511	9.72457	0.00202	HATNet	R
2454569.97661	9.39005	9.7283	9.72755	0.00202	HATNet	R
2454569.98061	9.39345	9.7266	9.73217	0.002	HATNet	R
2454569.9846	9.39802	9.72613	9.72696	0.00203	HATNet	R
2454569.98865	9.39575	9.72599	9.72676	0.00202	HATNet	R
2454569.99264	9.39485	9.72738	9.72813	0.00207	HATNet	R
2454569.99669	9.39238	9.72547	9.72654	0.00206	HATNet	R
2454570.0008	9.39699	9.72924	9.72745	0.00213	HATNet	R
2454570.00487	9.39413	9.72454	9.72789	0.00233	HATNet	R
2454570.8587	9.39055	9.72394	9.7265	0.00212	HATNet	R
2454570.86314	9.37935	9.71146	9.71771	0.0021	HATNet	R
2454570.86726	9.39654	9.72609	9.72848	0.00213	HATNet	R
2454570.87141	9.39762	9.72714	9.73054	0.00211	HATNet	R
2454570.87553	9.38639	9.7211	9.72808	0.00211	HATNet	R
2454570.87951	9.39221	9.72466	9.72661	0.00209	HATNet	R
2454570.88369	9.39021	9.72222	9.72327	0.00207	HATNet	R
2454570.88786	9.39463	9.724	9.72857	0.00209	HATNet	R
2454570.89203	9.38926	9.72565	9.72286	0.00205	HATNet	R
2454570.89619	9.4006	9.72983	9.73228	0.00209	HATNet	R
2454570.90024	9.39426	9.72811	9.72978	0.00206	HATNet	R
2454570.90429	9.39401	9.72698	9.72259	0.00205	HATNet	R
2454570.90835	9.39987	9.72787	9.72756	0.00206	HATNet	R
2454570.91241	9.3937	9.72154	9.72174	0.00207	HATNet	R
2454570.91647	9.38552	9.72255	9.72456	0.00206	HATNet	R
2454570.92055	9.39156	9.72095	9.72046	0.00206	HATNet	R
2454570.92509	9.3877	9.71846	9.72414	0.00203	HATNet	R
2454570.92921	9.38754	9.71959	9.72394	0.00206	HATNet	R
2454570.93321	9.39392	9.72603	9.72757	0.00207	HATNet	R
2454570.93727	9.38833	9.72506	9.7273	0.00206	HATNet	R
2454570.94132	9.3952	9.72985	9.72671	0.00206	HATNet	R
2454570.9454	9.38711	9.71993	9.72252	0.00205	HATNet	R
2454570.94945	9.39012	9.72518	9.72239	0.00205	HATNet	R
2454570.95351	9.38537	9.71527	9.71895	0.00204	HATNet	R
2454570.9577	9.37692	9.71145	9.71315	0.00204	HATNet	R
2454570.96176	9.39159	9.72494	9.72652	0.00204	HATNet	R
2454570.96587	9.38773	9.72051	9.72146	0.00203	HATNet	R
2454570.96989	9.39883	9.72845	9.73078	0.00205	HATNet	R
2454570.97401	9.39373	9.72777	9.72539	0.00206	HATNet	R
2454570.978	9.38793	9.72328	9.72522	0.00202	HATNet	R
2454570.98212	9.38456	9.72154	9.72371	0.00202	HATNet	R
2454570.98651	9.39851	9.7279	9.72912	0.00202	HATNet	R
2454570.99062	9.38899	9.7207	9.72238	0.00205	HATNet	R
2454570.99468	9.38863	9.71988	9.72322	0.00204	HATNet	R
2454570.99874	9.38668	9.71886	9.72069	0.00206	HATNet	R
2454571.00283	9.39441	9.72646	9.72896	0.00215	HATNet	R
2454571.85272	9.39116	9.72534	9.72599	0.00208	HATNet	R
2454571.8569	9.39853	9.72537	9.72537	0.00206	HATNet	R
2454571.86096	9.39435	9.72034	9.72164	0.00207	HATNet	R
2454571.86544	9.39566	9.72255	9.72222	0.00207	HATNet	R
2454571.8695	9.39621	9.72256	9.72353	0.00204	HATNet	R
2454571.87356	9.38946	9.71955	9.71921	0.00208	HATNet	R
2454571.87772	9.39827	9.72725	9.7244	0.00205	HATNet	R
2454571.88181	9.39262	9.72356	9.7211	0.00207	HATNet	R
2454571.88587	9.39524	9.72592	9.72245	0.00205	HATNet	R
2454571.88999	9.39174	9.72189	9.72404	0.00204	HATNet	R
2454571.89415	9.38826	9.72123	9.71988	0.00205	HATNet	R
2454571.89834	9.39451	9.72865	9.72467	0.00204	HATNet	R
2454571.90238	9.38888	9.71789	9.72314	0.00205	HATNet	R
2454571.90657	9.38896	9.71781	9.72291	0.00211	HATNet	R
2454571.91062	9.39168	9.72429	9.72233	0.00205	HATNet	R
2454571.91471	9.38638	9.72071	9.71909	0.0021	HATNet	R
2454571.9187	9.39198	9.72469	9.72513	0.00207	HATNet	R
2454571.9228	9.39394	9.72198	9.72381	0.00204	HATNet	R
2454571.92732	9.38924	9.72373	9.7252	0.00205	HATNet	R
2454571.93152	9.38875	9.72234	9.72431	0.00205	HATNet	R
2454571.93557	9.39204	9.71997	9.72394	0.00208	HATNet	R
2454571.93981	9.38714	9.722	9.72406	0.00206	HATNet	R
2454571.94387	9.38319	9.71696	9.72278	0.00203	HATNet	R
2454571.94812	9.39233	9.72729	9.72711	0.00205	HATNet	R
2454571.95218	9.38968	9.72294	9.72482	0.00201	HATNet	R
2454571.95625	9.40314	9.73286	9.7326	0.00209	HATNet	R
2454571.96034	9.39044	9.72365	9.72358	0.00203	HATNet	R
2454571.96448	9.39916	9.72725	9.72764	0.00204	HATNet	R
2454571.96856	9.39424	9.72724	9.72764	0.00206	HATNet	R
2454571.97282	9.38981	9.72126	9.72187	0.00202	HATNet	R
2454571.97693	9.38831	9.72163	9.7226	0.00205	HATNet	R
2454571.981	9.3883	9.7219	9.72349	0.00203	HATNet	R
2454571.98499	9.39324	9.72739	9.72791	0.00203	HATNet	R
2454571.9895	9.39022	9.72778	9.72972	0.00206	HATNet	R
2454571.9935	9.39895	9.72803	9.7292	0.00205	HATNet	R
2454571.99756	9.38693	9.72009	9.72129	0.00211	HATNet	R
2454572.00167	9.39651	9.72322	9.71856	0.0021	HATNet	R
2454572.85322	9.39946	9.72994	9.72875	0.00206	HATNet	R
2454572.85739	9.38611	9.71527	9.72011	0.00204	HATNet	R
2454572.86191	9.39941	9.7246	9.7245	0.00206	HATNet	R
2454572.86592	9.39124	9.72678	9.72805	0.00204	HATNet	R
2454572.86998	9.40301	9.72944	9.72532	0.00205	HATNet	R
2454572.87415	9.39877	9.72476	9.72491	0.00204	HATNet	R
2454572.8783	9.39805	9.72656	9.72192	0.00205	HATNet	R
2454572.88239	9.39733	9.7318	9.72731	0.00205	HATNet	R
2454572.8865	9.39446	9.7247	9.72067	0.00206	HATNet	R
2454572.89051	9.3919	9.72273	9.72455	0.00207	HATNet	R
2454572.89455	9.40178	9.73045	9.72914	0.00204	HATNet	R
2454572.89853	9.40507	9.73289	9.72997	0.00204	HATNet	R
2454572.90261	9.38954	9.7229	9.72355	0.00205	HATNet	R
2454572.90674	9.38484	9.71349	9.71787	0.00205	HATNet	R
2454572.91088	9.40268	9.72853	9.73139	0.00208	HATNet	R
2454572.91504	9.41134	9.74282	9.73637	0.00208	HATNet	R
2454572.91913	9.39067	9.72559	9.72362	0.00206	HATNet	R
2454572.92358	9.40349	9.73139	9.72755	0.00205	HATNet	R
2454572.92755	9.38952	9.72217	9.72172	0.00204	HATNet	R
2454572.93165	9.3954	9.72856	9.72462	0.00204	HATNet	R
2454572.93568	9.39843	9.72551	9.72588	0.00209	HATNet	R
2454572.93977	9.39146	9.72525	9.72937	0.00201	HATNet	R
2454572.94394	9.39603	9.72819	9.72572	0.00214	HATNet	R
2454572.94808	9.39727	9.72358	9.72708	0.00225	HATNet	R
2454572.95209	9.39955	9.73072	9.73023	0.00204	HATNet	R
2454572.95628	9.39823	9.73294	9.73251	0.00203	HATNet	R
2454572.9604	9.38938	9.722	9.72035	0.002	HATNet	R
2454572.96438	9.3933	9.72713	9.72617	0.00202	HATNet	R
2454572.96849	9.38791	9.72298	9.72472	0.002	HATNet	R
2454572.97251	9.39103	9.72531	9.72337	0.002	HATNet	R
2454572.97655	9.39593	9.72841	9.72696	0.00201	HATNet	R
2454572.98053	9.39473	9.7279	9.72794	0.002	HATNet	R
2454572.98489	9.3917	9.72712	9.72953	0.002	HATNet	R
2454572.98886	9.39378	9.72671	9.7276	0.00202	HATNet	R
2454572.99286	9.4	9.73147	9.73238	0.00205	HATNet	R
2454572.99693	9.39253	9.72682	9.73024	0.00206	HATNet	R
2454573.00091	9.40022	9.73061	9.7318	0.00204	HATNet	R
2454574.84735	9.38973	9.72169	9.72181	0.00216	HATNet	R
2454574.85147	9.38979	9.72115	9.72622	0.00218	HATNet	R
2454574.85551	9.3896	9.71906	9.71753	0.00215	HATNet	R
2454574.85959	9.4039	9.72865	9.72512	0.00218	HATNet	R
2454574.86402	9.39615	9.7263	9.72613	0.00213	HATNet	R
2454574.86807	9.39748	9.72815	9.72834	0.00212	HATNet	R
2454574.87219	9.39259	9.72316	9.72593	0.00218	HATNet	R
2454574.8763	9.39383	9.72359	9.72411	0.00215	HATNet	R
2454574.8804	9.39656	9.7266	9.72656	0.00214	HATNet	R
2454574.8844	9.39616	9.72437	9.72478	0.00216	HATNet	R
2454574.88843	9.39255	9.72197	9.72598	0.00216	HATNet	R
2454574.89259	9.39615	9.72649	9.72721	0.00216	HATNet	R
2454574.8967	9.39296	9.72408	9.72579	0.00216	HATNet	R
2454574.90076	9.39238	9.72357	9.72513	0.00215	HATNet	R
2454574.90491	9.40226	9.73237	9.73007	0.00214	HATNet	R
2454574.909	9.398	9.73067	9.73144	0.00216	HATNet	R
2454574.91311	9.39973	9.72883	9.72869	0.00216	HATNet	R
2454574.91723	9.39526	9.72615	9.72792	0.00213	HATNet	R
2454574.92136	9.39187	9.72349	9.72555	0.00212	HATNet	R
2454574.92581	9.39627	9.72174	9.72397	0.00217	HATNet	R
2454574.9299	9.39515	9.72547	9.72523	0.00219	HATNet	R
2454574.93398	9.38449	9.71807	9.71884	0.00216	HATNet	R
2454574.93811	9.39634	9.72318	9.72979	0.00213	HATNet	R
2454574.94224	9.39462	9.72084	9.72176	0.00214	HATNet	R
2454574.94638	9.38678	9.71897	9.72339	0.00216	HATNet	R
2454574.95046	9.39401	9.72598	9.73055	0.00217	HATNet	R
2454574.95454	9.39549	9.72554	9.72677	0.0021	HATNet	R
2454574.95871	9.39448	9.72587	9.72434	0.00211	HATNet	R
2454574.96285	9.39623	9.72657	9.72754	0.00212	HATNet	R
2454574.96691	9.38777	9.72104	9.71631	0.0021	HATNet	R
2454574.97097	9.40603	9.73207	9.7314	0.0021	HATNet	R
2454574.97509	9.39144	9.72517	9.72334	0.00208	HATNet	R
2454574.97924	9.38977	9.71829	9.71538	0.00209	HATNet	R
2454574.9834	9.39736	9.72892	9.72697	0.00209	HATNet	R
2454574.98791	9.39511	9.72715	9.72496	0.00215	HATNet	R
2454574.992	9.38841	9.72478	9.72458	0.00208	HATNet	R
2454574.99605	9.39115	9.7239	9.72169	0.00207	HATNet	R
2454575.00014	9.38735	9.72077	9.71814	0.00212	HATNet	R
2454575.84358	9.39516	9.72359	9.7274	0.00279	HATNet	R
2454575.84774	9.39353	9.7133	9.72326	0.00293	HATNet	R
2454575.85181	9.38185	9.70715	9.71111	0.00392	HATNet	R
2454575.85578	9.40203	9.72454	9.7287	0.00373	HATNet	R
2454575.87226	9.39702	9.72507	9.73003	0.00252	HATNet	R
2454575.87634	9.40558	9.73038	9.73461	0.00304	HATNet	R
2454575.91633	9.40141	9.7254	9.72477	0.00324	HATNet	R
2454575.9204	9.39788	9.72766	9.72728	0.00281	HATNet	R
2454575.92487	9.38727	9.71496	9.72044	0.0038	HATNet	R
2454575.93293	9.38649	9.71436	9.72107	0.00324	HATNet	R
2454575.93695	9.39678	9.72585	9.72323	0.00337	HATNet	R
2454575.94102	9.38726	9.71802	9.72143	0.00304	HATNet	R
2454575.9451	9.39022	9.71852	9.7221	0.0027	HATNet	R
2454575.9491	9.40027	9.73156	9.73312	0.00271	HATNet	R
2454575.9532	9.38926	9.71475	9.72224	0.00284	HATNet	R
2454575.95721	9.39593	9.72647	9.73012	0.00282	HATNet	R
2454575.96128	9.40122	9.72983	9.73662	0.00303	HATNet	R
2454575.96538	9.40424	9.73227	9.72831	0.00304	HATNet	R
2454575.96939	9.39887	9.72676	9.72035	0.00409	HATNet	R
2454575.97751	9.41166	9.74139	9.73679	0.00453	HATNet	R
2454575.98591	9.40589	9.73586	9.73353	0.00352	HATNet	R
2454575.99	9.39409	9.72733	9.73012	0.00239	HATNet	R
2454575.99405	9.39826	9.7309	9.73029	0.00219	HATNet	R
2454575.99812	9.39831	9.72957	9.72946	0.00224	HATNet	R
2454576.84595	9.38021	9.7051	9.71269	0.0023	HATNet	R
2454576.85003	9.3924	9.71904	9.72518	0.00218	HATNet	R
2454576.85768	9.39235	9.71973	9.7206	0.00217	HATNet	R
2454576.91356	9.38607	9.71601	9.71993	0.0022	HATNet	R
2454576.92129	9.395	9.72336	9.72291	0.00211	HATNet	R
2454576.92534	9.39484	9.72239	9.72637	0.00211	HATNet	R
2454576.92936	9.39402	9.7217	9.72192	0.00212	HATNet	R
2454576.93341	9.3963	9.72305	9.72001	0.00205	HATNet	R
2454576.93742	9.38965	9.7209	9.71916	0.00209	HATNet	R
2454576.94146	9.39551	9.72452	9.72389	0.00209	HATNet	R
2454576.9455	9.40003	9.72835	9.72921	0.00211	HATNet	R
2454576.94953	9.40228	9.72642	9.72477	0.00212	HATNet	R
2454576.95356	9.41361	9.73857	9.73479	0.00219	HATNet	R
2454576.95755	9.40711	9.73829	9.73725	0.00219	HATNet	R
2454576.96159	9.40679	9.73432	9.72728	0.00215	HATNet	R
2454576.96564	9.39203	9.7213	9.72093	0.00212	HATNet	R
2454576.96967	9.39544	9.72771	9.72423	0.00211	HATNet	R
2454576.97371	9.39335	9.72576	9.71841	0.00216	HATNet	R
2454576.97782	9.38891	9.7222	9.71992	0.00211	HATNet	R
2454576.98217	9.39261	9.72562	9.72356	0.00218	HATNet	R
2454576.98626	9.39742	9.72621	9.72309	0.00217	HATNet	R
2454576.9903	9.39898	9.72884	9.7278	0.00214	HATNet	R
2454576.99439	9.39807	9.72816	9.72805	0.00216	HATNet	R
2454576.99842	9.40266	9.72946	9.72542	0.00225	HATNet	R
2454577.87319	9.39173	9.72275	9.7275	0.00226	HATNet	R
2454577.87728	9.39752	9.72302	9.72814	0.00215	HATNet	R
2454577.88136	9.3932	9.72169	9.71503	0.0021	HATNet	R
2454577.88537	9.40188	9.72822	9.72496	0.00207	HATNet	R
2454577.88944	9.40296	9.72581	9.72682	0.00214	HATNet	R
2454577.89345	9.39898	9.72862	9.72912	0.00211	HATNet	R
2454577.89748	9.40154	9.72901	9.729	0.00209	HATNet	R
2454577.90152	9.39644	9.72568	9.72286	0.00208	HATNet	R
2454577.90564	9.39512	9.72348	9.7218	0.00215	HATNet	R
2454577.90966	9.40243	9.72683	9.72744	0.00209	HATNet	R
2454577.91371	9.39451	9.72169	9.72097	0.00209	HATNet	R
2454577.91777	9.39382	9.72042	9.71933	0.00209	HATNet	R
2454577.92183	9.4008	9.73007	9.72947	0.00211	HATNet	R
2454577.92581	9.39867	9.72836	9.725	0.00209	HATNet	R
2454577.92992	9.38597	9.717	9.71908	0.0021	HATNet	R
2454577.93433	9.39199	9.72213	9.72129	0.0021	HATNet	R
2454577.93843	9.39008	9.71976	9.71951	0.00206	HATNet	R
2454577.94255	9.39745	9.72834	9.73189	0.00209	HATNet	R
2454577.94665	9.40691	9.7321	9.73125	0.00212	HATNet	R
2454577.9507	9.40047	9.72506	9.72277	0.00217	HATNet	R
2454577.95482	9.39192	9.71925	9.71697	0.00207	HATNet	R
2454577.95887	9.39884	9.72721	9.72456	0.00208	HATNet	R
2454577.96286	9.4014	9.72849	9.72833	0.00214	HATNet	R
2454577.96691	9.39647	9.72384	9.72291	0.00209	HATNet	R
2454577.97101	9.39754	9.7314	9.73034	0.00209	HATNet	R
2454577.97501	9.39821	9.72627	9.72472	0.00212	HATNet	R
2454577.97911	9.38952	9.71771	9.71592	0.00214	HATNet	R
2454577.98322	9.38838	9.72124	9.71882	0.0021	HATNet	R
2454577.98732	9.39946	9.72992	9.72891	0.0021	HATNet	R
2454577.99145	9.39711	9.72499	9.72201	0.00213	HATNet	R
2454577.99587	9.4017	9.72913	9.72579	0.00217	HATNet	R
2454578.83726	9.39226	9.7212	9.72267	0.00214	HATNet	R
2454578.84145	9.3862	9.71768	9.71868	0.00214	HATNet	R
2454578.84556	9.39334	9.72713	9.72458	0.00212	HATNet	R
2454578.84971	9.39786	9.72706	9.73212	0.00212	HATNet	R
2454578.85379	9.38687	9.72054	9.72173	0.00212	HATNet	R
2454578.85786	9.39871	9.72663	9.72927	0.00211	HATNet	R
2454578.86199	9.39543	9.72277	9.72077	0.00209	HATNet	R
2454578.86647	9.39415	9.72451	9.73065	0.00211	HATNet	R
2454578.8706	9.39277	9.72387	9.72185	0.00207	HATNet	R
2454578.87474	9.39558	9.7254	9.72283	0.00209	HATNet	R
2454578.87888	9.39293	9.71932	9.72105	0.00212	HATNet	R
2454578.883	9.39701	9.72468	9.72468	0.00211	HATNet	R
2454578.88708	9.39308	9.72533	9.72362	0.00212	HATNet	R
2454578.89123	9.39113	9.72255	9.7213	0.00212	HATNet	R
2454578.89527	9.39204	9.7255	9.72542	0.00213	HATNet	R
2454578.89937	9.39474	9.72837	9.72382	0.00211	HATNet	R
2454578.90338	9.39627	9.72441	9.7229	0.00215	HATNet	R
2454578.90748	9.40389	9.73156	9.73029	0.00214	HATNet	R
2454578.91163	9.3945	9.72642	9.72366	0.00208	HATNet	R
2454578.91574	9.38734	9.72088	9.71897	0.00211	HATNet	R
2454578.9199	9.40797	9.73536	9.73537	0.00213	HATNet	R
2454578.92406	9.38581	9.71607	9.71971	0.00211	HATNet	R
2454578.92857	9.39202	9.72746	9.72611	0.0021	HATNet	R
2454578.93265	9.3938	9.72363	9.72385	0.00209	HATNet	R
2454578.93677	9.39552	9.72098	9.72326	0.00212	HATNet	R
2454578.94092	9.3966	9.72622	9.72576	0.0021	HATNet	R
2454578.94503	9.3935	9.7257	9.7279	0.0021	HATNet	R
2454578.94911	9.38769	9.72165	9.72348	0.00207	HATNet	R
2454578.95327	9.39422	9.72479	9.72221	0.00209	HATNet	R
2454578.95738	9.39018	9.72217	9.72258	0.00209	HATNet	R
2454578.96147	9.39539	9.72389	9.72424	0.00213	HATNet	R
2454578.96557	9.39066	9.72508	9.72745	0.00211	HATNet	R
2454578.96971	9.38473	9.71663	9.71479	0.00213	HATNet	R
2454578.97387	9.38924	9.72139	9.72506	0.00208	HATNet	R
2454578.97794	9.39182	9.72207	9.72134	0.00215	HATNet	R
2454578.98208	9.40108	9.73174	9.73271	0.00215	HATNet	R
2454578.98622	9.39419	9.72798	9.72799	0.00216	HATNet	R
2454578.99066	9.38291	9.71774	9.71867	0.00213	HATNet	R
2454578.99481	9.38757	9.72173	9.72455	0.00214	HATNet	R
2454579.83321	9.38994	9.71734	9.71996	0.00216	HATNet	R
2454579.83732	9.38937	9.72028	9.72285	0.00213	HATNet	R
2454579.84139	9.40179	9.72832	9.7235	0.00221	HATNet	R
2454579.84545	9.41327	9.74011	9.73396	0.00212	HATNet	R
2454579.84959	9.40271	9.73326	9.72806	0.00217	HATNet	R
2454579.85398	9.40364	9.73229	9.73072	0.00216	HATNet	R
2454579.85804	9.39151	9.72353	9.72736	0.00213	HATNet	R
2454579.86217	9.3852	9.71771	9.72509	0.00212	HATNet	R
2454579.86623	9.39295	9.72258	9.72246	0.00213	HATNet	R
2454579.87028	9.3913	9.72052	9.7173	0.00216	HATNet	R
2454579.87433	9.39864	9.72879	9.72554	0.00215	HATNet	R
2454579.87839	9.39285	9.7255	9.72824	0.00212	HATNet	R
2454579.88253	9.39648	9.7235	9.72238	0.00213	HATNet	R
2454579.88662	9.39694	9.72785	9.72802	0.00214	HATNet	R
2454579.89068	9.39789	9.72183	9.72139	0.00216	HATNet	R
2454579.89477	9.39753	9.72883	9.72349	0.00216	HATNet	R
2454579.89884	9.39019	9.72211	9.72664	0.00213	HATNet	R
2454579.9029	9.39366	9.72429	9.71943	0.00213	HATNet	R
2454579.90697	9.40017	9.73166	9.72481	0.00215	HATNet	R
2454579.91095	9.39199	9.71972	9.72216	0.00215	HATNet	R
2454579.91536	9.39356	9.72443	9.72578	0.00212	HATNet	R
2454579.91943	9.39013	9.72176	9.72117	0.00215	HATNet	R
2454579.9235	9.38938	9.71691	9.71865	0.00215	HATNet	R
2454579.92756	9.39315	9.72246	9.72271	0.00213	HATNet	R
2454579.93162	9.40168	9.72914	9.72772	0.00211	HATNet	R
2454579.93569	9.39367	9.72927	9.72983	0.00212	HATNet	R
2454579.93976	9.38163	9.7167	9.71767	0.00209	HATNet	R
2454579.94383	9.40393	9.73609	9.73875	0.00214	HATNet	R
2454579.94788	9.39861	9.72857	9.73028	0.00214	HATNet	R
2454579.95191	9.38347	9.71763	9.716	0.00209	HATNet	R
2454579.95597	9.40151	9.72721	9.72522	0.00214	HATNet	R
2454579.96004	9.40036	9.72906	9.72802	0.00217	HATNet	R
2454579.96411	9.39779	9.72827	9.72948	0.00217	HATNet	R
2454579.96818	9.391	9.71952	9.71923	0.00217	HATNet	R
2454579.97232	9.39638	9.7229	9.72217	0.00216	HATNet	R
2454579.97671	9.39091	9.7234	9.72823	0.00215	HATNet	R
2454579.98087	9.39048	9.72026	9.72232	0.00217	HATNet	R
2454579.98499	9.39498	9.72512	9.7235	0.00213	HATNet	R
2454579.98913	9.40728	9.73228	9.72928	0.00222	HATNet	R
2454579.9932	9.38957	9.72249	9.72009	0.00217	HATNet	R
2454580.82949	9.39667	9.72574	9.72584	0.00212	HATNet	R
2454580.83358	9.39598	9.72764	9.72733	0.00211	HATNet	R
2454580.83765	9.39637	9.72885	9.73125	0.00209	HATNet	R
2454580.84179	9.39697	9.72617	9.72505	0.00209	HATNet	R
2454580.84583	9.40371	9.73272	9.73095	0.00211	HATNet	R
2454580.8498	9.40047	9.73003	9.72894	0.00206	HATNet	R
2454580.85386	9.4	9.7305	9.73018	0.00207	HATNet	R
2454580.85796	9.40051	9.73211	9.73019	0.00212	HATNet	R
2454580.86192	9.40632	9.73475	9.7306	0.00207	HATNet	R
2454580.86599	9.41103	9.74436	9.74014	0.00207	HATNet	R
2454580.87046	9.39974	9.73189	9.72674	0.00207	HATNet	R
2454580.87454	9.41159	9.74096	9.73606	0.00211	HATNet	R
2454580.87862	9.39763	9.73138	9.73084	0.00207	HATNet	R
2454580.88274	9.40058	9.73602	9.73647	0.00207	HATNet	R
2454580.88684	9.40642	9.73415	9.7309	0.0021	HATNet	R
2454580.8909	9.40329	9.73154	9.73119	0.0021	HATNet	R
2454580.89504	9.41205	9.7392	9.73443	0.0021	HATNet	R
2454580.89912	9.39787	9.73024	9.72711	0.00208	HATNet	R
2454580.90314	9.39585	9.73027	9.73113	0.00207	HATNet	R
2454580.90721	9.39216	9.72606	9.71854	0.0021	HATNet	R
2454580.91122	9.39892	9.7331	9.73035	0.00211	HATNet	R
2454580.91531	9.3964	9.73	9.72857	0.0021	HATNet	R
2454580.91933	9.40631	9.73799	9.73513	0.00209	HATNet	R
2454580.9234	9.40787	9.73727	9.73486	0.00206	HATNet	R
2454580.92757	9.40374	9.73325	9.72716	0.00204	HATNet	R
2454580.93201	9.3934	9.72588	9.72699	0.00209	HATNet	R
2454580.9361	9.39811	9.73047	9.73105	0.00202	HATNet	R
2454580.94022	9.39395	9.72807	9.72593	0.00205	HATNet	R
2454580.94426	9.4017	9.73393	9.73303	0.00203	HATNet	R
2454580.94825	9.40459	9.73679	9.73293	0.00205	HATNet	R
2454580.95234	9.40945	9.7354	9.73476	0.00207	HATNet	R
2454580.95629	9.40294	9.73165	9.7277	0.00203	HATNet	R
2454580.96045	9.40379	9.73387	9.7286	0.00209	HATNet	R
2454580.96452	9.40688	9.74002	9.73416	0.00204	HATNet	R
2454580.96854	9.39567	9.72906	9.7246	0.00203	HATNet	R
2454580.97251	9.39891	9.72953	9.73113	0.00206	HATNet	R
2454580.97655	9.39684	9.73106	9.72689	0.00207	HATNet	R
2454580.98067	9.40438	9.73511	9.73083	0.00212	HATNet	R
2454580.98472	9.40694	9.74045	9.73561	0.00205	HATNet	R
2454580.98884	9.39586	9.72982	9.72761	0.00207	HATNet	R
2454580.99323	9.40089	9.73122	9.72528	0.00208	HATNet	R
2454581.88823	9.39314	9.72015	9.72235	0.00229	HATNet	R
2454581.89231	9.40134	9.72997	9.72725	0.00215	HATNet	R
2454581.89635	9.38921	9.72044	9.72216	0.00208	HATNet	R
2454581.90035	9.40084	9.72988	9.72497	0.00211	HATNet	R
2454581.90436	9.39094	9.72195	9.72028	0.00211	HATNet	R
2454581.95616	9.38812	9.71796	9.71783	0.0022	HATNet	R
2454581.96026	9.399	9.7274	9.72486	0.00216	HATNet	R
2454581.96432	9.39681	9.72766	9.72737	0.00212	HATNet	R
2454582.82284	9.39257	9.7237	9.72544	0.00221	HATNet	R
2454582.82697	9.38944	9.72565	9.7274	0.00219	HATNet	R
2454582.83093	9.39145	9.71783	9.72363	0.00219	HATNet	R
2454582.83508	9.39416	9.72935	9.72682	0.00219	HATNet	R
2454582.83914	9.4019	9.72966	9.73175	0.0022	HATNet	R
2454582.84329	9.3825	9.71363	9.72053	0.0022	HATNet	R
2454582.84741	9.37779	9.70944	9.71436	0.00219	HATNet	R
2454582.85154	9.40114	9.73314	9.73199	0.0022	HATNet	R
2454582.8555	9.38685	9.71668	9.71751	0.0022	HATNet	R
2454582.8595	9.38625	9.71465	9.72251	0.00219	HATNet	R
2454582.86362	9.39116	9.72442	9.72362	0.00217	HATNet	R
2454582.86809	9.38357	9.71882	9.72017	0.00219	HATNet	R
2454582.87221	9.39781	9.72962	9.7298	0.00224	HATNet	R
2454582.87633	9.38744	9.71984	9.72243	0.00221	HATNet	R
2454582.88041	9.38409	9.71696	9.72232	0.00222	HATNet	R
2454582.88454	9.3767	9.71031	9.71633	0.00218	HATNet	R
2454582.88861	9.39296	9.7274	9.72779	0.00222	HATNet	R
2454582.89269	9.37183	9.7043	9.71221	0.00224	HATNet	R
2454582.89677	9.38519	9.71638	9.71964	0.00226	HATNet	R
2454582.90082	9.38345	9.71629	9.72377	0.00226	HATNet	R
2454582.9048	9.38929	9.72009	9.72415	0.00228	HATNet	R
2454582.90896	9.37259	9.70946	9.71477	0.00226	HATNet	R
2454582.91301	9.4015	9.7316	9.73201	0.00228	HATNet	R
2454582.91704	9.39912	9.73175	9.73147	0.00226	HATNet	R
2454582.92112	9.38572	9.71352	9.72028	0.00223	HATNet	R
2454582.92513	9.38958	9.7234	9.72362	0.00221	HATNet	R
2454582.92958	9.37262	9.70713	9.71781	0.00217	HATNet	R
2454582.93356	9.39341	9.72957	9.72776	0.00218	HATNet	R
2454582.93768	9.39205	9.72544	9.72599	0.00217	HATNet	R
2454582.94177	9.38125	9.7105	9.71343	0.00217	HATNet	R
2454582.94586	9.3882	9.72086	9.72009	0.0022	HATNet	R
2454582.94992	9.37047	9.70679	9.70973	0.0022	HATNet	R
2454582.95398	9.3944	9.7272	9.73147	0.00221	HATNet	R
2454582.95804	9.38916	9.72114	9.72234	0.00221	HATNet	R
2454582.96217	9.38961	9.71788	9.72207	0.0022	HATNet	R
2454582.96632	9.37895	9.71432	9.71651	0.00223	HATNet	R
2454582.97047	9.38643	9.72129	9.71681	0.00224	HATNet	R
2454582.97455	9.39242	9.72558	9.72849	0.00221	HATNet	R
2454582.97863	9.38604	9.71969	9.72393	0.0022	HATNet	R
2454582.98271	9.3838	9.71603	9.71841	0.00218	HATNet	R
2454582.98681	9.38781	9.72322	9.72515	0.00229	HATNet	R
2454582.99131	9.3786	9.71082	9.71491	0.00227	HATNet	R
2454583.87692	9.39477	9.72419	9.72552	0.00228	HATNet	R
2454583.88104	9.39009	9.72164	9.71965	0.00219	HATNet	R
2454583.885	9.38734	9.72147	9.72034	0.00215	HATNet	R
2454583.88897	9.3806	9.71401	9.71859	0.00214	HATNet	R
2454583.89292	9.38646	9.71535	9.71736	0.00214	HATNet	R
2454583.89694	9.38956	9.72111	9.72402	0.00216	HATNet	R
2454583.90091	9.38527	9.72032	9.72114	0.00213	HATNet	R
2454583.905	9.38842	9.7222	9.72098	0.00211	HATNet	R
2454583.90906	9.38891	9.7188	9.71999	0.00213	HATNet	R
2454583.91302	9.38779	9.71701	9.72214	0.00214	HATNet	R
2454583.95905	9.39546	9.72654	9.72378	0.00217	HATNet	R
2454583.963	9.38456	9.72204	9.72748	0.00214	HATNet	R
2454583.98019	9.39006	9.72244	9.72076	0.00212	HATNet	R
2454583.98427	9.39385	9.72529	9.72499	0.00214	HATNet	R
2454583.98831	9.38882	9.72162	9.7242	0.00212	HATNet	R
2454583.99239	9.39066	9.72122	9.72342	0.00217	HATNet	R
2454584.81999	9.3921	9.72435	9.72364	0.0021	HATNet	R
2454584.824	9.38651	9.71684	9.71882	0.00206	HATNet	R
2454584.82811	9.38932	9.72016	9.72078	0.00205	HATNet	R
2454584.83208	9.38642	9.72027	9.72301	0.00204	HATNet	R
2454584.83618	9.39143	9.72617	9.72845	0.00205	HATNet	R
2454584.84016	9.39023	9.72106	9.72421	0.00203	HATNet	R
2454584.84416	9.38819	9.72463	9.72325	0.00203	HATNet	R
2454584.84823	9.39781	9.72453	9.72358	0.00204	HATNet	R
2454584.85264	9.39168	9.72199	9.72287	0.00203	HATNet	R
2454584.8566	9.39495	9.72568	9.72527	0.00203	HATNet	R
2454584.86058	9.38914	9.725	9.72581	0.00201	HATNet	R
2454584.86457	9.39067	9.72689	9.72982	0.00205	HATNet	R
2454584.86856	9.39663	9.72754	9.72959	0.00204	HATNet	R
2454584.87268	9.396	9.72365	9.72509	0.00204	HATNet	R
2454584.87666	9.38841	9.72268	9.72563	0.00203	HATNet	R
2454584.88063	9.39521	9.72253	9.72228	0.00203	HATNet	R
2454584.88471	9.39562	9.72838	9.72728	0.00208	HATNet	R
2454584.8906	9.40013	9.72725	9.72777	0.00205	HATNet	R
2454584.89464	9.38593	9.72176	9.72823	0.00202	HATNet	R
2454584.89861	9.39265	9.72855	9.72828	0.00203	HATNet	R
2454584.90258	9.39835	9.72982	9.72799	0.00204	HATNet	R
2454584.90667	9.39509	9.72644	9.72656	0.00205	HATNet	R
2454584.91076	9.39668	9.72697	9.72575	0.00205	HATNet	R
2454584.9151	9.39008	9.72327	9.72501	0.00204	HATNet	R
2454584.91918	9.40019	9.72778	9.72821	0.00205	HATNet	R
2454584.92322	9.39323	9.72638	9.72966	0.00206	HATNet	R
2454584.92732	9.39424	9.72413	9.72483	0.00206	HATNet	R
2454584.93143	9.39499	9.7247	9.72538	0.00203	HATNet	R
2454584.93563	9.39192	9.72368	9.72366	0.00204	HATNet	R
2454584.93961	9.38996	9.72643	9.72678	0.00204	HATNet	R
2454584.94378	9.38819	9.7229	9.72258	0.00207	HATNet	R
2454584.94777	9.39168	9.72469	9.72192	0.00205	HATNet	R
2454584.95175	9.3927	9.7247	9.72492	0.00205	HATNet	R
2454584.95586	9.39358	9.72463	9.72465	0.00207	HATNet	R
2454584.95988	9.39415	9.72873	9.7267	0.00211	HATNet	R
2454584.964	9.39396	9.72743	9.72748	0.00209	HATNet	R
2454584.96809	9.39822	9.7304	9.72823	0.00207	HATNet	R
2454584.97206	9.38902	9.72465	9.72526	0.00206	HATNet	R
2454584.97637	9.39205	9.72344	9.72175	0.00205	HATNet	R
2454584.98036	9.39837	9.72796	9.72763	0.00212	HATNet	R
2454584.98438	9.38848	9.72233	9.72468	0.00209	HATNet	R
2454584.98848	9.39606	9.72944	9.72732	0.00216	HATNet	R
2454584.99256	9.39346	9.72788	9.73154	0.0022	HATNet	R
2454585.81746	9.38546	9.71979	9.72363	0.00218	HATNet	R
2454585.82159	9.38857	9.72293	9.7264	0.00216	HATNet	R
2454585.82571	9.39051	9.7267	9.73181	0.00217	HATNet	R
2454585.82986	9.39258	9.72643	9.72494	0.00219	HATNet	R
2454585.83384	9.38824	9.72281	9.72643	0.00218	HATNet	R
2454585.83801	9.39879	9.72703	9.72888	0.00214	HATNet	R
2454585.84204	9.38266	9.71949	9.72299	0.0021	HATNet	R
2454585.84615	9.39727	9.73037	9.72638	0.00217	HATNet	R
2454585.85031	9.39265	9.72377	9.72346	0.00219	HATNet	R
2454585.85428	9.38711	9.71928	9.72353	0.00213	HATNet	R
2454585.85832	9.39342	9.72505	9.72325	0.00213	HATNet	R
2454585.86237	9.38948	9.72484	9.72254	0.00213	HATNet	R
2454585.8664	9.38466	9.72125	9.72304	0.00211	HATNet	R
2454585.87083	9.38705	9.72081	9.71879	0.0021	HATNet	R
2454585.87499	9.38861	9.72006	9.72614	0.00212	HATNet	R
2454585.87902	9.38859	9.72113	9.72656	0.00209	HATNet	R
2454585.88306	9.37776	9.71169	9.72235	0.00214	HATNet	R
2454585.88713	9.38403	9.71388	9.71717	0.0021	HATNet	R
2454585.89111	9.38161	9.71764	9.72318	0.00213	HATNet	R
2454585.89513	9.38451	9.71886	9.72469	0.00212	HATNet	R
2454585.8992	9.37776	9.71217	9.71762	0.00212	HATNet	R
2454585.90325	9.40453	9.73523	9.73038	0.00217	HATNet	R
2454585.9074	9.37715	9.71505	9.71639	0.00214	HATNet	R
2454585.91146	9.39283	9.72664	9.72277	0.00213	HATNet	R
2454585.91559	9.39138	9.71893	9.71979	0.00214	HATNet	R
2454585.91964	9.3888	9.72396	9.72616	0.0022	HATNet	R
2454585.92379	9.38233	9.71625	9.71817	0.00213	HATNet	R
2454585.92796	9.38949	9.72223	9.72501	0.00218	HATNet	R
2454585.93245	9.38166	9.71686	9.72446	0.0022	HATNet	R
2454585.93642	9.38221	9.7141	9.71712	0.00221	HATNet	R
2454585.94053	9.38029	9.71145	9.71228	0.00219	HATNet	R
2454585.94457	9.39	9.72301	9.72733	0.0022	HATNet	R
2454585.94872	9.38824	9.72334	9.72535	0.00222	HATNet	R
2454585.95282	9.39891	9.73202	9.73404	0.00222	HATNet	R
2454585.95694	9.37659	9.71158	9.71826	0.00224	HATNet	R
2454585.9611	9.38421	9.72248	9.7256	0.00224	HATNet	R
2454585.96526	9.38603	9.71647	9.71761	0.00224	HATNet	R
2454585.96936	9.37764	9.71395	9.71704	0.00226	HATNet	R
2454585.97352	9.39017	9.72299	9.72607	0.00227	HATNet	R
2454585.97766	9.38858	9.72156	9.71726	0.00228	HATNet	R
2454585.98178	9.39611	9.72791	9.7341	0.00224	HATNet	R
2454585.98587	9.38685	9.71858	9.71923	0.00233	HATNet	R
2454585.99002	9.39504	9.72742	9.73417	0.00237	HATNet	R
2454586.83484	9.3838	9.71883	9.72246	0.00223	HATNet	R
2454586.83881	9.4015	9.73647	9.73444	0.00213	HATNet	R
2454586.92605	9.38872	9.72255	9.7253	0.0021	HATNet	R
2454587.81101	9.39379	9.72533	9.72668	0.00203	HATNet	R
2454587.81501	9.39556	9.72601	9.72812	0.00202	HATNet	R
2454587.81914	9.39445	9.72726	9.72681	0.00203	HATNet	R
2454587.82311	9.39612	9.72415	9.72585	0.00205	HATNet	R
2454587.82708	9.40154	9.72848	9.72626	0.00205	HATNet	R
2454587.83106	9.39568	9.72687	9.72682	0.00204	HATNet	R
2454587.83506	9.38492	9.72074	9.72403	0.00201	HATNet	R
2454587.83916	9.39073	9.72469	9.72489	0.00201	HATNet	R
2454587.84357	9.39718	9.73007	9.72823	0.00202	HATNet	R
2454587.84755	9.39192	9.72472	9.72715	0.00203	HATNet	R
2454587.85158	9.39935	9.72854	9.7302	0.00201	HATNet	R
2454587.85564	9.39259	9.72448	9.72624	0.00202	HATNet	R
2454587.85961	9.39297	9.72346	9.72369	0.00202	HATNet	R
2454587.86358	9.39387	9.7252	9.72111	0.00202	HATNet	R
2454587.86755	9.38956	9.7233	9.72669	0.00203	HATNet	R
2454587.87155	9.3897	9.72043	9.7196	0.00206	HATNet	R
2454587.87553	9.3926	9.72537	9.72878	0.00202	HATNet	R
2454587.87952	9.38934	9.71813	9.71945	0.00203	HATNet	R
2454587.8835	9.38508	9.72197	9.72408	0.00208	HATNet	R
2454587.88748	9.39027	9.726	9.7287	0.00204	HATNet	R
2454587.89153	9.40171	9.73104	9.72694	0.00203	HATNet	R
2454587.8955	9.38876	9.72087	9.72125	0.00203	HATNet	R
2454587.89949	9.38902	9.71977	9.71621	0.00207	HATNet	R
2454587.90395	9.39485	9.72355	9.72505	0.00206	HATNet	R
2454587.90796	9.3821	9.71834	9.7226	0.00202	HATNet	R
2454587.91207	9.38621	9.72145	9.71719	0.00206	HATNet	R
2454587.9161	9.38704	9.71978	9.72159	0.00204	HATNet	R
2454587.92011	9.38825	9.72199	9.72317	0.00203	HATNet	R
2454587.92426	9.39055	9.72748	9.73094	0.00207	HATNet	R
2454587.92828	9.38716	9.71616	9.72277	0.00202	HATNet	R
2454587.93247	9.39487	9.72506	9.72658	0.00204	HATNet	R
2454587.93646	9.39243	9.72607	9.72731	0.00206	HATNet	R
2454587.94053	9.39717	9.73024	9.72793	0.00206	HATNet	R
2454587.94452	9.39021	9.72273	9.72294	0.00203	HATNet	R
2454587.94861	9.38162	9.7146	9.71256	0.00201	HATNet	R
2454587.95883	9.38775	9.719	9.71827	0.00205	HATNet	R
2454587.96292	9.38683	9.72116	9.71715	0.0021	HATNet	R
2454587.96698	9.38974	9.72442	9.72297	0.00202	HATNet	R
2454587.97114	9.38605	9.72369	9.72211	0.00204	HATNet	R
2454587.97511	9.39998	9.73081	9.73178	0.00206	HATNet	R
2454587.97909	9.39399	9.72919	9.72566	0.00208	HATNet	R
2454587.98308	9.39317	9.72356	9.724	0.00207	HATNet	R
2454587.98705	9.39113	9.72437	9.72096	0.00211	HATNet	R
2454588.83086	9.39637	9.72961	9.72815	0.00218	HATNet	R
2454588.83482	9.38238	9.71634	9.72104	0.0021	HATNet	R
2454588.83895	9.39718	9.72504	9.72654	0.0021	HATNet	R
2454588.843	9.39204	9.72468	9.72353	0.00206	HATNet	R
2454588.84699	9.39459	9.72148	9.72655	0.00206	HATNet	R
2454588.85096	9.38612	9.72008	9.72552	0.00204	HATNet	R
2454588.85506	9.397	9.72902	9.73051	0.00204	HATNet	R
2454588.85904	9.38069	9.71752	9.71853	0.00201	HATNet	R
2454588.86304	9.38382	9.716	9.71706	0.00202	HATNet	R
2454588.91449	9.38819	9.72213	9.72275	0.00207	HATNet	R
2454588.91865	9.3855	9.7145	9.71865	0.00204	HATNet	R
2454588.92276	9.39745	9.72535	9.72393	0.00204	HATNet	R
2454588.92683	9.38827	9.72333	9.72412	0.00202	HATNet	R
2454588.9308	9.38674	9.72227	9.72126	0.00203	HATNet	R
2454588.9349	9.39302	9.72793	9.72822	0.00202	HATNet	R
2454588.93889	9.39323	9.72614	9.72356	0.00203	HATNet	R
2454589.80635	9.38526	9.71954	9.72385	0.00213	HATNet	R
2454589.81081	9.39249	9.72172	9.72463	0.0021	HATNet	R
2454589.81493	9.39138	9.7216	9.72462	0.00208	HATNet	R
2454589.81897	9.38323	9.71639	9.71886	0.00207	HATNet	R
2454589.82299	9.38994	9.72361	9.72509	0.00208	HATNet	R
2454589.82709	9.39246	9.72474	9.72567	0.00208	HATNet	R
2454589.83107	9.3844	9.72022	9.72354	0.00207	HATNet	R
2454589.83504	9.38122	9.7174	9.72251	0.00205	HATNet	R
2454589.83922	9.38195	9.71797	9.72086	0.00206	HATNet	R
2454589.84332	9.38856	9.71858	9.72202	0.00207	HATNet	R
2454589.84733	9.38887	9.71781	9.72088	0.00205	HATNet	R
2454589.85138	9.38903	9.72537	9.72559	0.00206	HATNet	R
2454589.85541	9.38328	9.721	9.72265	0.00206	HATNet	R
2454589.85938	9.39311	9.72636	9.72405	0.00207	HATNet	R
2454589.86358	9.39067	9.72576	9.72539	0.00207	HATNet	R
2454589.86756	9.3911	9.72328	9.72466	0.00206	HATNet	R
2454589.87194	9.38826	9.71989	9.72125	0.00209	HATNet	R
2454589.87592	9.38355	9.72095	9.72605	0.00206	HATNet	R
2454589.88001	9.39248	9.7268	9.72669	0.00209	HATNet	R
2454589.88405	9.38733	9.72461	9.72675	0.00207	HATNet	R
2454589.88821	9.39078	9.72418	9.72579	0.00207	HATNet	R
2454589.89243	9.38619	9.72142	9.72284	0.00207	HATNet	R
2454589.8965	9.3923	9.72354	9.71857	0.00209	HATNet	R
2454589.90049	9.39247	9.72558	9.72893	0.00206	HATNet	R
2454589.90462	9.3902	9.72368	9.72361	0.00206	HATNet	R
2454589.90865	9.39127	9.7217	9.7263	0.00215	HATNet	R
2454589.9127	9.39433	9.72542	9.72409	0.00205	HATNet	R
2454589.91682	9.38753	9.71769	9.71999	0.00207	HATNet	R
2454589.92094	9.38761	9.72323	9.72292	0.00205	HATNet	R
2454589.92492	9.38603	9.72002	9.71975	0.0021	HATNet	R
2454589.92892	9.39427	9.72316	9.72147	0.00211	HATNet	R
2454589.93339	9.37718	9.71359	9.71438	0.00206	HATNet	R
2454589.93748	9.39958	9.72892	9.73411	0.0022	HATNet	R
2454589.9416	9.38281	9.71915	9.72458	0.00223	HATNet	R
2454589.94565	9.39276	9.72289	9.72767	0.00207	HATNet	R
2454589.94971	9.3891	9.7238	9.72681	0.00211	HATNet	R
2454589.9537	9.38834	9.72264	9.71692	0.00212	HATNet	R
2454589.9577	9.39418	9.73009	9.73275	0.00209	HATNet	R
2454589.96175	9.3987	9.72912	9.72709	0.00208	HATNet	R
2454589.9659	9.38822	9.72246	9.72239	0.00209	HATNet	R
2454589.96995	9.38853	9.72594	9.72576	0.00209	HATNet	R
2454589.97404	9.38023	9.7151	9.72178	0.00209	HATNet	R
2454589.97812	9.3903	9.72488	9.72462	0.00214	HATNet	R
2454589.98222	9.38353	9.72259	9.7245	0.00212	HATNet	R
2454589.9863	9.39008	9.72407	9.72626	0.00213	HATNet	R
2454590.82879	9.40791	9.744	9.73997	0.00475	HATNet	R
2454590.83283	9.39152	9.72476	9.72277	0.00358	HATNet	R
2454590.83683	9.39118	9.71903	9.71407	0.00428	HATNet	R
2454590.84085	9.39152	9.72335	9.72158	0.00429	HATNet	R
2454590.84487	9.39166	9.71944	9.71766	0.00276	HATNet	R
2454590.849	9.38506	9.71806	9.72488	0.00219	HATNet	R
2454590.85298	9.38163	9.71693	9.72428	0.00211	HATNet	R
2454590.85708	9.39006	9.71887	9.72071	0.00211	HATNet	R
2454590.86105	9.39773	9.72719	9.73088	0.00251	HATNet	R
2454590.86513	9.38929	9.71695	9.71976	0.00236	HATNet	R
2454590.86929	9.38797	9.72425	9.73022	0.00255	HATNet	R
2454590.87367	9.3774	9.71309	9.72273	0.00237	HATNet	R
2454590.87776	9.40175	9.73337	9.73182	0.00245	HATNet	R
2454590.88186	9.4026	9.73599	9.73769	0.00229	HATNet	R
2454590.8859	9.39943	9.72668	9.72471	0.00347	HATNet	R
2454590.88996	9.38941	9.7201	9.72599	0.00254	HATNet	R
2454590.89403	9.39887	9.72966	9.72039	0.00251	HATNet	R
2454590.89806	9.39137	9.72311	9.72427	0.00337	HATNet	R
2454590.90209	9.39266	9.72713	9.72945	0.00318	HATNet	R
2454590.90615	9.39614	9.72622	9.7306	0.00314	HATNet	R
2454590.9103	9.39932	9.72717	9.73029	0.00301	HATNet	R
2454590.91432	9.4076	9.73669	9.73055	0.0027	HATNet	R
2454590.91842	9.4186	9.75242	9.73441	0.0039	HATNet	R
2454590.92245	9.38915	9.72256	9.72561	0.00346	HATNet	R
2454590.93052	9.39359	9.72461	9.72092	0.00447	HATNet	R
2454590.93498	9.3868	9.71884	9.72567	0.0047	HATNet	R
2454590.93901	9.38866	9.71593	9.72512	0.00475	HATNet	R
2454590.94312	9.41292	9.74746	9.73128	0.00441	HATNet	R
2454590.94721	9.38524	9.72021	9.72454	0.00416	HATNet	R
2454590.95126	9.39528	9.72802	9.72613	0.00317	HATNet	R
2454590.95537	9.38675	9.72092	9.72714	0.00245	HATNet	R
2454590.95935	9.40946	9.73924	9.7319	0.00262	HATNet	R
2454590.96344	9.38829	9.72252	9.71978	0.00287	HATNet	R
2454590.96748	9.3822	9.71831	9.72577	0.00228	HATNet	R
2454590.97158	9.38538	9.71692	9.72177	0.00242	HATNet	R
2454590.97556	9.38863	9.72072	9.72155	0.00247	HATNet	R
2454590.9796	9.39655	9.73058	9.72679	0.00361	HATNet	R
2454590.98364	9.38595	9.72158	9.71727	0.00374	HATNet	R
2454590.98775	9.39852	9.73027	9.72898	0.00294	HATNet	R
2454591.80058	9.38865	9.72241	9.72451	0.00213	HATNet	R
2454591.80467	9.38939	9.72358	9.7249	0.00212	HATNet	R
2454591.80876	9.39289	9.72132	9.72095	0.0021	HATNet	R
2454591.81287	9.40843	9.73697	9.73384	0.0021	HATNet	R
2454591.81684	9.39456	9.72688	9.72556	0.00209	HATNet	R
2454591.82092	9.38139	9.71657	9.72007	0.00205	HATNet	R
2454591.82501	9.38995	9.72308	9.72496	0.00205	HATNet	R
2454591.82898	9.38279	9.71756	9.72017	0.00203	HATNet	R
2454591.83297	9.38504	9.71778	9.71752	0.00203	HATNet	R
2454591.837	9.38527	9.71735	9.71646	0.00205	HATNet	R
2454591.84099	9.38983	9.71942	9.7203	0.00205	HATNet	R
2454591.84516	9.39785	9.72908	9.72714	0.00204	HATNet	R
2454591.84914	9.38836	9.72165	9.72156	0.00203	HATNet	R
2454591.85342	9.38612	9.71849	9.71994	0.00203	HATNet	R
2454591.85753	9.39662	9.72448	9.72269	0.00203	HATNet	R
2454591.86151	9.38559	9.72095	9.7209	0.00203	HATNet	R
2454591.8656	9.39154	9.7239	9.72573	0.00205	HATNet	R
2454591.91712	9.39611	9.72606	9.72896	0.00207	HATNet	R
2454591.92107	9.38961	9.72424	9.72518	0.00206	HATNet	R
2454591.92504	9.38921	9.72092	9.72346	0.0021	HATNet	R
2454591.92901	9.38558	9.72293	9.7239	0.00206	HATNet	R
2454591.93297	9.39146	9.72422	9.72133	0.00209	HATNet	R
2454591.93701	9.38672	9.72076	9.72048	0.00205	HATNet	R
2454591.94098	9.3965	9.72433	9.72376	0.00207	HATNet	R
2454593.96373	9.39279	9.72601	9.72422	0.00206	HATNet	R
2454593.9678	9.39951	9.73039	9.72772	0.00208	HATNet	R
2454593.97185	9.38802	9.72263	9.72534	0.00208	HATNet	R
2454593.9759	9.38958	9.72297	9.72551	0.00208	HATNet	R
2454596.89838	9.41347	9.72165	9.73142	0.00229	HATNet	R
2454596.90268	9.41719	9.73187	9.72973	0.00228	HATNet	R
2454596.90683	9.40933	9.71728	9.72147	0.00228	HATNet	R
2454596.91087	9.42087	9.73089	9.73215	0.00229	HATNet	R
2454596.91507	9.41321	9.72777	9.72778	0.00227	HATNet	R
2454596.9195	9.43506	9.73731	9.73364	0.0023	HATNet	R
2454596.92351	9.41996	9.72924	9.72253	0.0023	HATNet	R
2454596.92797	9.41023	9.72727	9.72676	0.00227	HATNet	R
2454596.93195	9.41521	9.72504	9.71875	0.00231	HATNet	R
2454596.93633	9.43279	9.73258	9.7318	0.00228	HATNet	R
2454596.94033	9.40787	9.7217	9.72703	0.00227	HATNet	R
2454596.94481	9.41759	9.73001	9.72509	0.00229	HATNet	R
2454596.94882	9.40342	9.7188	9.72323	0.00228	HATNet	R
2454596.95296	9.41599	9.72854	9.73033	0.00233	HATNet	R
2454596.95709	9.41779	9.72903	9.73128	0.00228	HATNet	R
2454596.96199	9.41674	9.72216	9.72471	0.00231	HATNet	R
2454596.96602	9.43082	9.73337	9.72772	0.00231	HATNet	R
2454596.97016	9.40479	9.71115	9.71891	0.00231	HATNet	R
2454596.97443	9.41707	9.72558	9.72261	0.00232	HATNet	R
2454596.97846	9.42919	9.74122	9.73182	0.00238	HATNet	R
2454596.98302	9.4209	9.73135	9.73105	0.00246	HATNet	R
2454597.03455	9.40147	9.73413	9.72989	0.00217	HATNet	R
2454597.03888	9.40393	9.73503	9.73239	0.00211	HATNet	R
2454597.04281	9.40022	9.73187	9.72916	0.00207	HATNet	R
2454597.04677	9.38749	9.71977	9.71703	0.00214	HATNet	R
2454597.05072	9.39272	9.72308	9.71976	0.00207	HATNet	R
2454597.05469	9.39746	9.72844	9.72768	0.00206	HATNet	R
2454597.05866	9.39261	9.72457	9.72303	0.00208	HATNet	R
2454597.06262	9.39514	9.72941	9.72811	0.00207	HATNet	R
2454597.06654	9.39276	9.72796	9.72393	0.00207	HATNet	R
2454597.07054	9.39649	9.73113	9.72843	0.00202	HATNet	R
2454597.07455	9.38554	9.72264	9.72465	0.002	HATNet	R
2454597.07852	9.39616	9.72882	9.72425	0.00206	HATNet	R
2454597.08249	9.39113	9.72523	9.72177	0.00197	HATNet	R
2454597.08647	9.38851	9.72516	9.72446	0.00197	HATNet	R
2454597.09044	9.39384	9.72665	9.72827	0.00199	HATNet	R
2454597.09441	9.38424	9.72077	9.72126	0.00198	HATNet	R
2454597.09869	9.39724	9.72902	9.72892	0.00203	HATNet	R
2454597.1027	9.39467	9.72931	9.72438	0.00204	HATNet	R
2454597.10661	9.39045	9.72556	9.72446	0.00201	HATNet	R
2454597.11061	9.39356	9.72581	9.72742	0.00198	HATNet	R
2454597.11453	9.39123	9.72229	9.7214	0.002	HATNet	R
2454597.1185	9.39231	9.72884	9.72543	0.00201	HATNet	R
2454597.12248	9.39104	9.72771	9.72143	0.00201	HATNet	R
2454597.89482	9.40318	9.72396	9.72415	0.00249	HATNet	R
2454597.89971	9.39197	9.71985	9.71987	0.00251	HATNet	R
2454597.90371	9.39334	9.71161	9.71799	0.0035	HATNet	R
2454597.90821	9.40494	9.73145	9.73153	0.00255	HATNet	R
2454597.91232	9.39024	9.71184	9.71869	0.00246	HATNet	R
2454597.91694	9.40474	9.71958	9.7171	0.00278	HATNet	R
2454597.92095	9.3941	9.71872	9.72317	0.00257	HATNet	R
2454597.92494	9.40616	9.72355	9.7247	0.00263	HATNet	R
2454597.92941	9.41681	9.73056	9.72824	0.00269	HATNet	R
2454597.93368	9.39398	9.72028	9.72119	0.0025	HATNet	R
2454597.93781	9.40581	9.72258	9.72005	0.00441	HATNet	R
2454597.94193	9.40437	9.71527	9.72144	0.00633	HATNet	R
2454597.94659	9.41389	9.72984	9.72923	0.00278	HATNet	R
2454597.9506	9.39487	9.71771	9.72826	0.00285	HATNet	R
2454597.95506	9.39614	9.71468	9.7175	0.00326	HATNet	R
2454597.95919	9.40958	9.73123	9.73086	0.00261	HATNet	R
2454597.96374	9.41305	9.73033	9.72771	0.00261	HATNet	R
2454597.97218	9.40904	9.73366	9.73689	0.00514	HATNet	R
2454597.97631	9.40604	9.72793	9.72387	0.00428	HATNet	R
2454597.98053	9.38983	9.71367	9.71766	0.00346	HATNet	R
2454598.03118	9.3902	9.7193	9.71766	0.00207	HATNet	R
2454598.0352	9.38819	9.72018	9.72148	0.00203	HATNet	R
2454598.03948	9.38848	9.72528	9.72203	0.00205	HATNet	R
2454598.0434	9.39526	9.72333	9.72289	0.00203	HATNet	R
2454598.04731	9.39405	9.72349	9.7215	0.00201	HATNet	R
2454598.05128	9.38935	9.72445	9.72436	0.00195	HATNet	R
2454598.05527	9.39084	9.72432	9.72083	0.00201	HATNet	R
2454598.05925	9.39224	9.72547	9.72132	0.00197	HATNet	R
2454598.06323	9.39181	9.72217	9.71928	0.00196	HATNet	R
2454598.06721	9.38646	9.71966	9.71771	0.00195	HATNet	R
2454598.07112	9.39351	9.72557	9.72537	0.00196	HATNet	R
2454598.0751	9.38345	9.71995	9.72159	0.00195	HATNet	R
2454598.07902	9.3854	9.72188	9.72456	0.00194	HATNet	R
2454598.08301	9.39353	9.72497	9.72582	0.00192	HATNet	R
2454598.08698	9.38616	9.72189	9.72137	0.00192	HATNet	R
2454598.09096	9.38679	9.72377	9.72432	0.0019	HATNet	R
2454598.09488	9.38906	9.72157	9.71876	0.00192	HATNet	R
2454598.09918	9.3879	9.71998	9.71905	0.00193	HATNet	R
2454598.10319	9.38995	9.72119	9.72306	0.0019	HATNet	R
2454598.10711	9.38808	9.72372	9.72546	0.00191	HATNet	R
2454598.11112	9.38428	9.7198	9.72191	0.00189	HATNet	R
2454598.11513	9.39124	9.72544	9.7255	0.0019	HATNet	R
2454598.11914	9.39119	9.72577	9.72482	0.00197	HATNet	R
2454598.9031	9.39144	9.7065	9.71154	0.00602	HATNet	R
2454598.91578	9.39868	9.71016	9.72051	0.00407	HATNet	R
2454598.92438	9.41474	9.73319	9.72762	0.00446	HATNet	R
2454598.93265	9.43401	9.74377	9.73179	0.00371	HATNet	R
2454598.93665	9.39286	9.70351	9.72157	0.0025	HATNet	R
2454598.94083	9.40803	9.71897	9.71747	0.00296	HATNet	R
2454598.9448	9.42943	9.73475	9.73125	0.00496	HATNet	R
2454598.94899	9.401	9.71064	9.71796	0.00269	HATNet	R
2454598.953	9.40213	9.71626	9.72957	0.00247	HATNet	R
2454598.95718	9.41373	9.7265	9.72297	0.00289	HATNet	R
2454598.96158	9.4173	9.73595	9.73623	0.0023	HATNet	R
2454598.96576	9.41961	9.72083	9.72688	0.00324	HATNet	R
2454598.9698	9.41542	9.72326	9.72016	0.00254	HATNet	R
2454598.97408	9.4048	9.72495	9.72559	0.00233	HATNet	R
2454598.97807	9.4036	9.72016	9.72467	0.00241	HATNet	R
2454598.98265	9.41407	9.72714	9.73523	0.00241	HATNet	R
2454599.02814	9.38831	9.7213	9.72307	0.00203	HATNet	R
2454599.03207	9.39015	9.72674	9.72686	0.00201	HATNet	R
2454599.03611	9.40026	9.73248	9.73217	0.00199	HATNet	R
2454599.04045	9.39533	9.72452	9.72684	0.00193	HATNet	R
2454599.04442	9.38929	9.72631	9.72578	0.00199	HATNet	R
2454599.04843	9.38257	9.71737	9.7184	0.00193	HATNet	R
2454599.0524	9.39502	9.72914	9.72997	0.00196	HATNet	R
2454599.05634	9.3942	9.72507	9.72706	0.00192	HATNet	R
2454599.06044	9.38569	9.72066	9.72231	0.00191	HATNet	R
2454599.06445	9.39933	9.7275	9.72493	0.00193	HATNet	R
2454599.06845	9.39697	9.72815	9.72564	0.00193	HATNet	R
2454599.07246	9.3957	9.72763	9.7261	0.0019	HATNet	R
2454599.07651	9.39897	9.73027	9.72862	0.0019	HATNet	R
2454599.08044	9.3868	9.72185	9.7236	0.00188	HATNet	R
2454599.08442	9.39996	9.72793	9.72812	0.00187	HATNet	R
2454599.08846	9.38889	9.7246	9.72291	0.00191	HATNet	R
2454599.09245	9.39061	9.72184	9.72612	0.00185	HATNet	R
2454599.09636	9.39727	9.72377	9.72395	0.0019	HATNet	R
2454599.10065	9.38669	9.71776	9.71814	0.00185	HATNet	R
2454599.10464	9.39481	9.72951	9.73016	0.00189	HATNet	R
2454599.10856	9.38977	9.71923	9.71903	0.00187	HATNet	R
2454599.11258	9.39386	9.72538	9.7266	0.00187	HATNet	R
2454599.1165	9.39021	9.72464	9.72629	0.00189	HATNet	R
2454599.12055	9.3944	9.7253	9.72753	0.0019	HATNet	R
2454599.88789	9.41004	9.71299	9.71416	0.00218	HATNet	R
2454599.89196	9.40924	9.70644	9.71168	0.00217	HATNet	R
2454599.89633	9.42861	9.72689	9.72239	0.00218	HATNet	R
2454599.90138	9.41865	9.71822	9.72608	0.00217	HATNet	R
2454599.90552	9.4431	9.74127	9.73943	0.0022	HATNet	R
2454599.90946	9.42146	9.72006	9.72101	0.00217	HATNet	R
2454599.91383	9.41976	9.71739	9.71561	0.00216	HATNet	R
2454599.918	9.43823	9.74075	9.73474	0.00219	HATNet	R
2454599.92199	9.40954	9.71415	9.71996	0.00216	HATNet	R
2454599.92624	9.42014	9.7159	9.72093	0.00217	HATNet	R
2454599.93037	9.43948	9.73432	9.73309	0.00219	HATNet	R
2454599.93458	9.44045	9.72978	9.72876	0.00219	HATNet	R
2454599.9386	9.4099	9.70608	9.71499	0.00215	HATNet	R
2454599.94283	9.43698	9.73965	9.73402	0.0022	HATNet	R
2454599.94681	9.41069	9.7127	9.72193	0.00217	HATNet	R
2454599.95096	9.41886	9.71009	9.72088	0.00218	HATNet	R
2454599.95489	9.42373	9.71558	9.72322	0.00216	HATNet	R
2454599.9591	9.41364	9.71966	9.7308	0.00218	HATNet	R
2454599.96343	9.41999	9.71756	9.72455	0.00217	HATNet	R
2454599.96736	9.42196	9.72684	9.73194	0.00217	HATNet	R
2454599.97146	9.41871	9.71084	9.72227	0.00216	HATNet	R
2454599.97553	9.42917	9.7245	9.725	0.0022	HATNet	R
2454599.98025	9.41567	9.72045	9.72143	0.00221	HATNet	R
2454600.02705	9.4003	9.73398	9.73253	0.00196	HATNet	R
2454600.03105	9.39694	9.72669	9.72909	0.00197	HATNet	R
2454600.03509	9.39391	9.72384	9.72452	0.00194	HATNet	R
2454600.03904	9.39495	9.72623	9.72373	0.00193	HATNet	R
2454600.04336	9.39768	9.72873	9.72661	0.0019	HATNet	R
2454600.04738	9.3951	9.72775	9.72612	0.00189	HATNet	R
2454600.05145	9.40313	9.7388	9.73733	0.00191	HATNet	R
2454600.0554	9.39513	9.7307	9.73071	0.00187	HATNet	R
2454600.05945	9.40242	9.72899	9.72961	0.00191	HATNet	R
2454600.06345	9.40264	9.72853	9.72846	0.00189	HATNet	R
2454600.06748	9.39673	9.72643	9.72832	0.00187	HATNet	R
2454600.07142	9.40478	9.73844	9.73628	0.0019	HATNet	R
2454600.07541	9.39794	9.7329	9.73334	0.00187	HATNet	R
2454600.07954	9.40535	9.73608	9.7359	0.00189	HATNet	R
2454600.08347	9.39945	9.72865	9.72861	0.00187	HATNet	R
2454600.08739	9.4043	9.73552	9.73529	0.00188	HATNet	R
2454600.09142	9.40128	9.73195	9.72907	0.00188	HATNet	R
2454600.09537	9.39965	9.73145	9.72948	0.00189	HATNet	R
2454600.09937	9.39948	9.73048	9.73037	0.00188	HATNet	R
2454600.10386	9.40429	9.7297	9.73149	0.00187	HATNet	R
2454600.1078	9.39825	9.73344	9.73665	0.00186	HATNet	R
2454600.1118	9.39895	9.72841	9.72782	0.0019	HATNet	R
2454600.11594	9.40183	9.736	9.73509	0.00191	HATNet	R
2454600.11991	9.39563	9.72654	9.72678	0.00192	HATNet	R
2454601.02205	9.39066	9.72042	9.71413	0.00333	HATNet	R
2454601.02619	9.39619	9.73015	9.72675	0.00325	HATNet	R
2454601.03046	9.38221	9.71727	9.71483	0.00284	HATNet	R
2454601.03447	9.39318	9.72407	9.71939	0.00332	HATNet	R
2454601.03844	9.38723	9.72136	9.72432	0.00328	HATNet	R
2454601.04274	9.39113	9.72082	9.72515	0.00259	HATNet	R
2454601.04706	9.39452	9.73026	9.73102	0.00233	HATNet	R
2454601.05103	9.38608	9.72106	9.72384	0.00253	HATNet	R
2454601.05522	9.40028	9.72639	9.73133	0.00251	HATNet	R
2454601.05917	9.39288	9.72602	9.7297	0.00293	HATNet	R
2454601.06357	9.38949	9.72461	9.72544	0.00285	HATNet	R
2454601.06757	9.38241	9.71149	9.71646	0.00292	HATNet	R
2454601.07155	9.3883	9.7162	9.72263	0.0028	HATNet	R
2454601.07562	9.39099	9.71815	9.72664	0.00262	HATNet	R
2454601.0796	9.39534	9.72624	9.72431	0.00233	HATNet	R
2454601.08354	9.38357	9.71762	9.71767	0.00198	HATNet	R
2454601.08771	9.38734	9.72288	9.72116	0.0019	HATNet	R
2454601.09173	9.38647	9.72187	9.72184	0.00188	HATNet	R
2454601.09575	9.38855	9.72114	9.72321	0.00188	HATNet	R
2454601.0999	9.3936	9.72164	9.72147	0.00189	HATNet	R
2454601.10393	9.39548	9.72698	9.72719	0.0022	HATNet	R
2454601.10862	9.39213	9.72677	9.7327	0.00251	HATNet	R
2454601.11275	9.37549	9.70762	9.7163	0.00266	HATNet	R
2454601.11674	9.38473	9.71459	9.71934	0.00271	HATNet	R
2454601.12071	9.38729	9.72025	9.72509	0.00269	HATNet	R
2454601.88505	9.41071	9.72402	9.72168	0.00229	HATNet	R
2454601.88996	9.40753	9.72242	9.72694	0.0023	HATNet	R
2454601.89397	9.40723	9.723	9.7254	0.00231	HATNet	R
2454601.89883	9.41075	9.72794	9.72121	0.00231	HATNet	R
2454601.90276	9.40614	9.71902	9.72184	0.00227	HATNet	R
2454601.9073	9.4239	9.73637	9.73264	0.00226	HATNet	R
2454601.91196	9.43012	9.74403	9.73417	0.00226	HATNet	R
2454601.91595	9.40046	9.72016	9.72756	0.00221	HATNet	R
2454601.92	9.41282	9.72117	9.72024	0.00222	HATNet	R
2454601.92414	9.41895	9.73035	9.72404	0.00223	HATNet	R
2454601.92855	9.42665	9.73703	9.73083	0.00222	HATNet	R
2454601.93261	9.42543	9.72864	9.7262	0.00222	HATNet	R
2454601.93737	9.41913	9.72862	9.73424	0.00223	HATNet	R
2454601.94151	9.40058	9.72053	9.71909	0.00224	HATNet	R
2454601.94548	9.43962	9.74213	9.73228	0.00225	HATNet	R
2454601.94972	9.40026	9.7152	9.7254	0.00222	HATNet	R
2454601.95372	9.43616	9.73829	9.72846	0.00223	HATNet	R
2454601.95799	9.41508	9.72485	9.72356	0.00223	HATNet	R
2454601.96232	9.41272	9.7225	9.72596	0.00221	HATNet	R
2454601.96662	9.41442	9.71972	9.72241	0.00223	HATNet	R
2454601.97054	9.42256	9.73002	9.72573	0.00227	HATNet	R
2454601.97513	9.42757	9.73046	9.72513	0.0023	HATNet	R
2454601.9793	9.42674	9.73322	9.72662	0.00234	HATNet	R
2454602.02156	9.39482	9.72388	9.72439	0.00195	HATNet	R
2454602.0256	9.38718	9.71733	9.71434	0.00201	HATNet	R
2454602.02981	9.39571	9.73033	9.72836	0.00193	HATNet	R
2454602.03384	9.39595	9.73131	9.72843	0.00197	HATNet	R
2454602.03787	9.39079	9.72086	9.72166	0.00191	HATNet	R
2454602.04212	9.39215	9.72231	9.72395	0.00188	HATNet	R
2454602.04614	9.38882	9.72412	9.72542	0.00189	HATNet	R
2454602.05085	9.39489	9.72442	9.72345	0.00185	HATNet	R
2454602.05478	9.39683	9.73338	9.73261	0.00189	HATNet	R
2454602.05871	9.39039	9.71932	9.72277	0.00187	HATNet	R
2454602.06295	9.3928	9.72663	9.72859	0.00184	HATNet	R
2454602.06698	9.39073	9.72028	9.72244	0.00188	HATNet	R
2454602.07102	9.3884	9.72442	9.72681	0.00184	HATNet	R
2454602.07508	9.38605	9.71847	9.72066	0.00188	HATNet	R
2454602.0793	9.38603	9.72204	9.72526	0.00185	HATNet	R
2454602.08325	9.3861	9.72061	9.72221	0.00185	HATNet	R
2454602.08749	9.3861	9.72162	9.72317	0.00185	HATNet	R
2454602.0918	9.3891	9.72287	9.72105	0.00186	HATNet	R
2454602.09582	9.3944	9.72273	9.72741	0.00185	HATNet	R
2454602.09996	9.39626	9.72705	9.72693	0.00186	HATNet	R
2454602.10398	9.3939	9.7256	9.72671	0.00185	HATNet	R
2454602.10802	9.39324	9.72247	9.72491	0.00187	HATNet	R
2454602.11253	9.39232	9.72633	9.72593	0.00185	HATNet	R
2454602.11646	9.40189	9.72866	9.72833	0.0019	HATNet	R
2454602.12087	9.39512	9.72661	9.72678	0.0019	HATNet	R
2454604.01505	9.39628	9.72187	9.72429	0.00194	HATNet	R
2454604.01906	9.39829	9.72839	9.72757	0.00194	HATNet	R
2454604.02305	9.39281	9.72135	9.72164	0.00195	HATNet	R
2454604.02702	9.39226	9.72618	9.72173	0.00193	HATNet	R
2454604.03102	9.39856	9.72958	9.72753	0.00193	HATNet	R
2454604.03498	9.39702	9.72856	9.73047	0.00189	HATNet	R
2454604.03897	9.39247	9.72127	9.72469	0.00189	HATNet	R
2454604.04296	9.38944	9.72191	9.72376	0.00187	HATNet	R
2454604.04724	9.39572	9.72573	9.72642	0.00188	HATNet	R
2454604.05121	9.40056	9.72599	9.72721	0.00187	HATNet	R
2454604.05518	9.39833	9.72686	9.72372	0.00184	HATNet	R
2454604.05918	9.39539	9.72713	9.72605	0.00186	HATNet	R
2454604.06316	9.39473	9.72368	9.7199	0.00186	HATNet	R
2454604.06708	9.39413	9.7274	9.7241	0.00186	HATNet	R
2454604.07108	9.39569	9.72393	9.7238	0.00186	HATNet	R
2454604.075	9.39643	9.72534	9.72341	0.00184	HATNet	R
2454604.07891	9.39081	9.72425	9.72343	0.00183	HATNet	R
2454604.08292	9.39067	9.72029	9.71977	0.00185	HATNet	R
2454604.08692	9.39677	9.72709	9.73031	0.00184	HATNet	R
2454604.09083	9.39078	9.71868	9.7187	0.00183	HATNet	R
2454604.09474	9.3907	9.72188	9.72416	0.00181	HATNet	R
2454604.09866	9.39402	9.72196	9.71814	0.00184	HATNet	R
2454604.10257	9.4056	9.72989	9.73138	0.00187	HATNet	R
2454604.10685	9.39315	9.72741	9.7263	0.00183	HATNet	R
2454604.11076	9.39197	9.72534	9.72825	0.00182	HATNet	R
2454604.11477	9.39305	9.72258	9.72404	0.00183	HATNet	R
2454604.11871	9.39307	9.72612	9.72663	0.00185	HATNet	R
2454604.8773	9.41501	9.74095	9.73422	0.00285	HATNet	R
2454604.88126	9.41349	9.73231	9.73077	0.00275	HATNet	R
2454604.88522	9.40096	9.72851	9.72789	0.00277	HATNet	R
2454604.88918	9.4158	9.74142	9.73458	0.00286	HATNet	R
2454604.89312	9.41206	9.73215	9.73295	0.00279	HATNet	R
2454604.89709	9.39957	9.73213	9.7284	0.00282	HATNet	R
2454604.90104	9.401	9.73406	9.72718	0.00287	HATNet	R
2454604.905	9.39655	9.72992	9.72603	0.00283	HATNet	R
2454604.90895	9.41312	9.73773	9.73175	0.00289	HATNet	R
2454604.91291	9.40651	9.7376	9.73553	0.00284	HATNet	R
2454604.91686	9.40552	9.73502	9.7338	0.00283	HATNet	R
2454604.92082	9.4101	9.73112	9.72462	0.00288	HATNet	R
2454604.9251	9.39831	9.73568	9.73303	0.00294	HATNet	R
2454604.92905	9.40411	9.73124	9.72865	0.00287	HATNet	R
2454604.93301	9.40087	9.73	9.72398	0.0029	HATNet	R
2454604.93697	9.41053	9.73666	9.73341	0.0029	HATNet	R
2454604.94093	9.39683	9.72979	9.73086	0.00287	HATNet	R
2454604.94485	9.41225	9.73548	9.7334	0.00292	HATNet	R
2454604.94888	9.39905	9.72873	9.72578	0.00278	HATNet	R
2454604.95283	9.41122	9.73782	9.73566	0.00281	HATNet	R
2454604.95679	9.40869	9.73346	9.72972	0.00276	HATNet	R
2454604.96074	9.39358	9.72679	9.72263	0.00271	HATNet	R
2454604.9647	9.39546	9.72807	9.72892	0.0027	HATNet	R
2454604.96866	9.41897	9.74152	9.73686	0.00271	HATNet	R
2454604.97262	9.41529	9.73375	9.72845	0.00264	HATNet	R
2454604.97658	9.4049	9.72855	9.72639	0.00269	HATNet	R
2454605.01323	9.40196	9.73021	9.72915	0.00202	HATNet	R
2454605.01726	9.40099	9.73065	9.73155	0.00199	HATNet	R
2454605.02128	9.39966	9.72498	9.72672	0.00196	HATNet	R
2454605.02526	9.40627	9.74042	9.73763	0.00194	HATNet	R
2454605.02926	9.40712	9.73082	9.72965	0.00196	HATNet	R
2454605.03326	9.4007	9.72912	9.72654	0.00191	HATNet	R
2454605.03725	9.4102	9.73548	9.73455	0.00192	HATNet	R
2454605.04152	9.40135	9.73088	9.72725	0.0019	HATNet	R
2454605.04546	9.40133	9.73091	9.72945	0.00193	HATNet	R
2454605.04948	9.39783	9.72844	9.72652	0.00189	HATNet	R
2454605.05349	9.39892	9.72975	9.72842	0.00189	HATNet	R
2454605.05741	9.40521	9.73059	9.73028	0.00191	HATNet	R
2454605.06142	9.39808	9.72609	9.72747	0.00188	HATNet	R
2454605.06539	9.39827	9.72635	9.72765	0.00187	HATNet	R
2454605.06937	9.40122	9.73124	9.72941	0.00185	HATNet	R
2454605.07336	9.39331	9.72508	9.72463	0.00188	HATNet	R
2454605.07738	9.40031	9.72559	9.72645	0.00187	HATNet	R
2454605.08136	9.39458	9.72865	9.72568	0.00183	HATNet	R
2454605.08536	9.40164	9.72461	9.72164	0.00185	HATNet	R
2454605.08929	9.40384	9.73005	9.72837	0.00185	HATNet	R
2454605.09325	9.39584	9.72784	9.73062	0.00183	HATNet	R
2454605.09716	9.40037	9.72889	9.72567	0.00185	HATNet	R
2454605.10145	9.39987	9.72765	9.7293	0.00185	HATNet	R
2454605.10546	9.40591	9.72954	9.72395	0.00183	HATNet	R
2454605.10944	9.39629	9.7265	9.72811	0.00184	HATNet	R
2454605.11335	9.40159	9.72483	9.72212	0.00184	HATNet	R
2454605.11726	9.39492	9.72701	9.72466	0.00183	HATNet	R
2454606.0099	9.3921	9.72033	9.71982	0.00203	HATNet	R
2454606.01392	9.39665	9.73076	9.72678	0.00202	HATNet	R
2454606.01791	9.39564	9.72927	9.72601	0.0019	HATNet	R
2454606.02186	9.39427	9.72574	9.72762	0.00193	HATNet	R
2454606.02585	9.40233	9.7356	9.7323	0.00195	HATNet	R
2454606.02984	9.39097	9.72125	9.72099	0.0019	HATNet	R
2454606.03382	9.39453	9.72353	9.72506	0.00196	HATNet	R
2454606.03779	9.39828	9.72486	9.72342	0.00189	HATNet	R
2454606.04209	9.38743	9.71859	9.71887	0.00189	HATNet	R
2454606.0461	9.39426	9.72557	9.72505	0.00187	HATNet	R
2454606.0501	9.39544	9.72813	9.72612	0.0019	HATNet	R
2454606.05408	9.39769	9.7208	9.72134	0.00191	HATNet	R
2454606.05806	9.38696	9.71678	9.71399	0.00188	HATNet	R
2454606.06205	9.38993	9.71732	9.71422	0.00186	HATNet	R
2454606.06604	9.39859	9.72344	9.72196	0.00193	HATNet	R
2454606.07006	9.39681	9.72282	9.72475	0.0019	HATNet	R
2454606.07408	9.39592	9.72667	9.72622	0.00191	HATNet	R
2454606.07809	9.39843	9.72893	9.72626	0.00188	HATNet	R
2454606.08206	9.38519	9.71486	9.71526	0.00187	HATNet	R
2454606.0861	9.40072	9.72736	9.72812	0.0019	HATNet	R
2454606.09008	9.39513	9.72433	9.7286	0.0019	HATNet	R
2454606.09408	9.39175	9.72118	9.71819	0.00189	HATNet	R
2454606.0981	9.40132	9.7274	9.72732	0.0019	HATNet	R
2454606.10242	9.39196	9.71808	9.71322	0.00188	HATNet	R
2454606.1064	9.39268	9.72481	9.72469	0.00189	HATNet	R
2454606.1104	9.39572	9.72548	9.72548	0.00187	HATNet	R
2454606.11433	9.39637	9.72432	9.72365	0.00191	HATNet	R
2454606.11832	9.39422	9.71985	9.71952	0.00193	HATNet	R
2454608.00138	9.41021	9.73586	9.73013	0.0021	HATNet	R
2454608.00932	9.398	9.72899	9.72728	0.00186	HATNet	R
2454608.01328	9.39974	9.73027	9.72926	0.00186	HATNet	R
2454608.01727	9.39411	9.72253	9.72234	0.00185	HATNet	R
2454608.02126	9.40407	9.73023	9.73484	0.00186	HATNet	R
2454608.02521	9.39229	9.71851	9.71535	0.00188	HATNet	R
2454608.0292	9.40405	9.73142	9.73069	0.00189	HATNet	R
2454608.03714	9.40076	9.7276	9.73043	0.00201	HATNet	R
2454608.04113	9.40909	9.7327	9.73656	0.00217	HATNet	R
2454608.04509	9.40836	9.73349	9.72718	0.00206	HATNet	R
2454608.04904	9.40315	9.73387	9.73285	0.00206	HATNet	R
2454608.05696	9.39544	9.72344	9.72281	0.00186	HATNet	R
2454608.06123	9.40105	9.72678	9.7268	0.00188	HATNet	R
2454608.06519	9.39253	9.72237	9.71785	0.00187	HATNet	R
2454608.06917	9.39445	9.72601	9.724	0.00185	HATNet	R
2454608.07712	9.40141	9.72977	9.72805	0.00189	HATNet	R
2454608.0811	9.39843	9.72711	9.72612	0.00187	HATNet	R
2454608.08507	9.39928	9.72318	9.7243	0.00189	HATNet	R
2454608.08903	9.39644	9.72676	9.72641	0.0019	HATNet	R
2454608.09299	9.39467	9.72131	9.71732	0.00186	HATNet	R
2454608.09692	9.39508	9.72073	9.72047	0.00188	HATNet	R
2454608.10091	9.39364	9.72561	9.72512	0.00189	HATNet	R
2454608.10487	9.39913	9.72916	9.73048	0.00185	HATNet	R
2454608.10886	9.39122	9.72231	9.7206	0.00188	HATNet	R
2454608.11283	9.39518	9.72608	9.72487	0.00189	HATNet	R
2454608.1168	9.40368	9.73291	9.73085	0.0019	HATNet	R
2454608.87393	9.42795	9.72326	9.72205	0.00503	HATNet	R
2454608.87787	9.43415	9.74317	9.74134	0.00264	HATNet	R
2454608.88211	9.4193	9.73331	9.72973	0.00255	HATNet	R
2454608.88605	9.41962	9.72434	9.72093	0.00244	HATNet	R
2454608.88998	9.41334	9.72813	9.72907	0.00252	HATNet	R
2454608.89393	9.4208	9.73456	9.72923	0.0025	HATNet	R
2454608.89789	9.41013	9.71214	9.71489	0.00249	HATNet	R
2454608.90186	9.41932	9.71719	9.71335	0.00242	HATNet	R
2454608.90579	9.42125	9.71952	9.7209	0.00247	HATNet	R
2454608.90974	9.42296	9.7289	9.73203	0.00254	HATNet	R
2454608.91365	9.40604	9.72077	9.7194	0.00244	HATNet	R
2454608.91759	9.4131	9.71644	9.71751	0.00242	HATNet	R
2454608.9215	9.41023	9.71777	9.72295	0.00237	HATNet	R
2454608.92544	9.42477	9.72118	9.71709	0.00242	HATNet	R
2454608.92937	9.41674	9.71874	9.71959	0.00245	HATNet	R
2454608.93333	9.41045	9.72144	9.72208	0.00247	HATNet	R
2454608.93726	9.41037	9.71438	9.72938	0.00243	HATNet	R
2454608.9415	9.41253	9.71508	9.72201	0.00246	HATNet	R
2454608.94546	9.41527	9.72522	9.72244	0.00255	HATNet	R
2454608.94939	9.40821	9.70578	9.71428	0.00273	HATNet	R
2454608.95333	9.40378	9.70937	9.72002	0.00268	HATNet	R
2454608.95726	9.40634	9.71354	9.71859	0.00253	HATNet	R
2454608.9612	9.40623	9.712	9.71916	0.00361	HATNet	R
2454609.00015	9.39923	9.7301	9.73284	0.00194	HATNet	R
2454609.0042	9.39765	9.72942	9.73175	0.00193	HATNet	R
2454609.00814	9.39409	9.72154	9.72558	0.00194	HATNet	R
2454609.01214	9.39532	9.7263	9.72325	0.00193	HATNet	R
2454609.01611	9.39168	9.72222	9.71889	0.00193	HATNet	R
2454609.02008	9.3966	9.72902	9.72873	0.00191	HATNet	R
2454609.02407	9.39553	9.72323	9.72281	0.00189	HATNet	R
2454609.02804	9.39631	9.72061	9.72279	0.0019	HATNet	R
2454609.03201	9.3987	9.7237	9.72513	0.00188	HATNet	R
2454609.03598	9.39936	9.7277	9.72582	0.00194	HATNet	R
2454609.03994	9.39043	9.72442	9.72598	0.00185	HATNet	R
2454609.04384	9.39301	9.7269	9.72629	0.00187	HATNet	R
2454609.04782	9.38918	9.72259	9.71973	0.00185	HATNet	R
2454609.05179	9.39645	9.72492	9.72558	0.00185	HATNet	R
2454609.05607	9.3912	9.72351	9.7215	0.00187	HATNet	R
2454609.06005	9.39633	9.72572	9.72752	0.00186	HATNet	R
2454609.06405	9.3965	9.72963	9.73127	0.00186	HATNet	R
2454609.06803	9.39518	9.72797	9.73055	0.00188	HATNet	R
2454609.072	9.39521	9.72498	9.72494	0.00187	HATNet	R
2454609.07598	9.39383	9.72057	9.71975	0.0019	HATNet	R
2454609.07995	9.39502	9.72394	9.72349	0.00187	HATNet	R
2454609.08394	9.39334	9.72294	9.72263	0.00184	HATNet	R
2454609.08793	9.39988	9.72991	9.7296	0.00188	HATNet	R
2454609.09194	9.39476	9.7275	9.72774	0.00186	HATNet	R
2454609.09593	9.39728	9.72286	9.7213	0.00192	HATNet	R
2454609.10008	9.3952	9.72864	9.72907	0.00185	HATNet	R
2454609.10406	9.39617	9.72541	9.72079	0.0019	HATNet	R
2454609.10805	9.39306	9.72578	9.72472	0.0019	HATNet	R
2454609.11202	9.39933	9.72785	9.72606	0.00189	HATNet	R
2454609.1163	9.40084	9.72758	9.72819	0.00194	HATNet	R
2454609.1203	9.40252	9.73062	9.73045	0.00191	HATNet	R
2454609.12427	9.39607	9.72069	9.71953	0.00203	HATNet	R
2454609.99926	9.39333	9.72574	9.72489	0.00196	HATNet	R
2454610.0033	9.39877	9.7316	9.73278	0.00195	HATNet	R
2454610.00721	9.39198	9.72063	9.71952	0.00194	HATNet	R
2454610.01119	9.39666	9.72915	9.72589	0.00191	HATNet	R
2454610.0152	9.39672	9.72889	9.73067	0.00188	HATNet	R
2454610.01915	9.39286	9.72599	9.72825	0.00186	HATNet	R
2454610.02307	9.39745	9.72287	9.72183	0.00188	HATNet	R
2454610.02707	9.39044	9.72043	9.72132	0.00193	HATNet	R
2454610.03102	9.39687	9.72969	9.72776	0.00186	HATNet	R
2454610.03494	9.40197	9.72635	9.72401	0.00187	HATNet	R
2454610.03888	9.39011	9.72422	9.72434	0.00185	HATNet	R
2454610.04309	9.39305	9.7281	9.72792	0.00188	HATNet	R
2454610.047	9.3926	9.72559	9.72536	0.00185	HATNet	R
2454610.05093	9.39647	9.72911	9.72771	0.00183	HATNet	R
2454610.05493	9.39723	9.72699	9.72532	0.00187	HATNet	R
2454610.05893	9.38784	9.72179	9.72149	0.00183	HATNet	R
2454610.06293	9.38938	9.72209	9.72108	0.00185	HATNet	R
2454610.06694	9.39289	9.72396	9.72356	0.00188	HATNet	R
2454610.07096	9.39569	9.72623	9.72604	0.00187	HATNet	R
2454610.07495	9.39628	9.72282	9.721	0.00186	HATNet	R
2454610.07892	9.39661	9.7239	9.72314	0.00187	HATNet	R
2454610.08293	9.39552	9.72671	9.72732	0.00187	HATNet	R
2454610.08693	9.39253	9.72601	9.72803	0.00186	HATNet	R
2454610.09094	9.39041	9.72264	9.72325	0.00186	HATNet	R
2454610.09498	9.39618	9.72488	9.72205	0.00185	HATNet	R
2454610.09899	9.39689	9.72668	9.72805	0.0019	HATNet	R
2454610.10331	9.40152	9.72588	9.7269	0.00187	HATNet	R
2454610.1073	9.39472	9.72336	9.72055	0.0019	HATNet	R
2454610.11132	9.39482	9.72217	9.72195	0.00188	HATNet	R
2454610.1153	9.38906	9.71932	9.72019	0.00187	HATNet	R
2454610.11926	9.39361	9.7237	9.72356	0.00201	HATNet	R
2454610.12324	9.39798	9.7231	9.72363	0.00205	HATNet	R
2454611.85492	9.43422	9.72413	9.72976	0.00214	HATNet	R
2454611.85887	9.41129	9.71994	9.72613	0.00214	HATNet	R
2454611.86285	9.41507	9.72753	9.72891	0.00216	HATNet	R
2454611.86681	9.4266	9.72105	9.71507	0.00215	HATNet	R
2454611.87078	9.43311	9.7304	9.72895	0.00216	HATNet	R
2454611.87472	9.42185	9.72444	9.7278	0.00215	HATNet	R
2454611.87869	9.42312	9.7283	9.73011	0.00216	HATNet	R
2454611.88295	9.41474	9.71829	9.71585	0.00215	HATNet	R
2454611.88693	9.39798	9.70535	9.71337	0.00211	HATNet	R
2454611.89089	9.41909	9.71842	9.7222	0.00213	HATNet	R
2454611.89487	9.39386	9.70635	9.71328	0.00213	HATNet	R
2454611.89887	9.41325	9.72059	9.72031	0.00216	HATNet	R
2454611.90284	9.42768	9.73801	9.73182	0.00218	HATNet	R
2454611.90677	9.4135	9.71968	9.71965	0.00211	HATNet	R
2454611.91073	9.41725	9.72083	9.72062	0.00214	HATNet	R
2454611.91469	9.42995	9.73141	9.72999	0.00215	HATNet	R
2454611.91867	9.4286	9.72849	9.72573	0.00218	HATNet	R
2454611.92264	9.42581	9.72946	9.72562	0.00217	HATNet	R
2454611.92661	9.42321	9.72298	9.72441	0.00216	HATNet	R
2454611.93058	9.40947	9.72248	9.72272	0.00217	HATNet	R
2454611.93453	9.41125	9.71722	9.71991	0.00219	HATNet	R
2454611.93844	9.41691	9.72541	9.72106	0.00217	HATNet	R
2454611.94272	9.41329	9.72351	9.72627	0.00217	HATNet	R
2454611.94668	9.43286	9.74104	9.73676	0.00221	HATNet	R
2454611.95065	9.41755	9.71965	9.72657	0.00217	HATNet	R
2454611.95461	9.41265	9.72689	9.72715	0.0022	HATNet	R
2454611.95857	9.42613	9.72582	9.72608	0.00217	HATNet	R
2454611.96254	9.42322	9.72727	9.73205	0.0022	HATNet	R
2454611.96652	9.40472	9.71862	9.72414	0.00218	HATNet	R
2454611.97049	9.42087	9.72861	9.72578	0.00226	HATNet	R
2454611.97448	9.4078	9.71526	9.7189	0.00225	HATNet	R
2454611.99375	9.38967	9.72198	9.71865	0.00193	HATNet	R
2454611.99777	9.39279	9.72335	9.72321	0.00193	HATNet	R
2454612.00182	9.39295	9.71852	9.72031	0.0019	HATNet	R
2454612.00582	9.39345	9.72226	9.72127	0.00187	HATNet	R
2454612.00976	9.39113	9.72227	9.71717	0.00186	HATNet	R
2454612.01374	9.39248	9.72399	9.72394	0.00189	HATNet	R
2454612.01766	9.39844	9.72869	9.72516	0.00188	HATNet	R
2454612.02189	9.39212	9.7237	9.72491	0.00184	HATNet	R
2454612.02586	9.38879	9.7224	9.72064	0.00185	HATNet	R
2454612.02979	9.39713	9.72811	9.72665	0.00188	HATNet	R
2454612.03372	9.39859	9.72721	9.72597	0.00186	HATNet	R
2454612.03772	9.39635	9.72641	9.72414	0.00185	HATNet	R
2454612.04174	9.39531	9.72648	9.72584	0.00186	HATNet	R
2454612.04577	9.39949	9.7252	9.72406	0.00183	HATNet	R
2454612.04978	9.3942	9.72831	9.72493	0.00186	HATNet	R
2454612.05371	9.38866	9.71824	9.71832	0.00187	HATNet	R
2454612.05768	9.39378	9.72142	9.72155	0.00185	HATNet	R
2454612.06169	9.39554	9.72429	9.72435	0.00185	HATNet	R
2454612.06562	9.39679	9.72549	9.72567	0.00183	HATNet	R
2454612.06963	9.39625	9.72696	9.72542	0.00185	HATNet	R
2454612.07365	9.39233	9.7229	9.7207	0.00186	HATNet	R
2454612.07762	9.39824	9.72635	9.72352	0.00187	HATNet	R
2454612.08195	9.38717	9.72077	9.72166	0.00183	HATNet	R
2454612.08587	9.39475	9.7254	9.72775	0.00185	HATNet	R
2454612.0898	9.39079	9.71966	9.72155	0.00188	HATNet	R
2454612.09372	9.39432	9.72827	9.72827	0.00184	HATNet	R
2454612.09773	9.39362	9.72299	9.72232	0.00184	HATNet	R
2454612.10173	9.39879	9.72649	9.72676	0.00187	HATNet	R
2454612.10572	9.39169	9.72356	9.72305	0.00184	HATNet	R
2454612.10975	9.39862	9.72633	9.72453	0.0019	HATNet	R
2454612.11366	9.39616	9.72554	9.7263	0.00189	HATNet	R
2454612.11768	9.39945	9.72675	9.72728	0.00191	HATNet	R
2454612.85369	9.42307	9.72346	9.72064	0.00217	HATNet	R
2454612.85765	9.41521	9.73124	9.72881	0.00216	HATNet	R
2454612.86158	9.4377	9.73943	9.73087	0.00218	HATNet	R
2454612.86556	9.42135	9.73029	9.72043	0.0022	HATNet	R
2454612.86955	9.41984	9.7303	9.7256	0.00215	HATNet	R
2454612.87345	9.40611	9.7112	9.71544	0.00215	HATNet	R
2454612.87746	9.41585	9.72801	9.72508	0.00215	HATNet	R
2454612.88145	9.4302	9.73185	9.7247	0.00217	HATNet	R
2454612.88574	9.42518	9.72585	9.72663	0.00218	HATNet	R
2454612.88972	9.42384	9.7289	9.72453	0.00217	HATNet	R
2454612.89371	9.40654	9.72451	9.72444	0.00216	HATNet	R
2454612.89762	9.41408	9.71698	9.71805	0.00214	HATNet	R
2454612.90159	9.41785	9.72773	9.72979	0.00217	HATNet	R
2454612.9055	9.42833	9.73254	9.72692	0.00217	HATNet	R
2454612.90947	9.40812	9.7211	9.72292	0.00215	HATNet	R
2454612.91346	9.43074	9.73689	9.73428	0.00221	HATNet	R
2454612.9174	9.42172	9.72897	9.72379	0.00218	HATNet	R
2454612.92131	9.41735	9.72842	9.72265	0.00216	HATNet	R
2454612.9253	9.43128	9.73314	9.72795	0.00219	HATNet	R
2454612.92928	9.40821	9.72174	9.72498	0.00216	HATNet	R
2454612.93329	9.41916	9.72145	9.72504	0.00216	HATNet	R
2454612.93728	9.41142	9.71602	9.72221	0.00217	HATNet	R
2454612.94125	9.43463	9.7486	9.73383	0.00221	HATNet	R
2454612.94553	9.41256	9.71702	9.72255	0.00215	HATNet	R
2454612.94953	9.43206	9.73531	9.72502	0.00219	HATNet	R
2454612.9535	9.42847	9.73225	9.72713	0.0022	HATNet	R
2454612.95742	9.42116	9.73296	9.72827	0.0022	HATNet	R
2454612.9614	9.41547	9.73172	9.73193	0.00221	HATNet	R
2454612.9654	9.41539	9.72077	9.7244	0.00219	HATNet	R
2454612.96938	9.42019	9.73134	9.72115	0.00218	HATNet	R
2454612.97332	9.41728	9.72839	9.72776	0.00226	HATNet	R
2454612.99202	9.39143	9.72591	9.72297	0.002	HATNet	R
2454612.99603	9.38988	9.72605	9.72554	0.00192	HATNet	R
2454612.99996	9.39374	9.72911	9.73025	0.00191	HATNet	R
2454613.00388	9.39578	9.72755	9.72609	0.00195	HATNet	R
2454613.0078	9.39133	9.7217	9.72209	0.00191	HATNet	R
2454613.0118	9.39034	9.71898	9.71911	0.0019	HATNet	R
2454613.01572	9.39065	9.72044	9.72118	0.00185	HATNet	R
2454613.01976	9.39113	9.72285	9.7207	0.00188	HATNet	R
2454613.02378	9.38876	9.71955	9.7186	0.00188	HATNet	R
2454613.02778	9.3913	9.72048	9.72247	0.00187	HATNet	R
2454613.03181	9.39199	9.7262	9.72538	0.00185	HATNet	R
2454613.03584	9.39417	9.72427	9.72227	0.00186	HATNet	R
2454613.03976	9.3979	9.72926	9.72693	0.00186	HATNet	R
2454613.04379	9.39249	9.72485	9.72384	0.00185	HATNet	R
2454613.04778	9.38435	9.71946	9.71982	0.00186	HATNet	R
2454613.052	9.40329	9.729	9.72941	0.00186	HATNet	R
2454613.05603	9.39436	9.72849	9.73081	0.00189	HATNet	R
2454613.06006	9.39367	9.72301	9.72422	0.00185	HATNet	R
2454613.06398	9.39354	9.72195	9.7222	0.00187	HATNet	R
2454613.06801	9.38856	9.72215	9.72312	0.00185	HATNet	R
2454613.07204	9.39312	9.72258	9.72252	0.00186	HATNet	R
2454613.07599	9.39252	9.72189	9.72424	0.00188	HATNet	R
2454613.08	9.39338	9.7236	9.72354	0.00185	HATNet	R
2454613.08403	9.39197	9.72289	9.72421	0.00186	HATNet	R
2454613.08802	9.39947	9.73365	9.7312	0.0019	HATNet	R
2454613.09205	9.39754	9.72647	9.72622	0.00185	HATNet	R
2454613.09607	9.39345	9.72771	9.72984	0.00187	HATNet	R
2454613.09999	9.39039	9.72086	9.71964	0.0019	HATNet	R
2454613.10399	9.38955	9.72301	9.72068	0.00187	HATNet	R
2454613.10794	9.39743	9.72338	9.72056	0.0019	HATNet	R
2454613.11229	9.39003	9.72473	9.7288	0.00185	HATNet	R
2454613.11629	9.39457	9.72271	9.72449	0.00189	HATNet	R
2454613.85035	9.40973	9.71442	9.71616	0.00221	HATNet	R
2454613.85437	9.41025	9.72498	9.72679	0.0022	HATNet	R
2454613.85838	9.41692	9.73045	9.73226	0.00221	HATNet	R
2454613.86235	9.43147	9.73802	9.72996	0.00224	HATNet	R
2454613.86649	9.41343	9.72758	9.72661	0.00222	HATNet	R
2454613.87041	9.43297	9.73735	9.73113	0.00223	HATNet	R
2454613.87438	9.40579	9.71314	9.71616	0.00219	HATNet	R
2454613.87858	9.4359	9.74053	9.7276	0.00221	HATNet	R
2454613.88259	9.41028	9.72418	9.72224	0.00218	HATNet	R
2454613.88683	9.40499	9.71819	9.72364	0.0022	HATNet	R
2454613.89074	9.41233	9.71993	9.72463	0.00219	HATNet	R
2454613.89465	9.4375	9.74131	9.73361	0.00222	HATNet	R
2454613.89866	9.4481	9.75099	9.73893	0.00223	HATNet	R
2454613.90259	9.40953	9.71469	9.72292	0.0022	HATNet	R
2454613.90658	9.41203	9.72715	9.72819	0.0022	HATNet	R
2454613.91082	9.43436	9.73736	9.72975	0.00224	HATNet	R
2454613.9148	9.40625	9.7118	9.71672	0.00222	HATNet	R
2454613.9188	9.41279	9.72077	9.72093	0.0022	HATNet	R
2454613.92276	9.42209	9.72621	9.72231	0.00222	HATNet	R
2454613.92691	9.40794	9.71982	9.72046	0.00224	HATNet	R
2454613.93087	9.41678	9.73476	9.72632	0.00223	HATNet	R
2454613.93478	9.40126	9.71777	9.71966	0.0022	HATNet	R
2454613.9388	9.40993	9.71394	9.72041	0.00223	HATNet	R
2454613.94273	9.4246	9.74047	9.73582	0.00224	HATNet	R
2454613.94703	9.41225	9.72867	9.72563	0.00224	HATNet	R
2454613.95101	9.40219	9.71877	9.72192	0.00222	HATNet	R
2454613.95502	9.40289	9.72009	9.72391	0.00223	HATNet	R
2454613.95902	9.42461	9.73427	9.72511	0.00222	HATNet	R
2454613.96301	9.4244	9.7337	9.72978	0.00226	HATNet	R
2454613.96713	9.40764	9.72771	9.72326	0.00224	HATNet	R
2454613.97107	9.42248	9.73623	9.73039	0.00224	HATNet	R
2454613.97504	9.41542	9.72585	9.71937	0.00236	HATNet	R
2454613.98599	9.39417	9.72689	9.72817	0.00196	HATNet	R
2454613.98991	9.39527	9.72209	9.72238	0.00194	HATNet	R
2454613.99418	9.3911	9.72255	9.72063	0.00191	HATNet	R
2454613.99812	9.38997	9.71949	9.72416	0.0019	HATNet	R
2454614.00214	9.39053	9.72392	9.72431	0.00189	HATNet	R
2454614.00609	9.39425	9.72622	9.72592	0.00188	HATNet	R
2454614.01013	9.39741	9.72719	9.72777	0.00186	HATNet	R
2454614.01419	9.38975	9.72044	9.72264	0.00186	HATNet	R
2454614.01816	9.39711	9.72667	9.72461	0.0019	HATNet	R
2454614.02209	9.39141	9.72473	9.72416	0.00189	HATNet	R
2454614.02603	9.39664	9.72658	9.72495	0.00186	HATNet	R
2454614.03008	9.38607	9.7203	9.71926	0.00185	HATNet	R
2454614.03404	9.38995	9.72362	9.72407	0.00186	HATNet	R
2454614.03807	9.3925	9.7232	9.72343	0.00186	HATNet	R
2454614.04211	9.39119	9.72122	9.72368	0.00185	HATNet	R
2454614.04604	9.39292	9.72632	9.72655	0.00184	HATNet	R
2454614.05005	9.39135	9.72307	9.72439	0.00186	HATNet	R
2454614.0543	9.39224	9.72167	9.72129	0.00188	HATNet	R
2454614.05822	9.38861	9.72287	9.72128	0.00188	HATNet	R
2454614.06229	9.39824	9.72759	9.72831	0.00188	HATNet	R
2454614.06633	9.39175	9.72511	9.72339	0.00186	HATNet	R
2454614.07033	9.39391	9.72243	9.72325	0.00189	HATNet	R
2454614.07434	9.38865	9.72009	9.7198	0.00189	HATNet	R
2454614.07834	9.39514	9.72444	9.72656	0.00187	HATNet	R
2454614.08226	9.38896	9.72382	9.72298	0.00187	HATNet	R
2454614.08618	9.39883	9.72746	9.72464	0.00186	HATNet	R
2454614.09013	9.39248	9.72224	9.72146	0.00186	HATNet	R
2454614.09415	9.39307	9.72439	9.72197	0.00189	HATNet	R
2454614.09822	9.39705	9.72507	9.72422	0.00194	HATNet	R
2454614.10225	9.39594	9.72379	9.72314	0.00187	HATNet	R
2454614.10638	9.40209	9.73207	9.732	0.00188	HATNet	R
2454614.1103	9.39508	9.72437	9.72479	0.00188	HATNet	R
2454614.11461	9.39724	9.72575	9.7244	0.00191	HATNet	R
2454614.84864	9.40793	9.72217	9.72328	0.00238	HATNet	R
2454614.85256	9.40432	9.7264	9.72542	0.00236	HATNet	R
2454614.85653	9.41765	9.73588	9.72991	0.00239	HATNet	R
2454614.86045	9.39722	9.71831	9.7233	0.00235	HATNet	R
2454614.8644	9.41398	9.73193	9.7326	0.00236	HATNet	R
2454614.8684	9.40846	9.73324	9.72577	0.00236	HATNet	R
2454614.87236	9.39944	9.71713	9.72265	0.00233	HATNet	R
2454614.8763	9.42167	9.73039	9.72501	0.00234	HATNet	R
2454614.8806	9.40889	9.72894	9.72971	0.00232	HATNet	R
2454614.88461	9.40706	9.73073	9.72286	0.00232	HATNet	R
2454614.88859	9.40755	9.71956	9.72532	0.00233	HATNet	R
2454614.89296	9.41236	9.72825	9.72541	0.00236	HATNet	R
2454614.89697	9.40922	9.73194	9.73109	0.00234	HATNet	R
2454614.90122	9.39465	9.71753	9.72085	0.00229	HATNet	R
2454614.90513	9.41606	9.73628	9.72875	0.00233	HATNet	R
2454614.90935	9.41361	9.72221	9.72316	0.00234	HATNet	R
2454614.91326	9.4009	9.7241	9.72434	0.0023	HATNet	R
2454614.91756	9.39919	9.72382	9.72242	0.0023	HATNet	R
2454614.92155	9.39842	9.71921	9.72305	0.0023	HATNet	R
2454614.92553	9.41338	9.72677	9.72657	0.00235	HATNet	R
2454614.92953	9.40905	9.72898	9.72393	0.00232	HATNet	R
2454614.93346	9.4195	9.73393	9.72706	0.00232	HATNet	R
2454614.93774	9.41989	9.73016	9.72882	0.00234	HATNet	R
2454614.94168	9.41973	9.73525	9.73005	0.00236	HATNet	R
2454614.94579	9.41703	9.72641	9.72405	0.00236	HATNet	R
2454614.94971	9.42302	9.73628	9.73076	0.00239	HATNet	R
2454614.95427	9.40315	9.71843	9.72297	0.00237	HATNet	R
2454614.95826	9.40068	9.7199	9.71862	0.00236	HATNet	R
2454614.96226	9.40151	9.7215	9.72266	0.00238	HATNet	R
2454614.9662	9.41064	9.72567	9.72081	0.00241	HATNet	R
2454614.97046	9.40666	9.72397	9.72097	0.00241	HATNet	R
2454614.97447	9.4164	9.73419	9.72743	0.0026	HATNet	R
2454615.84621	9.40192	9.72304	9.72672	0.00249	HATNet	R
2454615.85013	9.41138	9.73101	9.72792	0.00243	HATNet	R
2454615.85437	9.40839	9.72972	9.72831	0.00243	HATNet	R
2454615.85833	9.41055	9.73217	9.73165	0.0025	HATNet	R
2454615.86231	9.39655	9.72242	9.72215	0.00246	HATNet	R
2454615.86662	9.40175	9.72736	9.72478	0.00242	HATNet	R
2454615.87054	9.40364	9.72659	9.7274	0.00248	HATNet	R
2454615.87472	9.4013	9.72669	9.72307	0.00248	HATNet	R
2454615.87873	9.41148	9.72439	9.72435	0.00245	HATNet	R
2454615.88267	9.39716	9.72803	9.72661	0.00245	HATNet	R
2454615.88665	9.4111	9.72937	9.72369	0.00247	HATNet	R
2454615.89099	9.40459	9.72619	9.7232	0.00249	HATNet	R
2454615.89523	9.399	9.72487	9.71944	0.00243	HATNet	R
2454615.89924	9.3936	9.71646	9.72094	0.00239	HATNet	R
2454615.90323	9.39789	9.72068	9.72237	0.0024	HATNet	R
2454615.90743	9.39825	9.72481	9.72108	0.00244	HATNet	R
2454615.91142	9.41067	9.72794	9.72692	0.00243	HATNet	R
2454615.91542	9.40101	9.7286	9.72671	0.00241	HATNet	R
2454615.91964	9.4052	9.72602	9.72083	0.00242	HATNet	R
2454615.92356	9.40819	9.73094	9.72668	0.0024	HATNet	R
2454615.92757	9.41422	9.7273	9.72831	0.00242	HATNet	R
2454615.93198	9.3988	9.71948	9.72143	0.00239	HATNet	R
2454615.93597	9.39842	9.72447	9.72278	0.00238	HATNet	R
2454615.93996	9.40086	9.72722	9.72308	0.0024	HATNet	R
2454615.94428	9.39343	9.71954	9.72013	0.00241	HATNet	R
2454615.94829	9.40276	9.7287	9.72543	0.0024	HATNet	R
2454615.95275	9.40925	9.72835	9.72571	0.00242	HATNet	R
2454615.95671	9.39781	9.72369	9.72008	0.00239	HATNet	R
2454615.96067	9.41071	9.73048	9.72363	0.00243	HATNet	R
2454615.96476	9.40822	9.7233	9.72218	0.00245	HATNet	R
2454615.96878	9.41127	9.73165	9.73058	0.0025	HATNet	R
2454615.97322	9.4079	9.73049	9.72071	0.00255	HATNet	R
2454615.98142	9.38732	9.72032	9.71875	0.00198	HATNet	R
2454615.98533	9.38891	9.71979	9.71766	0.00196	HATNet	R
2454615.98955	9.393	9.72378	9.72484	0.00193	HATNet	R
2454615.9936	9.38648	9.72057	9.72164	0.00192	HATNet	R
2454615.99757	9.38933	9.72485	9.72591	0.00195	HATNet	R
2454616.00148	9.39341	9.72343	9.72419	0.00189	HATNet	R
2454616.00549	9.39448	9.72817	9.72628	0.00188	HATNet	R
2454616.00949	9.39234	9.72711	9.72534	0.00191	HATNet	R
2454616.0134	9.38822	9.72157	9.71873	0.0019	HATNet	R
2454616.01731	9.3918	9.7204	9.72074	0.00189	HATNet	R
2454616.02132	9.39076	9.72069	9.72047	0.00186	HATNet	R
2454616.02532	9.38995	9.72576	9.72699	0.00189	HATNet	R
2454616.02933	9.39079	9.7254	9.72924	0.00188	HATNet	R
2454616.03333	9.39265	9.71985	9.7206	0.00187	HATNet	R
2454616.03724	9.39023	9.7204	9.72131	0.00187	HATNet	R
2454616.04116	9.39551	9.72236	9.72632	0.00184	HATNet	R
2454616.04507	9.39138	9.72299	9.72512	0.00185	HATNet	R
2454616.04928	9.389	9.72102	9.72064	0.00187	HATNet	R
2454616.05321	9.39308	9.72622	9.72673	0.00185	HATNet	R
2454616.05712	9.3974	9.7242	9.72355	0.00187	HATNet	R
2454616.06103	9.38728	9.72218	9.72366	0.00184	HATNet	R
2454616.06494	9.39071	9.71954	9.72264	0.00185	HATNet	R
2454616.06885	9.38911	9.7208	9.72206	0.00186	HATNet	R
2454616.07286	9.3961	9.72296	9.72139	0.00188	HATNet	R
2454616.07685	9.39794	9.72708	9.72878	0.00186	HATNet	R
2454616.08077	9.39243	9.7226	9.72259	0.00186	HATNet	R
2454616.08476	9.39728	9.72595	9.72846	0.00186	HATNet	R
2454616.08867	9.38439	9.71913	9.71956	0.00188	HATNet	R
2454616.09266	9.39121	9.72295	9.72262	0.00188	HATNet	R
2454616.09668	9.3903	9.7239	9.72252	0.00188	HATNet	R
2454616.10059	9.39678	9.72788	9.73025	0.00187	HATNet	R
2454616.10458	9.39436	9.72921	9.72834	0.00186	HATNet	R
2454616.10889	9.38571	9.71843	9.71945	0.00187	HATNet	R
2454616.11289	9.38993	9.72357	9.72346	0.00189	HATNet	R
2454616.11682	9.38639	9.71904	9.719	0.0019	HATNet	R
2454616.8444	9.40917	9.73109	9.73091	0.00242	HATNet	R
2454616.84847	9.40235	9.72435	9.72256	0.00242	HATNet	R
2454616.85246	9.4062	9.72988	9.7323	0.00246	HATNet	R
2454616.85658	9.40602	9.72186	9.72069	0.00245	HATNet	R
2454616.86054	9.40685	9.72574	9.72662	0.00245	HATNet	R
2454616.86445	9.40607	9.73204	9.72627	0.00244	HATNet	R
2454616.8685	9.40663	9.72385	9.72478	0.00238	HATNet	R
2454616.87259	9.40102	9.72544	9.72316	0.00238	HATNet	R
2454616.87653	9.39926	9.71865	9.71814	0.00236	HATNet	R
2454616.88056	9.40526	9.72257	9.72189	0.00235	HATNet	R
2454616.88456	9.4081	9.72561	9.72451	0.00236	HATNet	R
2454616.88847	9.41081	9.73214	9.72707	0.00238	HATNet	R
2454616.89317	9.4013	9.72392	9.72134	0.00235	HATNet	R
2454616.89714	9.41079	9.72794	9.7275	0.00238	HATNet	R
2454616.90113	9.40354	9.7191	9.71769	0.0024	HATNet	R
2454616.90518	9.42185	9.73635	9.73239	0.0024	HATNet	R
2454616.9092	9.40029	9.7272	9.7226	0.00239	HATNet	R
2454616.9132	9.40737	9.72739	9.72428	0.00239	HATNet	R
2454616.9172	9.41165	9.72663	9.72583	0.00236	HATNet	R
2454616.92133	9.40492	9.72534	9.7244	0.00237	HATNet	R
2454616.92531	9.40389	9.72396	9.72321	0.0024	HATNet	R
2454616.92978	9.42167	9.73306	9.7255	0.00241	HATNet	R
2454616.93369	9.40563	9.72239	9.72099	0.0024	HATNet	R
2454616.93769	9.40504	9.72683	9.72774	0.00239	HATNet	R
2454616.94188	9.41931	9.73334	9.72936	0.0024	HATNet	R
2454616.94587	9.40279	9.72225	9.72177	0.00237	HATNet	R
2454616.94996	9.39695	9.72404	9.72007	0.00239	HATNet	R
2454616.95431	9.40258	9.72269	9.72144	0.00239	HATNet	R
2454616.95832	9.41054	9.72717	9.72375	0.00236	HATNet	R
2454616.9625	9.40215	9.72122	9.72196	0.00238	HATNet	R
2454616.96642	9.41677	9.72743	9.72209	0.00241	HATNet	R
2454616.97081	9.39743	9.72846	9.72762	0.00251	HATNet	R
2454616.97479	9.39516	9.72653	9.72651	0.00274	HATNet	R
2454616.98034	9.39593	9.72757	9.73012	0.00194	HATNet	R
2454616.98427	9.3889	9.72022	9.72225	0.00197	HATNet	R
2454616.98818	9.38885	9.72175	9.72208	0.00192	HATNet	R
2454616.99239	9.38837	9.72367	9.72508	0.00192	HATNet	R
2454616.99636	9.38443	9.7165	9.71833	0.00186	HATNet	R
2454617.00032	9.38432	9.72059	9.72263	0.00187	HATNet	R
2454617.0043	9.38845	9.72194	9.72184	0.00187	HATNet	R
2454617.00821	9.38793	9.72064	9.72269	0.00185	HATNet	R
2454617.01222	9.38812	9.72309	9.72663	0.00186	HATNet	R
2454617.01624	9.38987	9.72372	9.72344	0.00185	HATNet	R
2454617.02022	9.38848	9.72349	9.72411	0.00184	HATNet	R
2454617.02418	9.39776	9.72764	9.72848	0.00189	HATNet	R
2454617.02809	9.38876	9.72112	9.72167	0.00184	HATNet	R
2454617.032	9.39068	9.72389	9.72683	0.00185	HATNet	R
2454617.03598	9.40024	9.7291	9.72926	0.00184	HATNet	R
2454617.04166	9.38974	9.71902	9.7249	0.00185	HATNet	R
2454617.04559	9.39373	9.72413	9.72718	0.00185	HATNet	R
2454617.0495	9.39948	9.72524	9.72669	0.00186	HATNet	R
2454617.05375	9.39118	9.72527	9.72296	0.00185	HATNet	R
2454617.05768	9.40044	9.72532	9.72638	0.00185	HATNet	R
2454617.06164	9.39141	9.72575	9.72674	0.00184	HATNet	R
2454617.06562	9.38948	9.71867	9.72092	0.00188	HATNet	R
2454617.06953	9.40058	9.72653	9.72523	0.00186	HATNet	R
2454617.07345	9.3916	9.72161	9.7224	0.00183	HATNet	R
2454617.07736	9.38753	9.71757	9.71912	0.00184	HATNet	R
2454617.08127	9.39256	9.72109	9.72114	0.00185	HATNet	R
2454617.08518	9.3905	9.71929	9.71886	0.00185	HATNet	R
2454617.08919	9.38965	9.72282	9.72373	0.00185	HATNet	R
2454617.09319	9.39651	9.72982	9.73341	0.00185	HATNet	R
2454617.09711	9.393	9.72728	9.72942	0.00185	HATNet	R
2454617.10104	9.39427	9.72247	9.72142	0.00189	HATNet	R
2454617.10495	9.38342	9.71637	9.71519	0.00184	HATNet	R
2454617.10893	9.38893	9.71881	9.71956	0.00187	HATNet	R
2454617.11314	9.39701	9.72478	9.72675	0.00189	HATNet	R
2454617.11706	9.39936	9.72498	9.72871	0.00195	HATNet	R
2454617.84165	9.39815	9.7239	9.71647	0.00248	HATNet	R
2454617.84562	9.40078	9.72642	9.72491	0.00253	HATNet	R
2454617.84984	9.40579	9.72521	9.71797	0.0025	HATNet	R
2454617.85384	9.39858	9.72788	9.72642	0.00251	HATNet	R
2454617.85819	9.39277	9.72212	9.72262	0.00247	HATNet	R
2454617.86227	9.39541	9.72195	9.7202	0.00252	HATNet	R
2454617.86636	9.39439	9.71654	9.72551	0.00302	HATNet	R
2454617.87035	9.4106	9.72763	9.73	0.00266	HATNet	R
2454617.87469	9.39799	9.73122	9.73017	0.00255	HATNet	R
2454617.87893	9.40579	9.72733	9.72238	0.00263	HATNet	R
2454617.88285	9.40714	9.72217	9.7248	0.0025	HATNet	R
2454617.88695	9.40015	9.72031	9.71981	0.00249	HATNet	R
2454617.89108	9.38445	9.71683	9.72007	0.00249	HATNet	R
2454617.89509	9.40146	9.72534	9.72064	0.00248	HATNet	R
2454617.90005	9.41697	9.73189	9.73051	0.00251	HATNet	R
2454617.90405	9.39557	9.71873	9.71707	0.00248	HATNet	R
2454617.90803	9.40039	9.72589	9.72559	0.00249	HATNet	R
2454617.91203	9.38664	9.7233	9.72503	0.00288	HATNet	R
2454617.91645	9.40212	9.72242	9.72276	0.00261	HATNet	R
2454617.92043	9.40195	9.72025	9.7164	0.00248	HATNet	R
2454617.9246	9.4013	9.72513	9.72575	0.0026	HATNet	R
2454617.92869	9.39604	9.72085	9.72116	0.0028	HATNet	R
2454617.93275	9.40211	9.72571	9.7285	0.00275	HATNet	R
2454617.93683	9.40314	9.7232	9.72482	0.00273	HATNet	R
2454617.94091	9.39801	9.71421	9.72139	0.00272	HATNet	R
2454617.94499	9.40395	9.7187	9.71899	0.00259	HATNet	R
2454617.94908	9.4032	9.72373	9.72678	0.00252	HATNet	R
2454617.95306	9.39519	9.71668	9.71965	0.00288	HATNet	R
2454617.95717	9.3873	9.71677	9.72477	0.00308	HATNet	R
2454617.96168	9.39229	9.72275	9.72667	0.00278	HATNet	R
2454617.96575	9.39296	9.71788	9.72365	0.00299	HATNet	R
2454617.96984	9.39401	9.71729	9.72068	0.00282	HATNet	R
2454617.97391	9.39559	9.72437	9.72827	0.0033	HATNet	R
2454617.97788	9.38928	9.72574	9.72718	0.00204	HATNet	R
2454617.98201	9.39183	9.72477	9.72865	0.00199	HATNet	R
2454617.98608	9.39195	9.72199	9.72547	0.00193	HATNet	R
2454617.99014	9.38226	9.71564	9.71588	0.00197	HATNet	R
2454617.99454	9.38931	9.72074	9.72124	0.00194	HATNet	R
2454617.99865	9.3969	9.72935	9.73048	0.00194	HATNet	R
2454618.00261	9.39875	9.72621	9.72721	0.00192	HATNet	R
2454618.00659	9.38533	9.71729	9.72029	0.00191	HATNet	R
2454618.01054	9.39445	9.72431	9.72639	0.00193	HATNet	R
2454618.01467	9.39323	9.72703	9.72758	0.00191	HATNet	R
2454618.01872	9.38946	9.72551	9.72827	0.0019	HATNet	R
2454618.02286	9.39977	9.72606	9.72574	0.00187	HATNet	R
2454618.02696	9.38732	9.72036	9.72184	0.00186	HATNet	R
2454618.03104	9.40076	9.72815	9.72836	0.00188	HATNet	R
2454618.0351	9.39217	9.7245	9.72585	0.00189	HATNet	R
2454618.03902	9.39296	9.72495	9.72643	0.00188	HATNet	R
2454618.04469	9.38589	9.72069	9.72397	0.00185	HATNet	R
2454618.04861	9.39131	9.72088	9.72204	0.00186	HATNet	R
2454618.05253	9.39651	9.72763	9.72935	0.00186	HATNet	R
2454618.05675	9.39287	9.72486	9.72615	0.00186	HATNet	R
2454618.06068	9.38759	9.72399	9.72607	0.00186	HATNet	R
2454618.0646	9.39195	9.72449	9.72625	0.00186	HATNet	R
2454618.06854	9.39642	9.72711	9.72932	0.00186	HATNet	R
2454618.07246	9.39396	9.72623	9.72476	0.00189	HATNet	R
2454618.07646	9.40289	9.73041	9.73307	0.00187	HATNet	R
2454618.08042	9.39259	9.72847	9.72957	0.00187	HATNet	R
2454618.08436	9.38871	9.71948	9.72121	0.00188	HATNet	R
2454618.08837	9.39552	9.72361	9.72643	0.00188	HATNet	R
2454618.0923	9.39114	9.72598	9.72673	0.00189	HATNet	R
2454618.0963	9.38544	9.72014	9.72276	0.00186	HATNet	R
2454618.10021	9.39905	9.7291	9.72888	0.00188	HATNet	R
2454618.1042	9.3924	9.72264	9.72384	0.00189	HATNet	R
2454618.10821	9.40203	9.72716	9.72888	0.0019	HATNet	R
2454618.11212	9.40595	9.73264	9.73637	0.00193	HATNet	R
2454618.11644	9.39658	9.72577	9.72683	0.00197	HATNet	R
2454618.83918	9.40072	9.73088	9.72974	0.00273	HATNet	R
2454618.85129	9.39609	9.72307	9.725	0.0027	HATNet	R
2454618.85565	9.392	9.71671	9.72038	0.00269	HATNet	R
2454618.85963	9.39814	9.72831	9.72881	0.00268	HATNet	R
2454618.86375	9.39439	9.71524	9.71846	0.00271	HATNet	R
2454618.86782	9.39123	9.72095	9.72438	0.00267	HATNet	R
2454618.87173	9.3915	9.71949	9.72814	0.00271	HATNet	R
2454618.87608	9.3862	9.71876	9.72323	0.00268	HATNet	R
2454618.88008	9.38926	9.71993	9.72132	0.00269	HATNet	R
2454618.88429	9.40261	9.72632	9.71881	0.00267	HATNet	R
2454618.8885	9.38659	9.71634	9.72504	0.0028	HATNet	R
2454618.89261	9.39486	9.71884	9.71885	0.00272	HATNet	R
2454618.89653	9.39534	9.72329	9.73144	0.00273	HATNet	R
2454618.90108	9.4076	9.7297	9.72613	0.00265	HATNet	R
2454618.905	9.39773	9.72743	9.72726	0.00269	HATNet	R
2454618.909	9.40022	9.7229	9.72157	0.00267	HATNet	R
2454618.91299	9.39394	9.72964	9.72595	0.00272	HATNet	R
2454618.92151	9.40498	9.72864	9.72924	0.00274	HATNet	R
2454618.92571	9.40143	9.7251	9.72624	0.0028	HATNet	R
2454618.93371	9.40427	9.72916	9.72016	0.00272	HATNet	R
2454618.93772	9.39313	9.72814	9.725	0.0027	HATNet	R
2454618.94175	9.39124	9.71879	9.72026	0.0027	HATNet	R
2454618.94568	9.40119	9.72329	9.72947	0.00272	HATNet	R
2454618.95018	9.39778	9.72912	9.7315	0.00272	HATNet	R
2454618.95418	9.3994	9.72226	9.72288	0.0027	HATNet	R
2454618.96273	9.39673	9.72397	9.72745	0.0027	HATNet	R
2454618.96676	9.38291	9.71615	9.71678	0.00279	HATNet	R
2454618.97074	9.39107	9.72261	9.721	0.00289	HATNet	R
2454618.97478	9.39354	9.72529	9.72644	0.002	HATNet	R
2454618.97485	9.38888	9.72276	9.72568	0.00312	HATNet	R
2454618.9787	9.38781	9.72185	9.72567	0.00197	HATNet	R
2454618.98275	9.38668	9.72287	9.72438	0.00192	HATNet	R
2454618.98675	9.38944	9.72164	9.72262	0.00199	HATNet	R
2454618.99106	9.39067	9.72798	9.7285	0.002	HATNet	R
2454618.99503	9.3973	9.72991	9.7304	0.00195	HATNet	R
2454618.99902	9.39274	9.72336	9.72114	0.00193	HATNet	R
2454619.00293	9.38388	9.72052	9.72198	0.00193	HATNet	R
2454619.00685	9.39322	9.72486	9.72574	0.00198	HATNet	R
2454619.01084	9.38955	9.71856	9.72012	0.00197	HATNet	R
2454619.01476	9.39334	9.72674	9.72892	0.00196	HATNet	R
2454619.01874	9.3904	9.72	9.7201	0.00195	HATNet	R
2454619.02275	9.39633	9.72483	9.72602	0.00195	HATNet	R
2454619.02673	9.40139	9.73214	9.73165	0.00193	HATNet	R
2454619.03064	9.3869	9.71984	9.72082	0.00193	HATNet	R
2454619.03455	9.395	9.72622	9.72622	0.00196	HATNet	R
2454619.03853	9.38782	9.72123	9.71901	0.00192	HATNet	R
2454619.04244	9.39456	9.72586	9.72695	0.0019	HATNet	R
2454619.04646	9.39171	9.7266	9.72498	0.0019	HATNet	R
2454619.05078	9.39326	9.72473	9.72803	0.00191	HATNet	R
2454619.05479	9.38394	9.71891	9.72064	0.00189	HATNet	R
2454619.05872	9.38576	9.72198	9.72489	0.0019	HATNet	R
2454619.06273	9.40011	9.72801	9.72969	0.0019	HATNet	R
2454619.06665	9.39643	9.72572	9.7262	0.00194	HATNet	R
2454619.07064	9.38362	9.71635	9.71492	0.00193	HATNet	R
2454619.07457	9.39103	9.7238	9.72597	0.0019	HATNet	R
2454619.07849	9.39533	9.72691	9.72735	0.0019	HATNet	R
2454619.08242	9.39984	9.7298	9.73143	0.00192	HATNet	R
2454619.08644	9.39867	9.72804	9.72871	0.00191	HATNet	R
2454619.09045	9.38278	9.71749	9.71904	0.00193	HATNet	R
2454619.09438	9.4019	9.73135	9.73601	0.00194	HATNet	R
2454619.09829	9.38558	9.72119	9.72224	0.00188	HATNet	R
2454619.1022	9.38694	9.71892	9.71985	0.00192	HATNet	R
2454619.10618	9.38795	9.72146	9.72547	0.00191	HATNet	R
2454619.11049	9.39211	9.72339	9.72248	0.00192	HATNet	R
2454619.11441	9.39009	9.72574	9.72527	0.00193	HATNet	R
2454619.83467	9.39282	9.73065	9.73619	0.003	HATNet	R
2454619.84327	9.39373	9.71921	9.72457	0.00286	HATNet	R
2454619.84721	9.39972	9.72449	9.72493	0.00296	HATNet	R
2454619.85964	9.38877	9.72464	9.72644	0.00295	HATNet	R
2454619.86386	9.38948	9.71849	9.72247	0.00318	HATNet	R
2454619.86786	9.3919	9.71744	9.72357	0.00294	HATNet	R
2454619.87236	9.39245	9.71648	9.72348	0.00298	HATNet	R
2454619.8847	9.39923	9.72379	9.72585	0.00423	HATNet	R
2454619.90185	9.39734	9.72106	9.72179	0.0029	HATNet	R
2454619.90589	9.39325	9.72117	9.72991	0.00299	HATNet	R
2454619.91418	9.38714	9.7189	9.72265	0.00293	HATNet	R
2454619.91816	9.39197	9.71945	9.72512	0.00303	HATNet	R
2454619.92259	9.38882	9.71673	9.71771	0.00289	HATNet	R
2454619.92666	9.39129	9.717	9.72429	0.00293	HATNet	R
2454619.93065	9.38432	9.72033	9.72316	0.0029	HATNet	R
2454619.93852	9.39675	9.72764	9.73613	0.00296	HATNet	R
2454619.94302	9.39363	9.71518	9.72153	0.0029	HATNet	R
2454619.9594	9.39447	9.72591	9.72615	0.00337	HATNet	R
2454619.96966	9.39127	9.72359	9.72526	0.00207	HATNet	R
2454619.97368	9.39025	9.71799	9.71922	0.00201	HATNet	R
2454619.97768	9.39171	9.72013	9.7236	0.00202	HATNet	R
2454619.98168	9.38693	9.7225	9.72447	0.00195	HATNet	R
2454619.98561	9.39293	9.72242	9.7262	0.00196	HATNet	R
2454619.98956	9.38297	9.7194	9.7219	0.00192	HATNet	R
2454619.99388	9.39565	9.72723	9.72988	0.00194	HATNet	R
2454619.99785	9.39098	9.72056	9.71918	0.00194	HATNet	R
2454620.00177	9.39497	9.7257	9.7253	0.00194	HATNet	R
2454620.00581	9.39225	9.72722	9.7311	0.00192	HATNet	R
2454620.00974	9.38889	9.72421	9.72416	0.00187	HATNet	R
2454620.01366	9.39209	9.72782	9.72617	0.00191	HATNet	R
2454620.01757	9.39273	9.72873	9.72492	0.00191	HATNet	R
2454620.0215	9.38423	9.72001	9.72109	0.00185	HATNet	R
2454620.02552	9.38743	9.72199	9.72232	0.00186	HATNet	R
2454620.02944	9.3901	9.7206	9.72365	0.00188	HATNet	R
2454620.03347	9.39353	9.72342	9.72407	0.00187	HATNet	R
2454620.03747	9.38978	9.72094	9.72112	0.00188	HATNet	R
2454620.04148	9.38694	9.71951	9.72109	0.00186	HATNet	R
2454620.04539	9.38974	9.72341	9.72514	0.00186	HATNet	R
2454620.04933	9.38756	9.72083	9.72241	0.00184	HATNet	R
2454620.05366	9.38843	9.72028	9.72245	0.00188	HATNet	R
2454620.05765	9.38875	9.72504	9.72666	0.00189	HATNet	R
2454620.06163	9.39148	9.72209	9.72289	0.00186	HATNet	R
2454620.06556	9.3916	9.72112	9.72542	0.00188	HATNet	R
2454620.06949	9.39085	9.72112	9.7212	0.00184	HATNet	R
2454620.07341	9.38758	9.72165	9.72248	0.00187	HATNet	R
2454620.07741	9.391	9.72619	9.7301	0.00187	HATNet	R
2454620.08132	9.39095	9.72473	9.72852	0.00186	HATNet	R
2454620.08533	9.38986	9.72146	9.72397	0.00186	HATNet	R
2454620.08936	9.39006	9.72466	9.72424	0.00186	HATNet	R
2454620.09338	9.38689	9.72283	9.72439	0.00187	HATNet	R
2454620.09739	9.39243	9.72487	9.72511	0.00189	HATNet	R
2454620.10133	9.39401	9.72326	9.72762	0.00189	HATNet	R
2454620.10524	9.39187	9.72053	9.7212	0.00187	HATNet	R
2454620.10927	9.39597	9.7289	9.73175	0.00189	HATNet	R
2454620.11352	9.38993	9.72222	9.72271	0.0019	HATNet	R
2454620.83254	9.39388	9.71706	9.72199	0.00275	HATNet	R
2454620.83651	9.39522	9.72006	9.72968	0.00283	HATNet	R
2454620.84116	9.39597	9.71459	9.71987	0.00276	HATNet	R
2454620.84507	9.39082	9.70734	9.72004	0.0028	HATNet	R
2454620.84966	9.40227	9.72669	9.72616	0.00274	HATNet	R
2454620.85366	9.40576	9.73191	9.72253	0.0027	HATNet	R
2454620.85776	9.39839	9.73341	9.72554	0.00273	HATNet	R
2454620.86168	9.39795	9.72435	9.72321	0.00275	HATNet	R
2454620.86629	9.38615	9.71378	9.71618	0.00268	HATNet	R
2454620.87029	9.38109	9.71357	9.71575	0.00271	HATNet	R
2454620.8746	9.38894	9.72047	9.72405	0.00273	HATNet	R
2454620.87862	9.40139	9.72435	9.72565	0.00276	HATNet	R
2454620.88702	9.41092	9.73554	9.72888	0.00274	HATNet	R
2454620.89122	9.3923	9.72115	9.72534	0.00271	HATNet	R
2454620.89523	9.39822	9.72134	9.72631	0.00267	HATNet	R
2454620.89944	9.41307	9.73593	9.72847	0.00271	HATNet	R
2454620.91613	9.40398	9.72686	9.72159	0.00268	HATNet	R
2454620.92032	9.40255	9.73304	9.73493	0.00274	HATNet	R
2454620.92431	9.41009	9.7329	9.72769	0.00275	HATNet	R
2454620.93245	9.4024	9.72523	9.72706	0.00275	HATNet	R
2454620.93681	9.39748	9.72505	9.73095	0.00279	HATNet	R
2454620.94091	9.39441	9.72303	9.719	0.00274	HATNet	R
2454620.94514	9.39463	9.72634	9.72635	0.00271	HATNet	R
2454620.94911	9.40023	9.71955	9.72206	0.00271	HATNet	R
2454620.9531	9.39541	9.7298	9.72785	0.00283	HATNet	R
2454620.95708	9.3919	9.72548	9.72994	0.00279	HATNet	R
2454620.96117	9.39673	9.72188	9.72466	0.00283	HATNet	R
2454620.96608	9.38706	9.72274	9.72399	0.00292	HATNet	R
2454620.96969	9.38783	9.72268	9.72352	0.00197	HATNet	R
2454620.97362	9.38768	9.72107	9.72469	0.00196	HATNet	R
2454620.97404	9.39055	9.72502	9.72295	0.00327	HATNet	R
2454620.97754	9.39687	9.73194	9.73468	0.00192	HATNet	R
2454620.98145	9.40017	9.7322	9.72995	0.00195	HATNet	R
2454620.98538	9.40248	9.7341	9.73353	0.00191	HATNet	R
2454620.9893	9.39089	9.7275	9.7286	0.00189	HATNet	R
2454620.99352	9.38863	9.72055	9.72537	0.0019	HATNet	R
2454620.99743	9.39239	9.72217	9.72675	0.00187	HATNet	R
2454621.0015	9.39472	9.72577	9.72869	0.00189	HATNet	R
2454621.00548	9.392	9.71902	9.71782	0.00187	HATNet	R
2454621.00939	9.38687	9.72066	9.7222	0.00187	HATNet	R
2454621.01333	9.38918	9.7211	9.72093	0.00187	HATNet	R
2454621.01732	9.3865	9.72038	9.7196	0.00184	HATNet	R
2454621.02123	9.38972	9.72074	9.72123	0.00184	HATNet	R
2454621.02524	9.39106	9.72201	9.72087	0.00186	HATNet	R
2454621.02915	9.38817	9.72296	9.72139	0.00185	HATNet	R
2454621.03317	9.39294	9.72604	9.72626	0.00186	HATNet	R
2454621.03717	9.39114	9.7237	9.72305	0.00185	HATNet	R
2454621.0411	9.39456	9.72695	9.72707	0.00184	HATNet	R
2454621.04502	9.39011	9.72635	9.727	0.00184	HATNet	R
2454621.04893	9.3908	9.72137	9.72547	0.00187	HATNet	R
2454621.05314	9.39566	9.72631	9.7258	0.00187	HATNet	R
2454621.05716	9.38622	9.72089	9.72364	0.00185	HATNet	R
2454621.06116	9.39189	9.72063	9.72297	0.00184	HATNet	R
2454621.06518	9.40133	9.73497	9.73991	0.00189	HATNet	R
2454621.06909	9.38807	9.72048	9.72318	0.00185	HATNet	R
2454621.07301	9.4014	9.73189	9.73185	0.00186	HATNet	R
2454621.07693	9.38894	9.72185	9.72209	0.00185	HATNet	R
2454621.08084	9.38636	9.72184	9.72097	0.00185	HATNet	R
2454621.08476	9.38175	9.71415	9.71394	0.00188	HATNet	R
2454621.08879	9.38742	9.72255	9.71994	0.00187	HATNet	R
2454621.0927	9.39401	9.72132	9.72453	0.00185	HATNet	R
2454621.09672	9.3928	9.72239	9.72538	0.00186	HATNet	R
2454621.10066	9.37823	9.71155	9.71372	0.00183	HATNet	R
2454621.10458	9.38696	9.72148	9.72324	0.00188	HATNet	R
2454621.10859	9.40204	9.73146	9.73199	0.00189	HATNet	R
2454621.11285	9.3961	9.72723	9.72738	0.00188	HATNet	R
2454621.11687	9.39494	9.72299	9.72175	0.00194	HATNet	R
2454621.82817	9.39796	9.72793	9.72858	0.00242	HATNet	R
2454621.83215	9.3969	9.72597	9.72848	0.00243	HATNet	R
2454621.83627	9.40295	9.73022	9.72549	0.0024	HATNet	R
2454621.84057	9.40544	9.72428	9.72184	0.00243	HATNet	R
2454621.84454	9.39175	9.71834	9.71663	0.0024	HATNet	R
2454621.8488	9.3972	9.72253	9.72306	0.00239	HATNet	R
2454621.85271	9.41952	9.73231	9.72547	0.00242	HATNet	R
2454621.85669	9.39895	9.72733	9.72964	0.00243	HATNet	R
2454621.86127	9.41044	9.73475	9.72637	0.00246	HATNet	R
2454621.86527	9.40605	9.72631	9.7277	0.0024	HATNet	R
2454621.86947	9.40742	9.72709	9.73324	0.00243	HATNet	R
2454621.87347	9.38903	9.71881	9.72369	0.0024	HATNet	R
2454621.87752	9.40249	9.72447	9.72367	0.00241	HATNet	R
2454621.88147	9.39586	9.72298	9.72263	0.0024	HATNet	R
2454621.88587	9.3964	9.72325	9.72048	0.00237	HATNet	R
2454621.88994	9.40754	9.7199	9.72289	0.00239	HATNet	R
2454621.89387	9.41367	9.72367	9.72461	0.00239	HATNet	R
2454621.89793	9.40751	9.72427	9.72405	0.00236	HATNet	R
2454621.90233	9.41317	9.72982	9.72908	0.00241	HATNet	R
2454621.90633	9.41084	9.72829	9.72545	0.00237	HATNet	R
2454621.91087	9.40573	9.72728	9.72618	0.00237	HATNet	R
2454621.91481	9.40607	9.72822	9.7268	0.00236	HATNet	R
2454621.91889	9.41093	9.72453	9.71644	0.00236	HATNet	R
2454621.92296	9.40428	9.7273	9.72576	0.00236	HATNet	R
2454621.92701	9.40698	9.73176	9.72933	0.00236	HATNet	R
2454621.93141	9.40302	9.72998	9.72887	0.00237	HATNet	R
2454621.93544	9.41889	9.72634	9.72397	0.00236	HATNet	R
2454621.93957	9.4093	9.72351	9.72127	0.00234	HATNet	R
2454621.9437	9.40221	9.72237	9.72024	0.00233	HATNet	R
2454621.94817	9.42002	9.73136	9.72612	0.00236	HATNet	R
2454621.95208	9.41619	9.73163	9.7298	0.00234	HATNet	R
2454621.95601	9.41713	9.7306	9.7252	0.00236	HATNet	R
2454621.96007	9.42466	9.73525	9.7268	0.00239	HATNet	R
2454621.96473	9.39154	9.72728	9.72361	0.00205	HATNet	R
2454621.96492	9.40295	9.71909	9.72379	0.0024	HATNet	R
2454621.96881	9.39539	9.72792	9.72498	0.00217	HATNet	R
2454621.96886	9.4009	9.72301	9.72521	0.00247	HATNet	R
2454621.97274	9.39056	9.72035	9.7212	0.00207	HATNet	R
2454621.9734	9.4035	9.7313	9.72573	0.00263	HATNet	R
2454621.97691	9.39166	9.72744	9.72457	0.00213	HATNet	R
2454621.98084	9.39215	9.72116	9.7197	0.00202	HATNet	R
2454621.98487	9.39096	9.71965	9.71971	0.00204	HATNet	R
2454621.98888	9.39471	9.72637	9.7276	0.00201	HATNet	R
2454621.99321	9.38877	9.72065	9.71982	0.00209	HATNet	R
2454621.99729	9.39018	9.72333	9.72188	0.00208	HATNet	R
2454622.00128	9.39138	9.72815	9.72688	0.00201	HATNet	R
2454622.0053	9.38931	9.72509	9.72505	0.002	HATNet	R
2454622.00921	9.39262	9.72859	9.72872	0.002	HATNet	R
2454622.01332	9.39136	9.72458	9.72521	0.002	HATNet	R
2454622.01733	9.3983	9.72534	9.72573	0.00197	HATNet	R
2454622.02135	9.3963	9.72767	9.72622	0.00198	HATNet	R
2454622.02536	9.39184	9.72469	9.72317	0.00196	HATNet	R
2454622.02929	9.39917	9.72957	9.73034	0.00198	HATNet	R
2454622.03329	9.38766	9.72404	9.7245	0.002	HATNet	R
2454622.03726	9.3955	9.72709	9.7255	0.00196	HATNet	R
2454622.04127	9.39713	9.72609	9.72601	0.00197	HATNet	R
2454622.04529	9.39612	9.72858	9.7287	0.00191	HATNet	R
2454622.04943	9.39145	9.72508	9.72557	0.00195	HATNet	R
2454622.05375	9.39337	9.72283	9.72387	0.00199	HATNet	R
2454622.05773	9.39275	9.72443	9.72631	0.00195	HATNet	R
2454622.06186	9.38981	9.72497	9.72428	0.00196	HATNet	R
2454622.0658	9.39797	9.72587	9.72304	0.00198	HATNet	R
2454622.06973	9.39016	9.72378	9.72416	0.00193	HATNet	R
2454622.07391	9.39295	9.72604	9.72524	0.00196	HATNet	R
2454622.0779	9.39131	9.72202	9.72345	0.00191	HATNet	R
2454622.08193	9.39334	9.72593	9.72606	0.00195	HATNet	R
2454622.08584	9.38764	9.72192	9.72201	0.00191	HATNet	R
2454622.08977	9.39279	9.72482	9.7231	0.00194	HATNet	R
2454622.09375	9.39026	9.72533	9.72603	0.00194	HATNet	R
2454622.09767	9.39419	9.72868	9.72667	0.00194	HATNet	R
2454622.10168	9.38841	9.72253	9.7217	0.00193	HATNet	R
2454622.10569	9.38663	9.72236	9.72119	0.00193	HATNet	R
2454622.10981	9.39194	9.72259	9.72242	0.00194	HATNet	R
2454622.11412	9.39727	9.72781	9.72675	0.00197	HATNet	R
2454622.8248	9.41278	9.72303	9.71931	0.00223	HATNet	R
2454622.82888	9.43044	9.7391	9.73152	0.00223	HATNet	R
2454622.83329	9.41992	9.73279	9.72673	0.00222	HATNet	R
2454622.83784	9.41306	9.71721	9.72043	0.00221	HATNet	R
2454622.84216	9.43063	9.73908	9.72878	0.00222	HATNet	R
2454622.84616	9.42189	9.73019	9.72673	0.0022	HATNet	R
2454622.85032	9.4116	9.72052	9.72858	0.00221	HATNet	R
2454622.85451	9.42574	9.73617	9.72887	0.00223	HATNet	R
2454622.8585	9.43289	9.7446	9.7376	0.00221	HATNet	R
2454622.86253	9.40209	9.72209	9.72746	0.00217	HATNet	R
2454622.86688	9.409	9.72677	9.7298	0.00217	HATNet	R
2454622.87093	9.41456	9.72647	9.72482	0.00219	HATNet	R
2454622.87541	9.41342	9.72782	9.72925	0.00217	HATNet	R
2454622.87945	9.39962	9.71593	9.72324	0.00214	HATNet	R
2454622.8836	9.41014	9.72306	9.72369	0.00217	HATNet	R
2454622.88771	9.42196	9.72951	9.73534	0.00218	HATNet	R
2454622.8918	9.42528	9.73153	9.72641	0.00218	HATNet	R
2454622.89582	9.4311	9.73527	9.73066	0.0022	HATNet	R
2454622.90099	9.41766	9.72827	9.72372	0.00217	HATNet	R
2454622.90498	9.43375	9.73906	9.73341	0.0022	HATNet	R
2454622.9091	9.42651	9.72952	9.72823	0.00219	HATNet	R
2454622.91327	9.40872	9.71734	9.71984	0.00217	HATNet	R
2454622.91718	9.41008	9.72294	9.72709	0.00218	HATNet	R
2454622.92112	9.41924	9.7261	9.72927	0.00221	HATNet	R
2454622.92547	9.41953	9.72719	9.72838	0.00224	HATNet	R
2454622.92946	9.4216	9.73528	9.73035	0.00222	HATNet	R
2454622.9334	9.42355	9.73078	9.72942	0.00223	HATNet	R
2454622.93788	9.41833	9.72817	9.72953	0.00224	HATNet	R
2454622.94182	9.42642	9.73703	9.73391	0.00225	HATNet	R
2454622.94616	9.41053	9.72407	9.72834	0.00221	HATNet	R
2454622.95018	9.4074	9.72257	9.72095	0.00225	HATNet	R
2454622.95457	9.41484	9.73043	9.72645	0.00226	HATNet	R
2454622.95891	9.41605	9.73394	9.73511	0.00228	HATNet	R
2454622.96393	9.40218	9.70777	9.71366	0.00224	HATNet	R
2454622.96785	9.41	9.72954	9.72959	0.00235	HATNet	R
2454622.97187	9.40535	9.72381	9.72134	0.00233	HATNet	R
2454623.8228	9.40112	9.72607	9.72721	0.00246	HATNet	R
2454623.82687	9.41167	9.72585	9.72667	0.00248	HATNet	R
2454623.83115	9.40307	9.72534	9.72374	0.00247	HATNet	R
2454623.83547	9.39594	9.72404	9.72292	0.00248	HATNet	R
2454623.84012	9.40494	9.72771	9.72071	0.00248	HATNet	R
2454623.84403	9.41021	9.72241	9.72266	0.00246	HATNet	R
2454623.84805	9.39127	9.71558	9.71651	0.00243	HATNet	R
2454623.85241	9.4025	9.72978	9.73029	0.00248	HATNet	R
2454623.85646	9.4024	9.72327	9.72004	0.00246	HATNet	R
2454623.86097	9.40298	9.73192	9.72804	0.00247	HATNet	R
2454623.86496	9.40515	9.72389	9.72137	0.00243	HATNet	R
2454623.86941	9.40485	9.71711	9.71851	0.00244	HATNet	R
2454623.87346	9.41542	9.72894	9.72638	0.00248	HATNet	R
2454623.87783	9.41074	9.73012	9.7266	0.00246	HATNet	R
2454623.882	9.39478	9.72226	9.72031	0.00247	HATNet	R
2454623.88619	9.40697	9.72632	9.72698	0.00244	HATNet	R
2454623.89018	9.40757	9.72267	9.71973	0.00244	HATNet	R
2454623.89436	9.41038	9.72714	9.72285	0.00245	HATNet	R
2454623.89838	9.41432	9.73058	9.72581	0.00247	HATNet	R
2454623.90307	9.41662	9.73333	9.7279	0.00249	HATNet	R
2454623.90699	9.40727	9.72226	9.72089	0.00247	HATNet	R
2454623.91108	9.41125	9.72343	9.71754	0.00243	HATNet	R
2454623.91503	9.40868	9.72393	9.72122	0.00242	HATNet	R
2454623.9192	9.40137	9.71872	9.71981	0.00243	HATNet	R
2454623.92327	9.41179	9.72814	9.72937	0.00244	HATNet	R
2454623.9278	9.40769	9.72407	9.72226	0.00244	HATNet	R
2454623.9318	9.39642	9.71607	9.71694	0.00242	HATNet	R
2454623.93585	9.40021	9.72557	9.72418	0.00247	HATNet	R
2454623.94011	9.40648	9.72473	9.72593	0.00244	HATNet	R
2454623.94432	9.39271	9.72192	9.72167	0.00243	HATNet	R
2454623.9483	9.39678	9.72401	9.72301	0.00244	HATNet	R
2454623.95249	9.40532	9.72529	9.72343	0.00247	HATNet	R
2454623.95709	9.39639	9.72554	9.72808	0.00248	HATNet	R
2454623.96142	9.39589	9.72896	9.72838	0.00254	HATNet	R
2454623.96618	9.41231	9.72628	9.72716	0.00256	HATNet	R
2454623.97011	9.39872	9.72757	9.72639	0.00261	HATNet	R
2454624.82242	9.39522	9.71925	9.72192	0.00275	HATNet	R
2454624.82666	9.39945	9.72402	9.72483	0.00272	HATNet	R
2454624.83081	9.38575	9.71365	9.71844	0.00265	HATNet	R
2454624.83481	9.40369	9.73066	9.72681	0.00277	HATNet	R
2454624.83892	9.39867	9.72093	9.7224	0.00269	HATNet	R
2454624.84381	9.38914	9.72379	9.7213	0.00274	HATNet	R
2454624.85176	9.39061	9.72403	9.72188	0.00266	HATNet	R
2454624.86033	9.39765	9.72433	9.72655	0.00272	HATNet	R
2454624.86468	9.39306	9.72384	9.72454	0.0027	HATNet	R
2454624.87278	9.40456	9.72516	9.72668	0.00267	HATNet	R
2454624.87739	9.40604	9.72692	9.72761	0.0027	HATNet	R
2454624.88131	9.40148	9.72214	9.72526	0.00264	HATNet	R
2454624.88574	9.39994	9.72465	9.72619	0.00267	HATNet	R
2454624.88976	9.38337	9.71089	9.71498	0.00257	HATNet	R
2454624.89398	9.38801	9.71693	9.71664	0.00261	HATNet	R
2454624.89797	9.39851	9.71325	9.71542	0.00257	HATNet	R
2454624.90232	9.40534	9.7301	9.72881	0.00271	HATNet	R
2454624.90694	9.41426	9.735	9.7301	0.0026	HATNet	R
2454624.91125	9.40553	9.73226	9.72425	0.00259	HATNet	R
2454624.91519	9.39892	9.72242	9.72074	0.00261	HATNet	R
2454624.91941	9.39473	9.72703	9.72287	0.00268	HATNet	R
2454624.92415	9.39416	9.72186	9.72071	0.00259	HATNet	R
2454624.92823	9.40513	9.73151	9.72796	0.00264	HATNet	R
2454624.93266	9.39997	9.7232	9.71961	0.00265	HATNet	R
2454624.93661	9.39703	9.72945	9.73109	0.00263	HATNet	R
2454624.94088	9.39094	9.71889	9.72236	0.00265	HATNet	R
2454624.94494	9.39387	9.72204	9.72427	0.00263	HATNet	R
2454624.94928	9.39949	9.71926	9.72137	0.00265	HATNet	R
2454624.95339	9.38955	9.71237	9.7113	0.00259	HATNet	R
2454624.95668	9.39658	9.72786	9.72735	0.00202	HATNet	R
2454624.9576	9.40327	9.72747	9.72746	0.00268	HATNet	R
2454624.96059	9.39417	9.72592	9.72989	0.00209	HATNet	R
2454624.96151	9.40073	9.72314	9.72548	0.00268	HATNet	R
2454624.96462	9.39645	9.72827	9.72746	0.002	HATNet	R
2454624.96594	9.39848	9.72651	9.72159	0.00286	HATNet	R
2454624.96859	9.39521	9.72679	9.72324	0.00199	HATNet	R
2454624.97043	9.39324	9.72891	9.72675	0.0029	HATNet	R
2454624.97258	9.38602	9.71979	9.72162	0.00196	HATNet	R
2454624.9765	9.39461	9.72649	9.72722	0.00195	HATNet	R
2454624.98047	9.40239	9.73359	9.73322	0.00199	HATNet	R
2454624.98438	9.38504	9.72039	9.71869	0.00192	HATNet	R
2454624.98867	9.38311	9.71982	9.71673	0.00191	HATNet	R
2454624.99258	9.38445	9.72057	9.72192	0.00191	HATNet	R
2454624.99656	9.39271	9.72433	9.72615	0.00191	HATNet	R
2454625.00048	9.38713	9.71949	9.71926	0.00195	HATNet	R
2454625.00439	9.38964	9.72175	9.72169	0.00191	HATNet	R
2454625.0083	9.38692	9.72375	9.72576	0.00188	HATNet	R
2454625.01221	9.39456	9.72606	9.72663	0.00194	HATNet	R
2454625.01613	9.39036	9.72674	9.72866	0.00192	HATNet	R
2454625.02009	9.39286	9.72521	9.7284	0.0019	HATNet	R
2454625.02401	9.39244	9.724	9.72513	0.0019	HATNet	R
2454625.02792	9.39074	9.72211	9.7247	0.00187	HATNet	R
2454625.03192	9.38561	9.72158	9.7263	0.00188	HATNet	R
2454625.03592	9.39259	9.72307	9.72416	0.00189	HATNet	R
2454625.03991	9.39078	9.72649	9.73017	0.00189	HATNet	R
2454625.04382	9.39664	9.72646	9.72534	0.00191	HATNet	R
2454625.04805	9.39318	9.72887	9.72856	0.0019	HATNet	R
2454625.05206	9.38835	9.71983	9.71895	0.00188	HATNet	R
2454625.05597	9.39263	9.72555	9.72872	0.00189	HATNet	R
2454625.05998	9.39544	9.72692	9.7322	0.00191	HATNet	R
2454625.0639	9.39934	9.73469	9.7357	0.00254	HATNet	R
2454625.0679	9.38779	9.71916	9.71578	0.00215	HATNet	R
2454625.07182	9.38575	9.72135	9.72495	0.00199	HATNet	R
2454625.07582	9.40183	9.73296	9.73241	0.00199	HATNet	R
2454625.0798	9.38906	9.72071	9.72455	0.00212	HATNet	R
2454625.08374	9.39442	9.73091	9.72709	0.00208	HATNet	R
2454625.08765	9.38599	9.71912	9.7294	0.00201	HATNet	R
2454625.09165	9.36716	9.70033	9.7146	0.00201	HATNet	R
2454625.09561	9.38565	9.71848	9.72353	0.0021	HATNet	R
2454625.09954	9.40165	9.72936	9.73279	0.00191	HATNet	R
2454625.10345	9.39926	9.7331	9.73029	0.00222	HATNet	R
2454625.10776	9.40438	9.73486	9.73468	0.00198	HATNet	R
2454625.1117	9.39881	9.72658	9.72554	0.00193	HATNet	R
2454625.11567	9.39828	9.72898	9.72922	0.00195	HATNet	R
2454625.81984	9.39619	9.72794	9.72692	0.00249	HATNet	R
2454625.8241	9.4047	9.72514	9.7289	0.0025	HATNet	R
2454625.828	9.40237	9.72369	9.72457	0.00251	HATNet	R
2454625.83196	9.39392	9.72796	9.72499	0.0025	HATNet	R
2454625.83593	9.40799	9.72834	9.72555	0.00246	HATNet	R
2454625.8399	9.39229	9.72273	9.72293	0.00246	HATNet	R
2454625.8438	9.40276	9.7253	9.7274	0.00242	HATNet	R
2454625.84777	9.41391	9.73015	9.73066	0.00247	HATNet	R
2454625.85174	9.39737	9.7201	9.72031	0.00244	HATNet	R
2454625.8557	9.39365	9.71765	9.71832	0.00243	HATNet	R
2454625.85967	9.41393	9.73004	9.72571	0.00242	HATNet	R
2454625.86363	9.39569	9.72611	9.72605	0.00245	HATNet	R
2454625.86759	9.4051	9.72753	9.72392	0.00246	HATNet	R
2454625.87149	9.41475	9.73069	9.72963	0.00249	HATNet	R
2454625.87545	9.39964	9.72257	9.72405	0.00242	HATNet	R
2454625.8794	9.41288	9.72729	9.72525	0.00246	HATNet	R
2454625.88368	9.39617	9.72743	9.72271	0.00246	HATNet	R
2454625.88767	9.40591	9.72983	9.73078	0.00247	HATNet	R
2454625.89163	9.40715	9.726	9.72241	0.00242	HATNet	R
2454625.89553	9.41005	9.73102	9.72553	0.00245	HATNet	R
2454625.89949	9.39117	9.71854	9.71689	0.00238	HATNet	R
2454625.90339	9.41355	9.73191	9.72879	0.00244	HATNet	R
2454625.90734	9.39764	9.72618	9.72223	0.00241	HATNet	R
2454625.91131	9.40907	9.71952	9.71924	0.00242	HATNet	R
2454625.91524	9.41336	9.72469	9.72268	0.00244	HATNet	R
2454625.91918	9.41642	9.73354	9.72919	0.00247	HATNet	R
2454625.92313	9.39537	9.71645	9.71886	0.00238	HATNet	R
2454625.9271	9.40846	9.72768	9.72668	0.00244	HATNet	R
2454625.93107	9.40095	9.72392	9.72348	0.00241	HATNet	R
2454625.93497	9.41491	9.73186	9.73277	0.00247	HATNet	R
2454625.93893	9.40312	9.72677	9.72464	0.00245	HATNet	R
2454625.94315	9.39664	9.72476	9.72192	0.00245	HATNet	R
2454625.94712	9.41348	9.73292	9.7273	0.00248	HATNet	R
2454625.95102	9.40375	9.72656	9.72463	0.00247	HATNet	R
2454625.95498	9.40213	9.71753	9.71978	0.00249	HATNet	R
2454625.95649	9.40255	9.73738	9.72117	0.0036	HATNet	R
2454625.95888	9.40137	9.73053	9.72665	0.00252	HATNet	R
2454625.96285	9.39935	9.72553	9.72531	0.00252	HATNet	R
2454625.96681	9.38668	9.7171	9.71303	0.00259	HATNet	R
2454625.97077	9.41449	9.73826	9.73235	0.0027	HATNet	R
2454626.09835	9.3688	9.70297	9.71462	0.00409	HATNet	R
2454626.1023	9.38064	9.71407	9.72573	0.00409	HATNet	R
2454626.10628	9.3873	9.71572	9.72234	0.00446	HATNet	R
2454626.11054	9.3999	9.7251	9.72583	0.00368	HATNet	R
2454626.81549	9.40139	9.71994	9.71833	0.00254	HATNet	R
2454626.81947	9.40693	9.7226	9.72335	0.00258	HATNet	R
2454626.82341	9.38831	9.71631	9.71856	0.00256	HATNet	R
2454626.82737	9.39859	9.72804	9.72576	0.00254	HATNet	R
2454626.83165	9.40084	9.72253	9.71966	0.00256	HATNet	R
2454626.83555	9.39415	9.72983	9.73084	0.00264	HATNet	R
2454626.83945	9.40281	9.71907	9.7243	0.00258	HATNet	R
2454626.84342	9.3931	9.72027	9.71867	0.00253	HATNet	R
2454626.84732	9.39892	9.7251	9.72481	0.00255	HATNet	R
2454626.85129	9.39385	9.72497	9.72157	0.00255	HATNet	R
2454626.85525	9.39149	9.72187	9.72011	0.00257	HATNet	R
2454626.85922	9.40155	9.72513	9.72356	0.00257	HATNet	R
2454626.86319	9.38904	9.72375	9.72208	0.00266	HATNet	R
2454626.86716	9.40059	9.72354	9.7239	0.00261	HATNet	R
2454626.87113	9.39425	9.72685	9.72854	0.00259	HATNet	R
2454626.87508	9.39554	9.7244	9.73083	0.00258	HATNet	R
2454626.87905	9.41397	9.73074	9.72461	0.00254	HATNet	R
2454626.88295	9.4036	9.72848	9.72489	0.00261	HATNet	R
2454626.88691	9.40274	9.72646	9.72771	0.00258	HATNet	R
2454626.89119	9.39815	9.71636	9.71705	0.00256	HATNet	R
2454626.8951	9.40853	9.72255	9.7249	0.00258	HATNet	R
2454626.89907	9.39813	9.72512	9.73126	0.00262	HATNet	R
2454626.90304	9.39258	9.72087	9.72226	0.00258	HATNet	R
2454626.907	9.40363	9.72073	9.725	0.00256	HATNet	R
2454626.9109	9.40585	9.72855	9.72682	0.00265	HATNet	R
2454626.91481	9.39862	9.72303	9.7238	0.0027	HATNet	R
2454626.91876	9.40213	9.72291	9.71969	0.00259	HATNet	R
2454626.92266	9.39566	9.7204	9.72119	0.00259	HATNet	R
2454626.92663	9.39526	9.7206	9.71883	0.00263	HATNet	R
2454626.93053	9.40118	9.72669	9.72725	0.00265	HATNet	R
2454626.93443	9.39423	9.71934	9.71827	0.0026	HATNet	R
2454626.9384	9.40379	9.72708	9.72898	0.0027	HATNet	R
2454626.94239	9.39391	9.72521	9.7231	0.0027	HATNet	R
2454626.94636	9.39394	9.71946	9.72199	0.00268	HATNet	R
2454626.95065	9.39625	9.71981	9.7252	0.0027	HATNet	R
2454626.95463	9.39466	9.71935	9.71829	0.00271	HATNet	R
2454626.95857	9.39178	9.72576	9.7257	0.00275	HATNet	R
2454626.96254	9.39441	9.72011	9.72439	0.00276	HATNet	R
2454626.96651	9.4051	9.72793	9.72662	0.00275	HATNet	R
2454626.97048	9.39286	9.72462	9.72721	0.00289	HATNet	R
2454627.03774	9.38167	9.70821	9.72429	0.00566	HATNet	R
2454627.82263	9.38423	9.71458	9.72274	0.00294	HATNet	R
2454627.8266	9.39633	9.72809	9.72704	0.00291	HATNet	R
2454627.83056	9.39654	9.73018	9.73153	0.00307	HATNet	R
2454627.83449	9.37661	9.70579	9.71551	0.00289	HATNet	R
2454627.8584	9.39072	9.71813	9.72146	0.00309	HATNet	R
2454627.86235	9.38917	9.71286	9.71735	0.003	HATNet	R
2454627.86625	9.38103	9.71642	9.72369	0.003	HATNet	R
2454627.87815	9.38337	9.7176	9.7285	0.00319	HATNet	R
2454627.88211	9.37804	9.70972	9.71718	0.00301	HATNet	R
2454627.90212	9.38775	9.71749	9.72154	0.00312	HATNet	R
2454627.92192	9.39119	9.71965	9.71919	0.0032	HATNet	R
2454627.94954	9.40041	9.73566	9.73475	0.0019	HATNet	R
2454627.94961	9.39929	9.72492	9.72074	0.00309	HATNet	R
2454627.95346	9.38802	9.72524	9.72258	0.00191	HATNet	R
2454627.95356	9.38149	9.71826	9.72744	0.00317	HATNet	R
2454627.95737	9.39895	9.72669	9.72657	0.00184	HATNet	R
2454627.96128	9.39	9.71663	9.71887	0.00189	HATNet	R
2454627.9652	9.39744	9.73174	9.72983	0.00188	HATNet	R
2454627.96911	9.39608	9.72941	9.72811	0.00187	HATNet	R
2454627.97302	9.38953	9.72099	9.72059	0.00182	HATNet	R
2454627.97693	9.38267	9.71593	9.71864	0.00179	HATNet	R
2454627.98084	9.39821	9.72907	9.72634	0.00184	HATNet	R
2454627.98476	9.3828	9.7164	9.71944	0.00181	HATNet	R
2454627.98868	9.38976	9.7219	9.72103	0.00183	HATNet	R
2454627.99289	9.39642	9.72535	9.72484	0.00184	HATNet	R
2454627.99681	9.39583	9.72835	9.72672	0.0018	HATNet	R
2454628.00072	9.39574	9.72653	9.7252	0.0018	HATNet	R
2454628.00465	9.39074	9.72349	9.72409	0.00182	HATNet	R
2454628.00856	9.38528	9.71641	9.72206	0.0018	HATNet	R
2454628.01249	9.39341	9.72204	9.72519	0.00183	HATNet	R
2454628.01641	9.39293	9.7216	9.72359	0.0018	HATNet	R
2454628.02032	9.3951	9.72488	9.72717	0.00182	HATNet	R
2454628.02424	9.39601	9.72381	9.72521	0.00181	HATNet	R
2454628.02815	9.39364	9.72144	9.7199	0.0018	HATNet	R
2454628.03206	9.38905	9.7187	9.71943	0.0018	HATNet	R
2454628.03597	9.39496	9.72867	9.72631	0.0018	HATNet	R
2454628.03999	9.39453	9.72689	9.72462	0.00183	HATNet	R
2454628.0439	9.39167	9.72398	9.71923	0.00181	HATNet	R
2454628.04781	9.3966	9.72348	9.72236	0.00181	HATNet	R
2454628.05202	9.39906	9.72679	9.72244	0.00182	HATNet	R
2454628.05594	9.39169	9.72327	9.7197	0.00181	HATNet	R
2454628.05991	9.39085	9.72515	9.72447	0.00181	HATNet	R
2454628.06382	9.39267	9.72101	9.72304	0.00183	HATNet	R
2454628.06773	9.3906	9.72256	9.72305	0.00182	HATNet	R
2454628.07164	9.39117	9.72115	9.72093	0.00183	HATNet	R
2454628.07555	9.39502	9.72608	9.72345	0.00184	HATNet	R
2454628.07947	9.39836	9.73103	9.72881	0.00183	HATNet	R
2454628.08338	9.39168	9.72031	9.71975	0.00184	HATNet	R
2454628.08743	9.39	9.72184	9.72329	0.00184	HATNet	R
2454628.09141	9.39311	9.72384	9.72284	0.00184	HATNet	R
2454628.09542	9.39909	9.72818	9.72622	0.00185	HATNet	R
2454628.09933	9.38865	9.72167	9.7183	0.00184	HATNet	R
2454628.10324	9.39995	9.72712	9.72964	0.00185	HATNet	R
2454628.10715	9.40374	9.73141	9.72764	0.00188	HATNet	R
2454628.11146	9.39338	9.7214	9.71824	0.00188	HATNet	R
2454628.11537	9.39062	9.71784	9.72288	0.00188	HATNet	R
2454628.80858	9.40673	9.72876	9.7263	0.0027	HATNet	R
2454628.81253	9.39447	9.72765	9.72595	0.00273	HATNet	R
2454628.81647	9.4028	9.72308	9.72317	0.00267	HATNet	R
2454628.82044	9.39245	9.72127	9.71938	0.00267	HATNet	R
2454628.82435	9.39671	9.72137	9.72236	0.00266	HATNet	R
2454628.82832	9.40956	9.73344	9.72661	0.00267	HATNet	R
2454628.83624	9.40651	9.72876	9.72619	0.00263	HATNet	R
2454628.84021	9.39345	9.7255	9.72617	0.00262	HATNet	R
2454628.84444	9.40027	9.72088	9.72409	0.00264	HATNet	R
2454628.84839	9.39177	9.72153	9.72167	0.00254	HATNet	R
2454628.85229	9.40309	9.71774	9.72091	0.00257	HATNet	R
2454628.85624	9.40863	9.73148	9.73228	0.00264	HATNet	R
2454628.8602	9.41344	9.73176	9.73441	0.00258	HATNet	R
2454628.86416	9.40612	9.72387	9.72242	0.00257	HATNet	R
2454628.86814	9.40141	9.72654	9.72913	0.00254	HATNet	R
2454628.87204	9.40983	9.72495	9.72729	0.00257	HATNet	R
2454628.87601	9.41209	9.73509	9.72949	0.0026	HATNet	R
2454628.87991	9.39989	9.72563	9.72512	0.00254	HATNet	R
2454628.88388	9.40013	9.73257	9.73082	0.00257	HATNet	R
2454628.88784	9.41387	9.73163	9.72851	0.00255	HATNet	R
2454628.89174	9.40706	9.72035	9.72165	0.00255	HATNet	R
2454628.8957	9.40233	9.72013	9.7206	0.00254	HATNet	R
2454628.89964	9.4161	9.7332	9.73194	0.00255	HATNet	R
2454628.90391	9.40635	9.72829	9.72924	0.00252	HATNet	R
2454628.90781	9.39733	9.73063	9.73252	0.00259	HATNet	R
2454628.91177	9.39826	9.73372	9.72766	0.0026	HATNet	R
2454628.91567	9.40383	9.73331	9.73103	0.00254	HATNet	R
2454628.91963	9.40266	9.72554	9.72604	0.0025	HATNet	R
2454628.92359	9.40766	9.73003	9.72918	0.00253	HATNet	R
2454628.92755	9.41263	9.72451	9.72337	0.00251	HATNet	R
2454628.93148	9.40473	9.73046	9.72412	0.00251	HATNet	R
2454628.93544	9.41806	9.73953	9.73652	0.00253	HATNet	R
2454628.9394	9.39536	9.72517	9.72147	0.0025	HATNet	R
2454628.94336	9.39568	9.7238	9.72107	0.00252	HATNet	R
2454628.94726	9.41086	9.73929	9.73563	0.00254	HATNet	R
2454628.94766	9.40208	9.73777	9.73459	0.00191	HATNet	R
2454628.95122	9.40625	9.73449	9.73104	0.00259	HATNet	R
2454628.95157	9.3973	9.73337	9.73144	0.00194	HATNet	R
2454628.95516	9.42078	9.73586	9.73249	0.00254	HATNet	R
2454628.95558	9.39988	9.73549	9.73305	0.00191	HATNet	R
2454628.95912	9.40002	9.72807	9.72377	0.00259	HATNet	R
2454628.95949	9.39768	9.73089	9.73208	0.00189	HATNet	R
2454628.96339	9.41765	9.73541	9.73282	0.00258	HATNet	R
2454628.96346	9.40012	9.733	9.72937	0.00185	HATNet	R
2454628.9673	9.4045	9.72569	9.721	0.00257	HATNet	R
2454628.96737	9.39955	9.73054	9.72907	0.00188	HATNet	R
2454628.97126	9.40315	9.72891	9.72441	0.00274	HATNet	R
2454628.97129	9.39783	9.72447	9.72156	0.00187	HATNet	R
2454628.9752	9.39558	9.73095	9.72978	0.00185	HATNet	R
2454628.97918	9.40013	9.73673	9.73306	0.00187	HATNet	R
2454628.98309	9.39489	9.72665	9.72737	0.00184	HATNet	R
2454628.987	9.39832	9.72774	9.72733	0.00184	HATNet	R
2454628.99131	9.40389	9.73277	9.73368	0.00185	HATNet	R
2454628.99522	9.39291	9.72732	9.72505	0.00183	HATNet	R
2454628.99926	9.3977	9.7282	9.72796	0.00184	HATNet	R
2454629.00322	9.39284	9.72714	9.72393	0.00184	HATNet	R
2454629.00722	9.39271	9.72755	9.72668	0.00184	HATNet	R
2454629.01114	9.40327	9.73527	9.73397	0.00186	HATNet	R
2454629.01505	9.3996	9.73273	9.72988	0.00184	HATNet	R
2454629.01902	9.39873	9.7324	9.73193	0.00182	HATNet	R
2454629.02302	9.40338	9.73575	9.7328	0.00182	HATNet	R
2454629.02696	9.40076	9.7298	9.72752	0.00183	HATNet	R
2454629.03096	9.39614	9.7291	9.72982	0.00186	HATNet	R
2454629.03487	9.39982	9.73485	9.73271	0.00184	HATNet	R
2454629.03879	9.40361	9.73193	9.7308	0.00184	HATNet	R
2454629.0427	9.39191	9.72346	9.72392	0.00183	HATNet	R
2454629.04663	9.40578	9.73619	9.73113	0.00184	HATNet	R
2454629.05086	9.40335	9.73309	9.73341	0.00185	HATNet	R
2454629.05477	9.41038	9.73926	9.73681	0.00186	HATNet	R
2454629.05868	9.39906	9.72882	9.72845	0.00183	HATNet	R
2454629.0626	9.39633	9.72997	9.72713	0.00184	HATNet	R
2454629.06653	9.40547	9.73558	9.73242	0.00188	HATNet	R
2454629.07051	9.40852	9.73933	9.73459	0.00185	HATNet	R
2454629.07442	9.40421	9.735	9.73396	0.00187	HATNet	R
2454629.07833	9.39968	9.73285	9.72834	0.00185	HATNet	R
2454629.08225	9.39913	9.7307	9.73149	0.00185	HATNet	R
2454629.08616	9.39284	9.72661	9.72484	0.00185	HATNet	R
2454629.09014	9.40207	9.73394	9.72903	0.00187	HATNet	R
2454629.09414	9.39711	9.72937	9.72741	0.00187	HATNet	R
2454629.09806	9.40357	9.73347	9.73169	0.00186	HATNet	R
2454629.10198	9.40496	9.73625	9.73163	0.00189	HATNet	R
2454629.10589	9.39716	9.72721	9.7236	0.0019	HATNet	R
2454629.1102	9.4074	9.73194	9.73245	0.00191	HATNet	R
2454629.11411	9.403	9.73242	9.73367	0.0019	HATNet	R
2454629.80574	9.39583	9.72313	9.72285	0.0026	HATNet	R
2454629.8097	9.39565	9.71399	9.72012	0.00261	HATNet	R
2454629.81367	9.38725	9.71808	9.71542	0.00254	HATNet	R
2454629.81757	9.3896	9.7238	9.71863	0.00261	HATNet	R
2454629.82153	9.40146	9.72579	9.72424	0.00259	HATNet	R
2454629.82549	9.39878	9.7272	9.7239	0.0026	HATNet	R
2454629.82946	9.39457	9.73005	9.72446	0.0026	HATNet	R
2454629.83372	9.40425	9.72624	9.72661	0.00257	HATNet	R
2454629.83768	9.3939	9.72079	9.71913	0.00249	HATNet	R
2454629.84165	9.40422	9.726	9.72686	0.00255	HATNet	R
2454629.84562	9.39899	9.72901	9.72592	0.00253	HATNet	R
2454629.84959	9.40516	9.72298	9.72005	0.00249	HATNet	R
2454629.85356	9.39786	9.7244	9.72427	0.00246	HATNet	R
2454629.85753	9.4081	9.72451	9.72171	0.00247	HATNet	R
2454629.86144	9.40588	9.72319	9.72615	0.00249	HATNet	R
2454629.8654	9.41728	9.72794	9.72575	0.00246	HATNet	R
2454629.8693	9.40497	9.71962	9.72704	0.00248	HATNet	R
2454629.87324	9.40609	9.72668	9.72523	0.00246	HATNet	R
2454629.87719	9.39734	9.71953	9.7262	0.00244	HATNet	R
2454629.88116	9.40758	9.72544	9.72727	0.00248	HATNet	R
2454629.88513	9.40471	9.73119	9.72756	0.00246	HATNet	R
2454629.88903	9.41016	9.72454	9.72282	0.00246	HATNet	R
2454629.89331	9.41246	9.73021	9.725	0.00247	HATNet	R
2454629.89727	9.40348	9.72545	9.72587	0.00245	HATNet	R
2454629.90122	9.40611	9.73426	9.73103	0.00246	HATNet	R
2454629.90519	9.4006	9.72208	9.72181	0.00243	HATNet	R
2454629.90915	9.40198	9.73035	9.72825	0.00245	HATNet	R
2454629.91312	9.40131	9.72425	9.72323	0.00249	HATNet	R
2454629.91709	9.39947	9.71675	9.71672	0.00245	HATNet	R
2454629.92106	9.40484	9.7274	9.72647	0.00247	HATNet	R
2454629.92496	9.4113	9.73272	9.73055	0.0025	HATNet	R
2454629.92886	9.39001	9.71903	9.71041	0.00244	HATNet	R
2454629.93283	9.40114	9.72514	9.72186	0.00254	HATNet	R
2454629.93679	9.40904	9.7266	9.72983	0.00253	HATNet	R
2454629.94074	9.38725	9.71427	9.71242	0.00247	HATNet	R
2454629.94456	9.39604	9.72639	9.72378	0.00204	HATNet	R
2454629.94472	9.39815	9.72433	9.72116	0.00244	HATNet	R
2454629.94849	9.39731	9.72633	9.72331	0.00202	HATNet	R
2454629.94863	9.39778	9.724	9.72513	0.00245	HATNet	R
2454629.95239	9.39702	9.73037	9.72627	0.00193	HATNet	R
2454629.95291	9.41875	9.73805	9.73176	0.00253	HATNet	R
2454629.9564	9.3967	9.72947	9.72944	0.00198	HATNet	R
2454629.95688	9.3989	9.72456	9.7246	0.00247	HATNet	R
2454629.9604	9.40221	9.73313	9.73064	0.00196	HATNet	R
2454629.96085	9.40602	9.72889	9.73205	0.00254	HATNet	R
2454629.96437	9.3929	9.71865	9.717	0.00195	HATNet	R
2454629.96481	9.40195	9.73027	9.72131	0.0025	HATNet	R
2454629.96828	9.39926	9.73083	9.73147	0.00195	HATNet	R
2454629.96871	9.43009	9.7492	9.74198	0.00266	HATNet	R
2454629.97219	9.39157	9.72583	9.72591	0.00191	HATNet	R
2454629.97266	9.4139	9.73357	9.72979	0.00283	HATNet	R
2454629.97617	9.39184	9.72124	9.72076	0.00192	HATNet	R
2454629.98018	9.39722	9.7313	9.73101	0.00193	HATNet	R
2454629.98413	9.39335	9.72934	9.73063	0.00191	HATNet	R
2454629.98814	9.39623	9.72741	9.72645	0.00191	HATNet	R
2454629.99243	9.40011	9.73064	9.72972	0.00188	HATNet	R
2454629.99634	9.38497	9.72008	9.72024	0.00189	HATNet	R
2454630.00035	9.39237	9.72678	9.72831	0.00193	HATNet	R
2454630.00426	9.3919	9.72783	9.72917	0.00189	HATNet	R
2454630.00817	9.39877	9.72899	9.72938	0.00189	HATNet	R
2454630.01209	9.39742	9.72657	9.72613	0.0019	HATNet	R
2454630.0161	9.38635	9.72293	9.72483	0.00187	HATNet	R
2454630.02001	9.39778	9.72787	9.72391	0.0019	HATNet	R
2454630.02402	9.39568	9.72715	9.72457	0.00189	HATNet	R
2454630.02803	9.38797	9.72425	9.72557	0.00189	HATNet	R
2454630.03195	9.4001	9.7292	9.72871	0.00189	HATNet	R
2454630.03587	9.39099	9.72746	9.72788	0.00189	HATNet	R
2454630.03987	9.39831	9.729	9.72721	0.00194	HATNet	R
2454630.0439	9.38878	9.72527	9.72338	0.00188	HATNet	R
2454630.04781	9.39726	9.72803	9.72821	0.0019	HATNet	R
2454630.0521	9.38799	9.72444	9.72286	0.00189	HATNet	R
2454630.05601	9.39699	9.72465	9.72518	0.00188	HATNet	R
2454630.05992	9.3897	9.72198	9.72248	0.00192	HATNet	R
2454630.06383	9.38535	9.71778	9.71518	0.00189	HATNet	R
2454630.06774	9.39424	9.72532	9.7257	0.00189	HATNet	R
2454630.07166	9.38406	9.71879	9.71995	0.00189	HATNet	R
2454630.07566	9.39503	9.72603	9.72806	0.00191	HATNet	R
2454630.07967	9.38863	9.72372	9.72595	0.00193	HATNet	R
2454630.08367	9.38979	9.72145	9.72555	0.00192	HATNet	R
2454630.08758	9.39533	9.72555	9.72574	0.00193	HATNet	R
2454630.09159	9.39788	9.72371	9.72337	0.00193	HATNet	R
2454630.0955	9.38915	9.72416	9.722	0.00193	HATNet	R
2454630.09941	9.38974	9.72547	9.72305	0.00193	HATNet	R
2454630.10332	9.38472	9.72059	9.72312	0.00194	HATNet	R
2454630.10733	9.38971	9.72063	9.7205	0.00194	HATNet	R
2454630.11154	9.39146	9.72474	9.72672	0.00198	HATNet	R
2454630.11555	9.39732	9.72759	9.72592	0.00204	HATNet	R
2454630.80726	9.40036	9.72697	9.72622	0.00286	HATNet	R
2454630.81123	9.39162	9.73182	9.735	0.00294	HATNet	R
2454630.82316	9.38543	9.72542	9.72463	0.00288	HATNet	R
2454630.82715	9.40793	9.73515	9.72784	0.00284	HATNet	R
2454630.83932	9.39562	9.72219	9.71722	0.00274	HATNet	R
2454630.84327	9.40115	9.72441	9.71964	0.00284	HATNet	R
2454630.85116	9.39907	9.72464	9.7243	0.00282	HATNet	R
2454630.86304	9.40993	9.73008	9.73211	0.00284	HATNet	R
2454630.86695	9.38171	9.70699	9.71298	0.00273	HATNet	R
2454630.87093	9.40162	9.72964	9.73221	0.00284	HATNet	R
2454630.8749	9.3985	9.72216	9.7282	0.00278	HATNet	R
2454630.88279	9.40443	9.73003	9.72874	0.00274	HATNet	R
2454630.88677	9.40142	9.72697	9.72598	0.00278	HATNet	R
2454630.8907	9.38226	9.71025	9.71314	0.00266	HATNet	R
2454630.895	9.39871	9.71861	9.72066	0.00265	HATNet	R
2454630.899	9.40104	9.72221	9.7264	0.00269	HATNet	R
2454630.90297	9.39841	9.71528	9.7191	0.00271	HATNet	R
2454630.90695	9.39923	9.72373	9.72545	0.00283	HATNet	R
2454630.91094	9.39219	9.71753	9.72142	0.00266	HATNet	R
2454630.9149	9.40162	9.72928	9.72896	0.0027	HATNet	R
2454630.91888	9.38757	9.71999	9.72331	0.00274	HATNet	R
2454630.92289	9.3924	9.72281	9.7225	0.00272	HATNet	R
2454630.92687	9.3855	9.71894	9.71979	0.00268	HATNet	R
2454630.93478	9.38725	9.71851	9.72075	0.00274	HATNet	R
2454630.93876	9.402	9.72555	9.72722	0.00272	HATNet	R
2454630.94054	9.39884	9.72959	9.72636	0.00203	HATNet	R
2454630.9427	9.40458	9.73662	9.73005	0.00279	HATNet	R
2454630.94455	9.39196	9.72718	9.72522	0.00205	HATNet	R
2454630.94669	9.40327	9.72865	9.72398	0.00272	HATNet	R
2454630.9486	9.39638	9.72728	9.72415	0.00206	HATNet	R
2454630.9506	9.39234	9.71833	9.71724	0.00269	HATNet	R
2454630.95255	9.3893	9.72535	9.72302	0.00208	HATNet	R
2454630.95483	9.40062	9.72674	9.72403	0.00274	HATNet	R
2454630.95659	9.39146	9.72254	9.72286	0.00199	HATNet	R
2454630.95874	9.39522	9.71845	9.72244	0.00274	HATNet	R
2454630.96054	9.39432	9.72315	9.72181	0.00198	HATNet	R
2454630.96272	9.39586	9.7265	9.72789	0.00283	HATNet	R
2454630.96453	9.39053	9.7263	9.72276	0.00196	HATNet	R
2454630.9667	9.39556	9.71934	9.71907	0.00291	HATNet	R
2454630.96857	9.39056	9.72135	9.71939	0.00198	HATNet	R
2454630.97254	9.39436	9.72964	9.7256	0.00201	HATNet	R
2454630.97654	9.38966	9.72316	9.72403	0.00195	HATNet	R
2454630.98056	9.39586	9.72767	9.72604	0.00193	HATNet	R
2454630.98449	9.39434	9.7273	9.72396	0.00198	HATNet	R
2454630.98849	9.39777	9.72615	9.72413	0.00193	HATNet	R
2454630.99279	9.40275	9.7302	9.72744	0.00196	HATNet	R
2454630.99682	9.39068	9.72662	9.72436	0.00191	HATNet	R
2454631.00074	9.39667	9.72519	9.72463	0.00189	HATNet	R
2454631.00477	9.3915	9.72347	9.72012	0.00193	HATNet	R
2454631.0088	9.3915	9.72676	9.7246	0.00191	HATNet	R
2454631.01278	9.38704	9.72336	9.7228	0.00188	HATNet	R
2454631.01672	9.38972	9.72497	9.72417	0.00188	HATNet	R
2454631.02064	9.38346	9.71947	9.72112	0.00185	HATNet	R
2454631.02459	9.39416	9.72436	9.72267	0.00189	HATNet	R
2454631.02861	9.39237	9.72617	9.72765	0.0019	HATNet	R
2454631.03255	9.39257	9.72644	9.72864	0.00189	HATNet	R
2454631.03646	9.39168	9.72294	9.72375	0.00189	HATNet	R
2454631.04048	9.39754	9.72713	9.72577	0.00188	HATNet	R
2454631.0445	9.39075	9.72334	9.72437	0.00189	HATNet	R
2454631.04842	9.39827	9.72718	9.72602	0.0019	HATNet	R
2454631.05268	9.39082	9.72615	9.72523	0.00188	HATNet	R
2454631.05661	9.39866	9.72875	9.72605	0.0019	HATNet	R
2454631.06064	9.3937	9.72783	9.7289	0.00189	HATNet	R
2454631.06456	9.39007	9.72603	9.72301	0.00191	HATNet	R
2454631.06859	9.39769	9.72781	9.72876	0.0019	HATNet	R
2454631.07261	9.39597	9.72679	9.72515	0.0019	HATNet	R
2454631.07654	9.39395	9.72544	9.72347	0.0019	HATNet	R
2454631.08053	9.38655	9.7203	9.71963	0.00192	HATNet	R
2454631.08446	9.39077	9.72578	9.72628	0.00192	HATNet	R
2454631.08846	9.39346	9.72519	9.72898	0.00192	HATNet	R
2454631.09247	9.39313	9.72243	9.71907	0.0019	HATNet	R
2454631.0965	9.39388	9.72704	9.72935	0.0019	HATNet	R
2454631.10053	9.38769	9.72193	9.72267	0.00192	HATNet	R
2454631.10454	9.3948	9.72468	9.72498	0.00194	HATNet	R
2454631.10846	9.40221	9.73171	9.73029	0.00196	HATNet	R
2454631.11279	9.38205	9.71761	9.71948	0.00194	HATNet	R
2454631.93787	9.39292	9.7261	9.72293	0.00202	HATNet	R
2454631.94188	9.39408	9.72597	9.72396	0.00206	HATNet	R
2454631.94593	9.38525	9.72077	9.72464	0.00196	HATNet	R
2454631.94996	9.39685	9.73121	9.72934	0.002	HATNet	R
2454631.95397	9.39457	9.72952	9.72458	0.00198	HATNet	R
2454631.95569	9.38452	9.71463	9.72884	0.0036	HATNet	R
2454631.95799	9.3887	9.71983	9.72133	0.00196	HATNet	R
2454631.96202	9.39648	9.72546	9.72599	0.00196	HATNet	R
2454631.96594	9.39259	9.72225	9.72443	0.00193	HATNet	R
2454631.97	9.39864	9.72941	9.72843	0.00194	HATNet	R
2454631.97402	9.39411	9.7264	9.72573	0.00193	HATNet	R
2454631.97815	9.3944	9.72599	9.72778	0.00193	HATNet	R
2454631.98234	9.39991	9.72781	9.72638	0.00194	HATNet	R
2454631.98635	9.38851	9.72172	9.72488	0.00191	HATNet	R
2454631.9903	9.39822	9.72847	9.72983	0.00191	HATNet	R
2454631.99459	9.38688	9.72286	9.72266	0.00189	HATNet	R
2454631.99864	9.39321	9.72592	9.72697	0.00191	HATNet	R
2454632.00265	9.39982	9.7268	9.72744	0.00194	HATNet	R
2454632.00666	9.39158	9.72396	9.72472	0.0019	HATNet	R
2454632.0107	9.38924	9.72439	9.72714	0.00189	HATNet	R
2454632.01478	9.39682	9.72618	9.72634	0.0019	HATNet	R
2454632.01871	9.39072	9.72545	9.72764	0.0019	HATNet	R
2454632.02272	9.39798	9.72809	9.72689	0.00194	HATNet	R
2454632.02676	9.38594	9.7196	9.72283	0.00189	HATNet	R
2454632.0308	9.38676	9.72173	9.72441	0.00189	HATNet	R
2454632.03478	9.3905	9.72158	9.72086	0.00192	HATNet	R
2454632.03881	9.40034	9.72674	9.72857	0.00194	HATNet	R
2454632.04285	9.38859	9.72201	9.72403	0.00197	HATNet	R
2454632.04687	9.38965	9.7234	9.72761	0.00193	HATNet	R
2454632.05079	9.39419	9.72584	9.72828	0.00191	HATNet	R
2454632.05521	9.39585	9.72662	9.72623	0.00192	HATNet	R
2454632.0592	9.38712	9.72287	9.7232	0.00191	HATNet	R
2454632.06322	9.38965	9.72011	9.72255	0.00189	HATNet	R
2454632.06724	9.38634	9.72187	9.72204	0.0019	HATNet	R
2454632.0713	9.39172	9.72282	9.72358	0.00189	HATNet	R
2454632.07522	9.39831	9.72904	9.72751	0.00193	HATNet	R
2454632.07933	9.3923	9.72274	9.72183	0.00194	HATNet	R
2454632.0833	9.38919	9.72486	9.72398	0.00192	HATNet	R
2454632.08721	9.39417	9.72628	9.72645	0.00192	HATNet	R
2454632.09129	9.3912	9.72237	9.72648	0.00191	HATNet	R
2454632.09524	9.39833	9.72919	9.72831	0.00194	HATNet	R
2454632.0993	9.398	9.72633	9.7248	0.00196	HATNet	R
2454632.1033	9.38425	9.71956	9.71789	0.00192	HATNet	R
2454632.10725	9.38814	9.72201	9.72315	0.00193	HATNet	R
2454632.11124	9.39424	9.72961	9.73084	0.00195	HATNet	R
2454632.90984	9.37646	9.70209	9.71627	0.00318	HATNet	R
2454632.91383	9.38547	9.7191	9.72805	0.00335	HATNet	R
2454632.92189	9.3811	9.71695	9.723	0.00313	HATNet	R
2454632.93611	9.39938	9.72733	9.72527	0.00229	HATNet	R
2454632.94014	9.38272	9.71605	9.71512	0.00209	HATNet	R
2454632.94412	9.39901	9.72777	9.72709	0.0022	HATNet	R
2454632.94808	9.39197	9.72524	9.72633	0.00257	HATNet	R
2454632.95202	9.39814	9.72657	9.73276	0.00232	HATNet	R
2454632.95597	9.39442	9.72605	9.72836	0.00235	HATNet	R
2454632.95993	9.39947	9.72718	9.72952	0.00225	HATNet	R
2454632.96241	9.38841	9.72116	9.72669	0.00342	HATNet	R
2454632.96388	9.39716	9.724	9.72252	0.00218	HATNet	R
2454632.96787	9.40028	9.72971	9.72648	0.00217	HATNet	R
2454632.97214	9.39169	9.72531	9.72738	0.00217	HATNet	R
2454632.9761	9.39466	9.72174	9.72262	0.00224	HATNet	R
2454632.98005	9.38866	9.72111	9.72151	0.00226	HATNet	R
2454632.98401	9.39519	9.72558	9.72834	0.00254	HATNet	R
2454632.98795	9.39584	9.72673	9.72857	0.00224	HATNet	R
2454632.99193	9.40713	9.7297	9.72701	0.00247	HATNet	R
2454632.99592	9.3979	9.726	9.72407	0.00217	HATNet	R
2454632.99984	9.40279	9.72851	9.73147	0.00245	HATNet	R
2454633.00381	9.3945	9.72463	9.72227	0.00238	HATNet	R
2454633.00776	9.40447	9.73101	9.73224	0.00242	HATNet	R
2454633.01171	9.40204	9.73004	9.73054	0.00234	HATNet	R
2454633.01567	9.39485	9.72182	9.72413	0.00231	HATNet	R
2454633.01964	9.39321	9.7255	9.72058	0.00231	HATNet	R
2454633.02359	9.39225	9.72315	9.71849	0.00238	HATNet	R
2454633.02756	9.39163	9.72416	9.72653	0.00265	HATNet	R
2454633.03183	9.39258	9.72488	9.72173	0.00295	HATNet	R
2454633.03579	9.38946	9.71763	9.72198	0.00263	HATNet	R
2454633.03975	9.39134	9.7218	9.72141	0.00294	HATNet	R
2454633.04368	9.39283	9.72514	9.72747	0.00281	HATNet	R
2454633.04764	9.39527	9.72625	9.72713	0.00219	HATNet	R
2454633.05161	9.39452	9.72573	9.72301	0.00231	HATNet	R
2454633.0556	9.38757	9.7193	9.71994	0.00229	HATNet	R
2454633.05957	9.40107	9.73566	9.72171	0.00283	HATNet	R
2454633.06354	9.39801	9.72777	9.724	0.00276	HATNet	R
2454633.06748	9.38674	9.71775	9.72285	0.00243	HATNet	R
2454633.07146	9.38361	9.71448	9.72106	0.00248	HATNet	R
2454633.07546	9.39047	9.72304	9.72788	0.00247	HATNet	R
2454633.07946	9.39095	9.72348	9.72305	0.00224	HATNet	R
2454633.08343	9.38447	9.71914	9.72457	0.00233	HATNet	R
2454633.08743	9.38824	9.72092	9.7216	0.0025	HATNet	R
2454633.09173	9.39764	9.72567	9.72598	0.00247	HATNet	R
2454633.09572	9.38223	9.71686	9.72335	0.00295	HATNet	R
2454633.09969	9.4017	9.7309	9.72845	0.00256	HATNet	R
2454633.10366	9.37772	9.7126	9.72387	0.0026	HATNet	R
2454633.10759	9.38859	9.7209	9.72074	0.0026	HATNet	R
2454633.93211	9.39468	9.72614	9.72267	0.0021	HATNet	R
2454633.93614	9.39945	9.73283	9.72713	0.00204	HATNet	R
2454633.94015	9.39532	9.7305	9.72857	0.00205	HATNet	R
2454633.94413	9.39157	9.72617	9.71864	0.00204	HATNet	R
2454633.94814	9.39792	9.72422	9.72031	0.002	HATNet	R
2454633.9521	9.38783	9.72126	9.72172	0.00196	HATNet	R
2454633.95607	9.40873	9.73789	9.73274	0.00201	HATNet	R
2454633.96005	9.39465	9.72767	9.72601	0.00198	HATNet	R
2454633.96402	9.40383	9.73301	9.72956	0.002	HATNet	R
2454633.96802	9.39624	9.72611	9.72189	0.00197	HATNet	R
2454633.97197	9.40252	9.73201	9.7315	0.00196	HATNet	R
2454633.97595	9.39948	9.73172	9.72853	0.00197	HATNet	R
2454633.97992	9.3869	9.72045	9.71824	0.00197	HATNet	R
2454633.98389	9.38946	9.72401	9.7263	0.00194	HATNet	R
2454633.98788	9.39838	9.72576	9.72455	0.00195	HATNet	R
2454633.99219	9.39658	9.72514	9.72181	0.00195	HATNet	R
2454633.99619	9.39562	9.72634	9.72304	0.00198	HATNet	R
2454634.0002	9.39502	9.72452	9.72557	0.00199	HATNet	R
2454634.00418	9.40538	9.72957	9.72661	0.00195	HATNet	R
2454634.00815	9.39431	9.72471	9.72347	0.00192	HATNet	R
2454634.01213	9.38615	9.72002	9.72094	0.00195	HATNet	R
2454634.01611	9.39569	9.72519	9.72448	0.00199	HATNet	R
2454634.02008	9.39756	9.72714	9.72491	0.002	HATNet	R
2454634.02405	9.38903	9.72295	9.72036	0.00196	HATNet	R
2454634.02802	9.3998	9.72849	9.72596	0.00198	HATNet	R
2454634.03204	9.38726	9.72077	9.71817	0.00193	HATNet	R
2454634.03601	9.39739	9.72703	9.72455	0.002	HATNet	R
2454634.04	9.3943	9.72099	9.7193	0.002	HATNet	R
2454634.044	9.39651	9.72717	9.72882	0.00194	HATNet	R
2454634.048	9.39586	9.72954	9.72991	0.00197	HATNet	R
2454634.0523	9.39591	9.72369	9.72291	0.002	HATNet	R
2454634.05632	9.39759	9.72811	9.72643	0.00198	HATNet	R
2454634.06031	9.40091	9.72917	9.72662	0.00204	HATNet	R
2454634.06431	9.4098	9.73403	9.73008	0.00202	HATNet	R
2454634.06828	9.39352	9.72735	9.72776	0.00201	HATNet	R
2454634.07228	9.40479	9.73259	9.72909	0.00197	HATNet	R
2454634.07628	9.39561	9.72913	9.72992	0.00197	HATNet	R
2454634.08029	9.40342	9.73289	9.73212	0.00197	HATNet	R
2454634.08426	9.38247	9.71813	9.71742	0.00195	HATNet	R
2454634.08826	9.38868	9.72343	9.72437	0.00196	HATNet	R
2454634.09227	9.39719	9.72847	9.73023	0.00196	HATNet	R
2454634.09618	9.39295	9.72578	9.72694	0.00197	HATNet	R
2454634.10016	9.39687	9.72895	9.7284	0.00198	HATNet	R
2454634.10407	9.38972	9.72571	9.72565	0.00197	HATNet	R
2454634.93052	9.39161	9.72553	9.72605	0.00202	HATNet	R
2454634.93483	9.39534	9.72186	9.71922	0.00198	HATNet	R
2454634.93884	9.39888	9.7296	9.72753	0.00198	HATNet	R
2454634.9428	9.39753	9.72774	9.72669	0.00213	HATNet	R
2454634.94676	9.39485	9.72192	9.72035	0.00214	HATNet	R
2454634.9507	9.39986	9.7218	9.72308	0.00231	HATNet	R
2454634.95465	9.3897	9.71494	9.72251	0.00249	HATNet	R
2454634.9586	9.40309	9.7269	9.72713	0.00248	HATNet	R
2454634.96256	9.3948	9.71585	9.71799	0.00245	HATNet	R
2454634.96648	9.4002	9.72396	9.73055	0.00238	HATNet	R
2454634.97042	9.399	9.72398	9.72213	0.00235	HATNet	R
2454634.97436	9.39678	9.72736	9.72558	0.00246	HATNet	R
2454634.97831	9.399	9.7287	9.72002	0.00227	HATNet	R
2454634.98228	9.389	9.71773	9.71852	0.00232	HATNet	R
2454634.98623	9.39993	9.72667	9.72535	0.00255	HATNet	R
2454634.99016	9.38097	9.70829	9.71942	0.00334	HATNet	R
2454635.01003	9.37622	9.70322	9.7214	0.00393	HATNet	R
2454635.01394	9.40441	9.7273	9.7294	0.00235	HATNet	R
2454635.01792	9.39719	9.72724	9.72818	0.002	HATNet	R
2454635.02971	9.39769	9.72141	9.72653	0.00391	HATNet	R
2454635.03363	9.38919	9.71859	9.72923	0.00196	HATNet	R
2454635.0376	9.40125	9.72621	9.7277	0.0019	HATNet	R
2454635.0416	9.39392	9.7246	9.72511	0.00193	HATNet	R
2454635.04552	9.39118	9.71657	9.71948	0.00226	HATNet	R
2454635.04949	9.39086	9.72371	9.72391	0.00209	HATNet	R
2454635.05375	9.39933	9.72382	9.72309	0.00205	HATNet	R
2454635.05773	9.40269	9.72676	9.7255	0.00195	HATNet	R
2454635.0617	9.39689	9.72449	9.72522	0.00198	HATNet	R
2454635.06569	9.40362	9.72741	9.73027	0.0023	HATNet	R
2454635.06966	9.39665	9.72365	9.72574	0.00245	HATNet	R
2454635.07363	9.38621	9.71481	9.72116	0.00298	HATNet	R
2454635.07757	9.39024	9.71988	9.71912	0.00279	HATNet	R
2454635.08154	9.39463	9.72528	9.72869	0.0021	HATNet	R
2454635.08551	9.39689	9.72732	9.72711	0.00218	HATNet	R
2454635.08948	9.39949	9.72529	9.72524	0.00229	HATNet	R
2454635.09343	9.39415	9.72236	9.72667	0.00206	HATNet	R
2454635.0974	9.39311	9.72035	9.72175	0.00208	HATNet	R
2454635.10136	9.40406	9.72957	9.72817	0.002	HATNet	R
2454635.94443	9.39471	9.72388	9.71965	0.00201	HATNet	R
2454635.96029	9.39634	9.72355	9.72674	0.0022	HATNet	R
2454635.96424	9.4013	9.72858	9.724	0.00235	HATNet	R
2454635.9682	9.39336	9.72459	9.72204	0.00201	HATNet	R
2454635.9722	9.39813	9.72773	9.72245	0.00202	HATNet	R
2454635.97628	9.40369	9.73152	9.72775	0.00201	HATNet	R
2454635.98023	9.39787	9.72628	9.72793	0.00205	HATNet	R
2454635.98431	9.40149	9.72738	9.72262	0.00197	HATNet	R
2454635.98829	9.39279	9.72483	9.72674	0.00192	HATNet	R
2454635.99229	9.40293	9.72514	9.72824	0.00228	HATNet	R
2454635.99626	9.39561	9.72324	9.72562	0.00247	HATNet	R
2454636.00049	9.38926	9.71946	9.7248	0.00223	HATNet	R
2454636.00441	9.40884	9.73087	9.72837	0.00221	HATNet	R
2454636.00838	9.39916	9.72683	9.72777	0.00212	HATNet	R
2454636.01247	9.40035	9.72674	9.72904	0.00208	HATNet	R
2454636.01645	9.39711	9.72757	9.73057	0.00213	HATNet	R
2454636.02041	9.39907	9.72737	9.72712	0.00213	HATNet	R
2454636.02437	9.39373	9.72417	9.72398	0.00208	HATNet	R
2454636.02832	9.39359	9.71871	9.72215	0.00212	HATNet	R
2454636.03229	9.39655	9.72737	9.72869	0.00206	HATNet	R
2454636.03625	9.39474	9.72557	9.72741	0.00202	HATNet	R
2454636.04034	9.3954	9.72225	9.72446	0.00201	HATNet	R
2454636.04431	9.40355	9.7295	9.72623	0.002	HATNet	R
2454636.04828	9.39822	9.72684	9.72534	0.00195	HATNet	R
2454636.05225	9.39361	9.7234	9.72868	0.002	HATNet	R
2454636.05622	9.40232	9.72708	9.72974	0.00201	HATNet	R
2454636.06065	9.40613	9.72746	9.72923	0.00201	HATNet	R
2454636.06466	9.39733	9.72233	9.72363	0.002	HATNet	R
2454636.06862	9.39297	9.72232	9.72014	0.00197	HATNet	R
2454636.07259	9.40178	9.73266	9.73141	0.00202	HATNet	R
2454636.07665	9.39353	9.72506	9.72468	0.00198	HATNet	R
2454636.08069	9.39895	9.72505	9.72488	0.00204	HATNet	R
2454636.08465	9.39616	9.72633	9.72548	0.00202	HATNet	R
2454636.08877	9.4035	9.73018	9.72651	0.00219	HATNet	R
2454636.09271	9.40376	9.72428	9.72374	0.00229	HATNet	R
2454636.09667	9.40349	9.7252	9.72469	0.00214	HATNet	R
2454636.10071	9.40338	9.7289	9.72858	0.00207	HATNet	R
2454636.92522	9.39622	9.72241	9.72849	0.00208	HATNet	R
2454636.92922	9.39187	9.72333	9.7279	0.00209	HATNet	R
2454636.9334	9.38854	9.72076	9.72786	0.0021	HATNet	R
2454636.93767	9.39759	9.72781	9.72591	0.00202	HATNet	R
2454636.94165	9.39612	9.72363	9.72332	0.00198	HATNet	R
2454636.94584	9.39718	9.72267	9.72395	0.00194	HATNet	R
2454636.9499	9.39121	9.71873	9.72214	0.00202	HATNet	R
2454636.95388	9.39831	9.72547	9.72431	0.00205	HATNet	R
2454636.95798	9.40453	9.72939	9.72366	0.0022	HATNet	R
2454636.96196	9.39486	9.72335	9.72492	0.00218	HATNet	R
2454636.96593	9.40068	9.72161	9.72532	0.0024	HATNet	R
2454636.97017	9.39669	9.72439	9.72598	0.00247	HATNet	R
2454636.97414	9.39269	9.71857	9.72319	0.00226	HATNet	R
2454636.97812	9.39547	9.72246	9.72609	0.00226	HATNet	R
2454636.98223	9.40685	9.72548	9.73369	0.00271	HATNet	R
2454636.9862	9.37629	9.70495	9.71709	0.00308	HATNet	R
2454636.99019	9.39924	9.72278	9.73185	0.00361	HATNet	R
2454637.00267	9.38174	9.70556	9.71757	0.00363	HATNet	R
2454637.00659	9.37635	9.69985	9.7113	0.00293	HATNet	R
2454637.0108	9.41541	9.74288	9.73824	0.00325	HATNet	R
2454637.01967	9.39867	9.72345	9.73108	0.00254	HATNet	R
2454637.0236	9.39673	9.72034	9.72575	0.00242	HATNet	R
2454637.02755	9.38585	9.71404	9.71975	0.0023	HATNet	R
2454637.03151	9.39157	9.71829	9.71484	0.00231	HATNet	R
2454637.03548	9.39277	9.72152	9.72199	0.00223	HATNet	R
2454637.03944	9.39768	9.72099	9.72433	0.00216	HATNet	R
2454637.04335	9.39125	9.72299	9.72195	0.00208	HATNet	R
2454637.04731	9.4053	9.73307	9.72869	0.00219	HATNet	R
2454637.05124	9.39045	9.72143	9.72018	0.00205	HATNet	R
2454637.0552	9.40147	9.72424	9.72639	0.00212	HATNet	R
2454637.05916	9.39325	9.71882	9.72189	0.0021	HATNet	R
2454637.06311	9.39152	9.71997	9.7249	0.00208	HATNet	R
2454637.06706	9.39036	9.72182	9.72413	0.00215	HATNet	R
2454637.07102	9.38689	9.71589	9.72284	0.00224	HATNet	R
2454637.07498	9.40117	9.72309	9.72554	0.00205	HATNet	R
2454637.07924	9.40041	9.72279	9.72241	0.00202	HATNet	R
2454637.08319	9.39229	9.72124	9.72172	0.00204	HATNet	R
2454637.08714	9.38995	9.72035	9.72241	0.00204	HATNet	R
2454637.0911	9.39592	9.72879	9.72727	0.00195	HATNet	R
2454637.09505	9.39277	9.71402	9.71745	0.00205	HATNet	R
2454637.85331	9.39267	9.73287	9.72925	0.00347	HATNet	R
2454638.91855	9.39756	9.72865	9.72524	0.00199	HATNet	R
2454638.92255	9.39427	9.72587	9.72713	0.00196	HATNet	R
2454638.92658	9.39202	9.71981	9.71869	0.00195	HATNet	R
2454638.93055	9.39658	9.73187	9.72996	0.00194	HATNet	R
2454638.93456	9.39837	9.73229	9.72973	0.00191	HATNet	R
2454638.93886	9.39703	9.72304	9.72363	0.00194	HATNet	R
2454638.94286	9.38852	9.72299	9.72072	0.00189	HATNet	R
2454638.94686	9.39614	9.72381	9.7198	0.0019	HATNet	R
2454638.95083	9.39117	9.72519	9.72093	0.00191	HATNet	R
2454638.95473	9.39504	9.72483	9.7242	0.00193	HATNet	R
2454638.9587	9.39321	9.72626	9.72849	0.00191	HATNet	R
2454638.96271	9.39575	9.7271	9.7276	0.0019	HATNet	R
2454638.96672	9.39992	9.72831	9.72979	0.00188	HATNet	R
2454638.97069	9.40603	9.73056	9.72661	0.00189	HATNet	R
2454638.97468	9.3928	9.72314	9.72089	0.00189	HATNet	R
2454638.97858	9.39466	9.72784	9.72513	0.00188	HATNet	R
2454638.98258	9.39056	9.72179	9.718	0.00187	HATNet	R
2454638.98658	9.39278	9.72573	9.72436	0.00189	HATNet	R
2454638.99052	9.39373	9.72686	9.72501	0.00188	HATNet	R
2454638.99451	9.39493	9.72809	9.72617	0.0019	HATNet	R
2454638.99879	9.39679	9.7257	9.72381	0.00188	HATNet	R
2454639.00279	9.39608	9.72988	9.73196	0.00187	HATNet	R
2454639.00676	9.39551	9.72144	9.71868	0.0019	HATNet	R
2454639.01075	9.39514	9.72688	9.72426	0.00194	HATNet	R
2454639.01473	9.38764	9.72034	9.71975	0.00189	HATNet	R
2454639.01871	9.39539	9.7231	9.71951	0.00189	HATNet	R
2454639.02268	9.39991	9.7293	9.72979	0.00191	HATNet	R
2454639.02661	9.4033	9.72772	9.72444	0.00187	HATNet	R
2454639.03055	9.39241	9.7233	9.72291	0.0019	HATNet	R
2454639.03454	9.39317	9.7239	9.72324	0.00194	HATNet	R
2454639.03856	9.39667	9.72479	9.72611	0.0019	HATNet	R
2454639.04255	9.40243	9.7267	9.72648	0.00189	HATNet	R
2454639.04655	9.39896	9.72244	9.7219	0.00191	HATNet	R
2454639.05054	9.3986	9.72467	9.72214	0.00195	HATNet	R
2454639.05454	9.3926	9.71986	9.71782	0.00195	HATNet	R
2454639.05881	9.40323	9.72669	9.72446	0.00193	HATNet	R
2454639.0628	9.39475	9.72671	9.72232	0.00191	HATNet	R
2454639.06677	9.3948	9.72402	9.7215	0.0019	HATNet	R
2454639.07076	9.39289	9.72401	9.7217	0.00192	HATNet	R
2454639.07472	9.39584	9.72855	9.73251	0.00195	HATNet	R
2454639.07869	9.40063	9.73161	9.72821	0.00196	HATNet	R
2454639.08266	9.39668	9.72321	9.72288	0.00198	HATNet	R
2454639.08663	9.40158	9.72993	9.72968	0.00195	HATNet	R
2454639.0906	9.40029	9.727	9.72439	0.00199	HATNet	R
2454639.8644	9.40294	9.72665	9.72214	0.00335	HATNet	R
2454639.87706	9.38904	9.72388	9.72475	0.00348	HATNet	R
2454639.91485	9.39317	9.71525	9.71827	0.00366	HATNet	R
2454639.91576	9.39604	9.73068	9.72823	0.00212	HATNet	R
2454639.9198	9.39913	9.72822	9.72669	0.0021	HATNet	R
2454639.92379	9.39653	9.72759	9.72698	0.00203	HATNet	R
2454639.92776	9.39809	9.72922	9.7253	0.00201	HATNet	R
2454639.9317	9.39605	9.73157	9.72889	0.00197	HATNet	R
2454639.936	9.39127	9.7202	9.72091	0.00204	HATNet	R
2454639.94	9.3934	9.72496	9.72452	0.00195	HATNet	R
2454639.94399	9.39346	9.72562	9.72497	0.00196	HATNet	R
2454639.94799	9.39654	9.72601	9.72613	0.00197	HATNet	R
2454639.95199	9.39257	9.72015	9.72174	0.00196	HATNet	R
2454639.95599	9.3898	9.72538	9.72731	0.00195	HATNet	R
2454639.9599	9.39371	9.72823	9.72826	0.00194	HATNet	R
2454639.96383	9.39369	9.72838	9.72767	0.00193	HATNet	R
2454639.96777	9.39277	9.72454	9.72594	0.00196	HATNet	R
2454639.97176	9.38988	9.72297	9.72411	0.00198	HATNet	R
2454639.97573	9.39416	9.72214	9.72164	0.00194	HATNet	R
2454639.97974	9.39401	9.72525	9.72501	0.00196	HATNet	R
2454639.98373	9.39392	9.72802	9.72513	0.00194	HATNet	R
2454639.98772	9.39878	9.72818	9.72666	0.00192	HATNet	R
2454639.99169	9.3962	9.725	9.72104	0.00193	HATNet	R
2454639.996	9.39219	9.72508	9.72735	0.00193	HATNet	R
2454639.99991	9.39119	9.72298	9.71967	0.00195	HATNet	R
2454640.00389	9.3937	9.72615	9.72587	0.00192	HATNet	R
2454640.00788	9.39777	9.73179	9.73176	0.00195	HATNet	R
2454640.01187	9.39877	9.72533	9.72369	0.00194	HATNet	R
2454640.01585	9.40087	9.72918	9.72824	0.00191	HATNet	R
2454640.01983	9.40429	9.72988	9.72855	0.00192	HATNet	R
2454640.02383	9.3886	9.72088	9.719	0.00193	HATNet	R
2454640.02783	9.39599	9.72584	9.72406	0.0019	HATNet	R
2454640.03181	9.39239	9.7239	9.72255	0.00189	HATNet	R
2454640.0358	9.39579	9.72468	9.72203	0.0019	HATNet	R
2454640.03981	9.39608	9.72786	9.72866	0.00193	HATNet	R
2454640.04379	9.39399	9.72275	9.72283	0.00192	HATNet	R
2454640.04779	9.39503	9.72703	9.7272	0.00193	HATNet	R
2454640.05178	9.40081	9.72674	9.72462	0.00195	HATNet	R
2454640.05609	9.40379	9.72749	9.72696	0.00195	HATNet	R
2454640.06006	9.39422	9.72391	9.72311	0.00192	HATNet	R
2454640.06403	9.38988	9.723	9.72624	0.00195	HATNet	R
2454640.06794	9.39568	9.72128	9.71925	0.00194	HATNet	R
2454640.07193	9.40416	9.72778	9.72769	0.00199	HATNet	R
2454640.07592	9.39726	9.73022	9.72922	0.00195	HATNet	R
2454640.07989	9.39387	9.72485	9.725	0.00193	HATNet	R
2454640.08388	9.39828	9.73041	9.7305	0.002	HATNet	R
2454640.08787	9.39055	9.72192	9.71947	0.00197	HATNet	R
2454640.92434	9.39711	9.72671	9.72788	0.00283	HATNet	R
2454640.92831	9.39777	9.72395	9.72451	0.00218	HATNet	R
2454640.93258	9.39285	9.72076	9.72197	0.00216	HATNet	R
2454640.93655	9.39201	9.72538	9.72422	0.00214	HATNet	R
2454640.94053	9.39126	9.7243	9.72895	0.00322	HATNet	R
2454640.9445	9.37167	9.70236	9.70617	0.00339	HATNet	R
2454641.03477	9.39992	9.72937	9.72747	0.00219	HATNet	R
2454641.03876	9.39531	9.72685	9.73007	0.00191	HATNet	R
2454641.04275	9.39729	9.72053	9.72386	0.00195	HATNet	R
2454641.04676	9.39616	9.72713	9.73034	0.00202	HATNet	R
2454641.05504	9.38554	9.71775	9.72392	0.00202	HATNet	R
2454641.05905	9.39697	9.7239	9.72619	0.00194	HATNet	R
2454641.06303	9.40063	9.72882	9.72727	0.0019	HATNet	R
2454641.06693	9.39333	9.72167	9.72007	0.00191	HATNet	R
2454641.07091	9.38919	9.72209	9.72522	0.0019	HATNet	R
2454641.07486	9.38959	9.72122	9.72054	0.00194	HATNet	R
2454641.07877	9.39423	9.72691	9.72261	0.00194	HATNet	R
2454641.08275	9.40031	9.72765	9.7235	0.00196	HATNet	R
2454641.08677	9.39521	9.72309	9.72061	0.00193	HATNet	R
2454641.90918	9.38499	9.71999	9.72085	0.00229	HATNet	R
2454641.91318	9.39157	9.72327	9.71926	0.00257	HATNet	R
2454641.91724	9.40307	9.73523	9.73391	0.00225	HATNet	R
2454641.92123	9.39049	9.72087	9.72378	0.00204	HATNet	R
2454641.92526	9.39242	9.71981	9.72357	0.00186	HATNet	R
2454641.92926	9.39686	9.72731	9.72743	0.00197	HATNet	R
2454641.93327	9.39827	9.73332	9.7322	0.00203	HATNet	R
2454641.93768	9.40576	9.73311	9.72225	0.00234	HATNet	R
2454641.94161	9.40424	9.73374	9.73454	0.00289	HATNet	R
2454641.94557	9.38701	9.71525	9.71984	0.00239	HATNet	R
2454641.94956	9.40049	9.7315	9.73253	0.00213	HATNet	R
2454641.95357	9.39129	9.72306	9.72648	0.00221	HATNet	R
2454641.95753	9.39831	9.72465	9.7258	0.0021	HATNet	R
2454641.96146	9.40032	9.73206	9.73163	0.00235	HATNet	R
2454641.96556	9.38647	9.71326	9.71723	0.00242	HATNet	R
2454641.96955	9.38838	9.71975	9.71843	0.00211	HATNet	R
2454641.97363	9.39548	9.72539	9.727	0.00217	HATNet	R
2454641.97758	9.40118	9.72337	9.72367	0.00224	HATNet	R
2454641.9816	9.39307	9.71948	9.72327	0.00224	HATNet	R
2454641.98561	9.39114	9.72089	9.72281	0.00226	HATNet	R
2454641.98963	9.39862	9.72914	9.7295	0.0023	HATNet	R
2454641.99367	9.4002	9.72825	9.72478	0.00253	HATNet	R
2454642.00195	9.3916	9.72158	9.72897	0.00259	HATNet	R
2454642.00591	9.39244	9.72229	9.71968	0.00238	HATNet	R
2454642.00988	9.39761	9.72912	9.7295	0.00245	HATNet	R
2454642.01386	9.39529	9.72444	9.72798	0.00249	HATNet	R
2454642.0178	9.40118	9.72728	9.72145	0.0022	HATNet	R
2454642.022	9.38385	9.71132	9.71898	0.00279	HATNet	R
2454642.02992	9.4115	9.73262	9.72225	0.00306	HATNet	R
2454642.03788	9.40041	9.72806	9.72676	0.00252	HATNet	R
2454642.04183	9.39302	9.71881	9.72317	0.00248	HATNet	R
2454642.04591	9.39492	9.72748	9.72292	0.00224	HATNet	R
2454642.04987	9.40575	9.73211	9.73117	0.00194	HATNet	R
2454642.05388	9.39978	9.72841	9.72462	0.00186	HATNet	R
2454642.05827	9.39485	9.72238	9.71767	0.00188	HATNet	R
2454642.06227	9.39196	9.71952	9.71934	0.00189	HATNet	R
2454642.06618	9.40877	9.73759	9.73014	0.0019	HATNet	R
2454642.07021	9.41769	9.74575	9.73576	0.00229	HATNet	R
2454642.0743	9.39741	9.72447	9.728	0.00195	HATNet	R
2454642.0783	9.38783	9.71793	9.71945	0.00189	HATNet	R
2454642.08243	9.39287	9.72113	9.72263	0.00193	HATNet	R
2454642.90658	9.3906	9.72191	9.72182	0.00193	HATNet	R
2454642.91067	9.39151	9.7225	9.72325	0.00189	HATNet	R
2454642.91464	9.38752	9.71735	9.72165	0.00186	HATNet	R
2454642.91862	9.39097	9.72343	9.72365	0.00188	HATNet	R
2454642.92274	9.39443	9.72174	9.72417	0.00187	HATNet	R
2454642.9268	9.39018	9.72027	9.72329	0.00186	HATNet	R
2454642.93073	9.40221	9.72822	9.72284	0.00182	HATNet	R
2454642.93488	9.39222	9.7252	9.72534	0.00182	HATNet	R
2454642.93886	9.3926	9.72533	9.72557	0.00186	HATNet	R
2454642.94311	9.39384	9.72218	9.72108	0.00187	HATNet	R
2454642.9471	9.39372	9.7253	9.72212	0.00183	HATNet	R
2454642.95115	9.3952	9.72501	9.72162	0.00183	HATNet	R
2454642.95684	9.39209	9.72527	9.72636	0.00181	HATNet	R
2454642.96078	9.39438	9.7265	9.72771	0.00184	HATNet	R
2454642.96493	9.39438	9.72358	9.72315	0.00182	HATNet	R
2454642.96889	9.38861	9.7225	9.72227	0.00182	HATNet	R
2454642.97311	9.39053	9.72061	9.72136	0.00181	HATNet	R
2454642.97703	9.38764	9.72119	9.7211	0.00183	HATNet	R
2454642.98097	9.39214	9.72259	9.72357	0.00184	HATNet	R
2454642.98512	9.39227	9.72266	9.72102	0.00183	HATNet	R
2454642.98914	9.3967	9.72514	9.72463	0.00184	HATNet	R
2454642.99308	9.39618	9.72462	9.72707	0.00185	HATNet	R
2454642.99717	9.38959	9.7197	9.7201	0.00185	HATNet	R
2454643.00108	9.39915	9.72697	9.72636	0.00186	HATNet	R
2454643.00544	9.39228	9.72487	9.72339	0.00182	HATNet	R
2454643.00937	9.40154	9.72878	9.72832	0.00183	HATNet	R
2454643.01347	9.39104	9.72061	9.72208	0.00182	HATNet	R
2454643.01753	9.39624	9.72644	9.72811	0.00184	HATNet	R
2454643.02145	9.39137	9.72521	9.72634	0.00186	HATNet	R
2454643.02557	9.39375	9.72734	9.72872	0.00185	HATNet	R
2454643.0295	9.39676	9.72217	9.72284	0.00185	HATNet	R
2454643.03353	9.3914	9.72176	9.72043	0.00184	HATNet	R
2454643.0375	9.40521	9.73167	9.72941	0.00186	HATNet	R
2454643.04143	9.39638	9.7261	9.72748	0.00187	HATNet	R
2454643.04554	9.39871	9.72732	9.72536	0.00185	HATNet	R
2454643.04953	9.40235	9.72983	9.73217	0.00186	HATNet	R
2454643.05539	9.40448	9.73338	9.73386	0.00185	HATNet	R
2454643.05934	9.3984	9.72822	9.73037	0.00186	HATNet	R
2454643.06336	9.391	9.72331	9.72071	0.00187	HATNet	R
2454643.0678	9.3978	9.72588	9.72542	0.00188	HATNet	R
2454643.07171	9.39478	9.7263	9.72638	0.00188	HATNet	R
2454643.07589	9.39621	9.72434	9.72612	0.0019	HATNet	R
2454643.07997	9.4	9.7273	9.72756	0.00188	HATNet	R
2454643.85044	9.38184	9.70709	9.71875	0.003	HATNet	R
2454643.8544	9.38245	9.71311	9.72275	0.00302	HATNet	R
2454643.86232	9.39108	9.72104	9.72293	0.00293	HATNet	R
2454643.87417	9.39079	9.716	9.72499	0.00294	HATNet	R
2454643.87813	9.3846	9.71862	9.72115	0.00303	HATNet	R
2454643.88209	9.40399	9.73528	9.72853	0.00467	HATNet	R
2454643.88998	9.38832	9.72667	9.73806	0.00315	HATNet	R
2454643.89394	9.38895	9.71741	9.72949	0.00309	HATNet	R
2454643.90183	9.38133	9.71444	9.71632	0.00304	HATNet	R
2454643.90699	9.39527	9.72498	9.72596	0.00205	HATNet	R
2454643.91104	9.3861	9.71918	9.72018	0.002	HATNet	R
2454643.91403	9.40007	9.72697	9.72743	0.00324	HATNet	R
2454643.91533	9.39162	9.72057	9.72002	0.002	HATNet	R
2454643.91928	9.39675	9.73149	9.7325	0.00198	HATNet	R
2454643.92195	9.39294	9.72414	9.72161	0.0033	HATNet	R
2454643.92321	9.39457	9.73092	9.73084	0.00199	HATNet	R
2454643.92586	9.39191	9.72156	9.72419	0.00338	HATNet	R
2454643.92748	9.39572	9.72836	9.72895	0.00191	HATNet	R
2454643.93139	9.40205	9.72823	9.73021	0.00197	HATNet	R
2454643.93552	9.39416	9.72405	9.72571	0.002	HATNet	R
2454643.93978	9.39508	9.72513	9.7266	0.00193	HATNet	R
2454643.94424	9.39233	9.72843	9.72818	0.00193	HATNet	R
2454643.94822	9.39117	9.72543	9.72775	0.00191	HATNet	R
2454643.95215	9.39956	9.72726	9.72592	0.00191	HATNet	R
2454643.95647	9.38588	9.71937	9.71831	0.0019	HATNet	R
2454643.96046	9.39265	9.72401	9.7228	0.0019	HATNet	R
2454643.96441	9.39134	9.72273	9.72186	0.00189	HATNet	R
2454643.96864	9.39029	9.72487	9.72321	0.0019	HATNet	R
2454643.97267	9.3951	9.72592	9.72645	0.00192	HATNet	R
2454643.97681	9.39042	9.72292	9.72322	0.00188	HATNet	R
2454643.98083	9.4015	9.72845	9.72676	0.0019	HATNet	R
2454643.98477	9.39911	9.72921	9.72783	0.00189	HATNet	R
2454643.98897	9.39063	9.72663	9.72819	0.00188	HATNet	R
2454643.993	9.39039	9.72101	9.72422	0.00192	HATNet	R
2454643.99692	9.39558	9.72475	9.72617	0.00191	HATNet	R
2454644.0011	9.39364	9.72353	9.72116	0.00192	HATNet	R
2454644.00544	9.39046	9.72311	9.72333	0.00189	HATNet	R
2454644.00949	9.40291	9.72973	9.7297	0.00192	HATNet	R
2454644.01376	9.39633	9.72664	9.72643	0.00193	HATNet	R
2454644.01769	9.39213	9.7273	9.72692	0.00193	HATNet	R
2454644.0219	9.38802	9.72231	9.72507	0.0019	HATNet	R
2454644.02593	9.38706	9.72018	9.72172	0.00189	HATNet	R
2454644.03009	9.39308	9.72347	9.72526	0.00192	HATNet	R
2454644.03403	9.39509	9.72633	9.72733	0.00192	HATNet	R
2454644.03817	9.39445	9.72751	9.72613	0.00192	HATNet	R
2454644.04245	9.39202	9.72638	9.7247	0.00191	HATNet	R
2454644.04647	9.39535	9.72824	9.72354	0.00195	HATNet	R
2454644.05061	9.39873	9.72874	9.73026	0.00195	HATNet	R
2454644.05497	9.39389	9.72549	9.72461	0.00191	HATNet	R
2454644.05896	9.39802	9.72723	9.72535	0.00198	HATNet	R
2454644.06308	9.40183	9.72917	9.73242	0.00197	HATNet	R
2454644.06737	9.38837	9.72315	9.7196	0.00194	HATNet	R
2454644.07161	9.39849	9.72639	9.72666	0.00197	HATNet	R
2454644.07565	9.39031	9.72219	9.72457	0.00199	HATNet	R
2454644.76493	9.38873	9.71336	9.72141	0.00281	HATNet	R
2454644.78504	9.40444	9.73361	9.73168	0.0029	HATNet	R
2454644.789	9.383	9.72082	9.72507	0.00298	HATNet	R
2454644.79297	9.38629	9.71349	9.72128	0.00302	HATNet	R
2454644.80481	9.38288	9.71575	9.72595	0.00294	HATNet	R
2454644.81268	9.38898	9.72729	9.7247	0.00292	HATNet	R
2454644.84468	9.38412	9.71721	9.72583	0.00335	HATNet	R
2454644.85262	9.38861	9.71546	9.72486	0.00315	HATNet	R
2454644.8803	9.38376	9.72613	9.72637	0.00329	HATNet	R
2454644.90476	9.38872	9.7234	9.72653	0.00228	HATNet	R
2454644.90889	9.38911	9.72512	9.72523	0.00234	HATNet	R
2454644.91229	9.39666	9.72527	9.72653	0.00329	HATNet	R
2454644.91313	9.39266	9.72988	9.72994	0.00228	HATNet	R
2454644.9162	9.38839	9.72031	9.724	0.0033	HATNet	R
2454644.91717	9.38987	9.7213	9.72436	0.00223	HATNet	R
2454644.92012	9.37635	9.69964	9.70758	0.00323	HATNet	R
2454644.9213	9.39595	9.72283	9.72439	0.00224	HATNet	R
2454644.92536	9.393	9.72468	9.72414	0.00225	HATNet	R
2454644.92947	9.39341	9.72667	9.72892	0.00221	HATNet	R
2454644.93202	9.37795	9.71325	9.72524	0.0035	HATNet	R
2454644.93347	9.39359	9.72464	9.72249	0.00244	HATNet	R
2454644.93786	9.38813	9.72527	9.72841	0.00223	HATNet	R
2454644.93996	9.39545	9.7196	9.72901	0.00341	HATNet	R
2454644.94193	9.39071	9.72032	9.72027	0.00224	HATNet	R
2454644.94639	9.39902	9.73018	9.73076	0.00215	HATNet	R
2454644.95043	9.38897	9.72189	9.72432	0.00212	HATNet	R
2454644.95458	9.39613	9.72701	9.725	0.00215	HATNet	R
2454644.95877	9.39677	9.73112	9.72802	0.00241	HATNet	R
2454644.96276	9.39841	9.72995	9.72365	0.00229	HATNet	R
2454644.96702	9.39333	9.72997	9.72894	0.00215	HATNet	R
2454644.97095	9.3882	9.72458	9.72406	0.00203	HATNet	R
2454644.97528	9.39626	9.72996	9.72905	0.00199	HATNet	R
2454644.97963	9.38999	9.7235	9.72432	0.00192	HATNet	R
2454644.98365	9.38987	9.7221	9.7245	0.00193	HATNet	R
2454644.98767	9.39929	9.72856	9.72818	0.00193	HATNet	R
2454644.992	9.40433	9.73468	9.7345	0.00199	HATNet	R
2454644.99602	9.39375	9.72411	9.72206	0.00192	HATNet	R
2454645.00028	9.37633	9.71134	9.72442	0.00276	HATNet	R
2454645.00424	9.38025	9.71082	9.71983	0.00211	HATNet	R
2454645.00897	9.39008	9.7221	9.72489	0.00227	HATNet	R
2454645.03355	9.3774	9.71019	9.7136	0.00439	HATNet	R
2454645.0375	9.39864	9.72782	9.72501	0.00371	HATNet	R
2454645.04154	9.3893	9.72265	9.72256	0.00366	HATNet	R
2454645.90076	9.39363	9.72684	9.72472	0.00217	HATNet	R
2454645.90516	9.37915	9.71177	9.71651	0.00198	HATNet	R
2454645.91753	9.38519	9.7193	9.72209	0.00195	HATNet	R
2454645.92197	9.3932	9.72252	9.72313	0.0019	HATNet	R
2454645.9259	9.40232	9.72998	9.72927	0.00198	HATNet	R
2454645.93009	9.39012	9.72655	9.72701	0.0019	HATNet	R
2454645.93442	9.37304	9.71018	9.71143	0.00191	HATNet	R
2454645.93849	9.39182	9.72348	9.72986	0.00194	HATNet	R
2454645.94262	9.3933	9.72363	9.72547	0.00189	HATNet	R
2454645.947	9.38615	9.71893	9.72389	0.00187	HATNet	R
2454645.95109	9.39505	9.72593	9.72334	0.00189	HATNet	R
2454645.95507	9.39972	9.7351	9.72443	0.00189	HATNet	R
2454645.95928	9.38535	9.71867	9.72401	0.00222	HATNet	R
2454645.96359	9.39812	9.72552	9.725	0.00191	HATNet	R
2454645.9676	9.39188	9.72356	9.72556	0.00187	HATNet	R
2454645.97193	9.38968	9.7203	9.71963	0.00188	HATNet	R
2454645.97586	9.38644	9.72152	9.72606	0.00187	HATNet	R
2454645.98026	9.39089	9.72511	9.72667	0.00189	HATNet	R
2454645.98417	9.39748	9.72776	9.73085	0.00189	HATNet	R
2454645.98842	9.38363	9.71704	9.72536	0.00187	HATNet	R
2454645.99648	9.40334	9.73237	9.73359	0.00189	HATNet	R
2454646.00069	9.3766	9.71138	9.71494	0.00187	HATNet	R
2454646.00471	9.38684	9.72255	9.72175	0.0019	HATNet	R
2454646.00919	9.38306	9.71622	9.72014	0.00188	HATNet	R
2454646.01313	9.38605	9.71583	9.71793	0.00191	HATNet	R
2454646.01766	9.39779	9.72385	9.72868	0.00188	HATNet	R
2454646.02158	9.39275	9.72696	9.72572	0.00188	HATNet	R
2454646.02582	9.39908	9.7298	9.73044	0.0019	HATNet	R
2454646.89546	9.39075	9.72157	9.71975	0.002	HATNet	R
2454646.89939	9.38735	9.72163	9.72177	0.00201	HATNet	R
2454646.90343	9.39088	9.72103	9.7197	0.00199	HATNet	R
2454646.90743	9.38815	9.71882	9.71581	0.00198	HATNet	R
2454646.9114	9.38786	9.72124	9.72098	0.00192	HATNet	R
2454646.91531	9.39388	9.7215	9.72188	0.00193	HATNet	R
2454646.91923	9.39493	9.72249	9.72255	0.00194	HATNet	R
2454646.92314	9.3888	9.71683	9.71675	0.00194	HATNet	R
2454646.92713	9.39142	9.72425	9.724	0.00193	HATNet	R
2454646.93104	9.39877	9.73068	9.72924	0.00191	HATNet	R
2454646.93535	9.38531	9.72131	9.72245	0.00191	HATNet	R
2454646.93929	9.38346	9.71957	9.72423	0.00192	HATNet	R
2454646.94321	9.39397	9.72467	9.72298	0.00189	HATNet	R
2454646.94714	9.38775	9.72475	9.72907	0.00189	HATNet	R
2454646.95113	9.38925	9.72071	9.72478	0.00187	HATNet	R
2454646.95507	9.39103	9.72493	9.7244	0.00188	HATNet	R
2454646.95898	9.39535	9.72403	9.72599	0.00192	HATNet	R
2454646.96289	9.39817	9.72855	9.73247	0.00189	HATNet	R
2454646.9668	9.38707	9.72	9.72175	0.00189	HATNet	R
2454646.97081	9.39591	9.72713	9.73125	0.00187	HATNet	R
2454646.97481	9.39155	9.7219	9.72505	0.00187	HATNet	R
2454646.97882	9.38527	9.72145	9.72192	0.00189	HATNet	R
2454646.98274	9.39108	9.72156	9.72516	0.00189	HATNet	R
2454646.98674	9.39148	9.72309	9.72324	0.00189	HATNet	R
2454646.99065	9.38946	9.72507	9.72818	0.00189	HATNet	R
2454646.99495	9.38263	9.71838	9.72024	0.00185	HATNet	R
2454646.99895	9.38895	9.72293	9.72587	0.00191	HATNet	R
2454647.00293	9.40007	9.72807	9.72741	0.0019	HATNet	R
2454647.00684	9.38901	9.72321	9.72258	0.00191	HATNet	R
2454647.01086	9.4028	9.73	9.72959	0.0019	HATNet	R
2454647.01477	9.38495	9.72078	9.7197	0.00188	HATNet	R
2454647.01868	9.39274	9.72197	9.72437	0.0019	HATNet	R
2454647.02268	9.38939	9.72522	9.72768	0.00191	HATNet	R
2454647.02669	9.38772	9.72157	9.72314	0.00191	HATNet	R
2454647.03068	9.38923	9.72395	9.72403	0.00189	HATNet	R
2454647.03459	9.39869	9.73036	9.72979	0.00191	HATNet	R
2454647.03852	9.39058	9.72376	9.72461	0.00192	HATNet	R
2454647.04253	9.3926	9.72263	9.72446	0.00191	HATNet	R
2454647.04644	9.38747	9.72263	9.72448	0.0019	HATNet	R
2454647.05037	9.39567	9.7276	9.73071	0.00191	HATNet	R
2454647.05463	9.38794	9.72222	9.72689	0.00191	HATNet	R
2454647.05854	9.38719	9.72183	9.71926	0.00194	HATNet	R
2454647.06254	9.40197	9.72897	9.72753	0.00196	HATNet	R
2454647.06646	9.39235	9.72816	9.72482	0.00194	HATNet	R
2454647.07044	9.39159	9.7192	9.72195	0.00194	HATNet	R
2454650.91391	9.38378	9.71597	9.72252	0.00191	HATNet	R
2454650.91784	9.39135	9.72661	9.72817	0.00191	HATNet	R
2454650.92175	9.37976	9.70786	9.70955	0.00187	HATNet	R
2454650.92567	9.38898	9.71707	9.71847	0.00186	HATNet	R
2454650.92969	9.39215	9.72709	9.72571	0.00185	HATNet	R
2454650.93361	9.38719	9.71882	9.72066	0.0018	HATNet	R
2454650.93752	9.3952	9.72877	9.72904	0.00185	HATNet	R
2454650.94143	9.39421	9.72907	9.7307	0.00184	HATNet	R
2454650.94534	9.38527	9.71309	9.71728	0.00183	HATNet	R
2454650.94955	9.39614	9.72589	9.72785	0.00184	HATNet	R
2454650.95347	9.3929	9.72375	9.72259	0.0018	HATNet	R
2454650.95738	9.38741	9.71842	9.71836	0.00182	HATNet	R
2454650.96305	9.39258	9.7242	9.72324	0.0018	HATNet	R
2454650.96696	9.3922	9.72216	9.71992	0.0018	HATNet	R
2454650.97087	9.3932	9.72176	9.71975	0.0018	HATNet	R
2454650.97481	9.39327	9.72582	9.72875	0.00179	HATNet	R
2454650.98272	9.39923	9.72807	9.72577	0.00182	HATNet	R
2454650.98664	9.38731	9.72008	9.72031	0.0018	HATNet	R
2454650.99055	9.39073	9.72108	9.72269	0.00183	HATNet	R
2454650.99446	9.38675	9.71933	9.71765	0.0018	HATNet	R
2454650.99845	9.40115	9.7285	9.72848	0.00182	HATNet	R
2454651.00237	9.387	9.7203	9.72086	0.00182	HATNet	R
2454651.00637	9.39176	9.7241	9.72371	0.00182	HATNet	R
2454651.01058	9.39069	9.72258	9.72416	0.00181	HATNet	R
2454651.01451	9.39415	9.72659	9.726	0.00182	HATNet	R
2454651.01842	9.39949	9.7262	9.72547	0.00184	HATNet	R
2454651.02235	9.38917	9.71887	9.72356	0.00184	HATNet	R
2454651.02627	9.39237	9.7261	9.72705	0.00182	HATNet	R
2454651.03018	9.39955	9.7246	9.72321	0.00182	HATNet	R
2454651.03409	9.38744	9.71963	9.71893	0.00181	HATNet	R
2454651.038	9.38744	9.71442	9.71331	0.00182	HATNet	R
2454651.04191	9.39362	9.71745	9.71888	0.00185	HATNet	R
2454651.04583	9.40235	9.72595	9.72711	0.00184	HATNet	R
2454651.04974	9.38556	9.71478	9.71961	0.00184	HATNet	R
2454651.05365	9.3968	9.72348	9.72437	0.00186	HATNet	R
2454651.05951	9.40317	9.73468	9.73309	0.00186	HATNet	R
2454651.90856	9.39587	9.72479	9.72295	0.00192	HATNet	R
2454651.91249	9.39291	9.73008	9.73127	0.00194	HATNet	R
2454651.9165	9.40116	9.73396	9.73276	0.00189	HATNet	R
2454651.92043	9.39002	9.72333	9.72413	0.00189	HATNet	R
2454651.92435	9.39952	9.73506	9.73372	0.00187	HATNet	R
2454651.92828	9.39013	9.72328	9.72653	0.00183	HATNet	R
2454651.93222	9.39187	9.72388	9.72438	0.00184	HATNet	R
2454651.93615	9.39181	9.72268	9.7228	0.00184	HATNet	R
2454651.94038	9.38699	9.72008	9.71974	0.00184	HATNet	R
2454651.94429	9.38748	9.71761	9.7201	0.00185	HATNet	R
2454651.9482	9.38831	9.72226	9.72249	0.00181	HATNet	R
2454651.95382	9.39448	9.72297	9.71898	0.00181	HATNet	R
2454651.95782	9.39632	9.72357	9.7258	0.00181	HATNet	R
2454651.96181	9.40072	9.72528	9.72836	0.00183	HATNet	R
2454651.96572	9.3924	9.72647	9.72916	0.00181	HATNet	R
2454651.96963	9.40678	9.73157	9.73055	0.00183	HATNet	R
2454651.97355	9.38473	9.71871	9.71884	0.00181	HATNet	R
2454651.97746	9.39404	9.72219	9.72396	0.00183	HATNet	R
2454651.98147	9.39543	9.72398	9.72495	0.00182	HATNet	R
2454651.98539	9.39552	9.72672	9.72872	0.00182	HATNet	R
2454651.98931	9.38934	9.72295	9.72236	0.00181	HATNet	R
2454651.99333	9.39914	9.72707	9.72833	0.00182	HATNet	R
2454651.99724	9.39474	9.72509	9.7247	0.00182	HATNet	R
2454652.00153	9.38934	9.72127	9.72268	0.00181	HATNet	R
2454652.00544	9.40402	9.72736	9.72397	0.00182	HATNet	R
2454652.00936	9.39205	9.7208	9.71915	0.00182	HATNet	R
2454652.01336	9.39427	9.71661	9.71734	0.00184	HATNet	R
2454652.01727	9.3928	9.7207	9.7234	0.00184	HATNet	R
2454652.02118	9.39193	9.7227	9.72147	0.00184	HATNet	R
2454652.0251	9.39874	9.72254	9.72191	0.00185	HATNet	R
2454652.02901	9.40306	9.73274	9.73358	0.00184	HATNet	R
2454652.03298	9.39443	9.72109	9.7212	0.00184	HATNet	R
2454652.03689	9.3925	9.72455	9.72525	0.00185	HATNet	R
2454652.04081	9.39574	9.72862	9.72863	0.00186	HATNet	R
2454652.04481	9.39356	9.72218	9.72461	0.00185	HATNet	R
2454652.04879	9.389	9.72141	9.72012	0.00186	HATNet	R
2454652.05278	9.39359	9.72099	9.72557	0.00185	HATNet	R
2454652.05669	9.39081	9.72233	9.72504	0.00188	HATNet	R
2454652.90707	9.39944	9.72938	9.72912	0.00193	HATNet	R
2454652.91109	9.39779	9.73132	9.73176	0.00195	HATNet	R
2454652.9151	9.39349	9.72243	9.7235	0.00189	HATNet	R
2454652.91902	9.396	9.72763	9.72561	0.00192	HATNet	R
2454652.92303	9.39944	9.7273	9.72618	0.00186	HATNet	R
2454652.92701	9.39933	9.73047	9.73006	0.00185	HATNet	R
2454652.93102	9.39422	9.72555	9.72489	0.00187	HATNet	R
2454652.93494	9.40059	9.7293	9.72507	0.00189	HATNet	R
2454652.93916	9.3979	9.73238	9.73019	0.00187	HATNet	R
2454652.94317	9.39948	9.73355	9.73221	0.00186	HATNet	R
2454652.94708	9.40191	9.73169	9.72737	0.00185	HATNet	R
2454652.95109	9.4006	9.73192	9.73261	0.00184	HATNet	R
2454652.95502	9.39557	9.7248	9.72533	0.00183	HATNet	R
2454652.95893	9.39557	9.72908	9.72727	0.00183	HATNet	R
2454652.96284	9.40035	9.73393	9.73254	0.00183	HATNet	R
2454652.96676	9.41137	9.73604	9.7351	0.00185	HATNet	R
2454652.97068	9.40298	9.73263	9.73036	0.00184	HATNet	R
2454652.97466	9.4004	9.73249	9.73087	0.00184	HATNet	R
2454652.97857	9.39844	9.73159	9.72988	0.00184	HATNet	R
2454652.98248	9.39697	9.72779	9.72287	0.00184	HATNet	R
2454652.98639	9.40118	9.73295	9.73109	0.00184	HATNet	R
2454652.99039	9.3982	9.73172	9.73298	0.00186	HATNet	R
2454652.99432	9.39904	9.73238	9.73335	0.00185	HATNet	R
2454652.99855	9.40004	9.73263	9.7322	0.00184	HATNet	R
2454653.00254	9.40567	9.73588	9.73549	0.00183	HATNet	R
2454653.00646	9.39982	9.7261	9.72354	0.00185	HATNet	R
2454653.01037	9.40113	9.73097	9.72925	0.00185	HATNet	R
2454653.0144	9.40557	9.72896	9.72897	0.00186	HATNet	R
2454653.01833	9.40028	9.73258	9.73489	0.00185	HATNet	R
2454653.02226	9.40065	9.73084	9.72754	0.00184	HATNet	R
2454653.02617	9.40947	9.73418	9.73089	0.00187	HATNet	R
2454653.0301	9.3996	9.73185	9.72434	0.00184	HATNet	R
2454653.03402	9.39943	9.73164	9.73031	0.00187	HATNet	R
2454653.03793	9.40108	9.72781	9.72912	0.00188	HATNet	R
2454653.04184	9.40187	9.73354	9.73212	0.00189	HATNet	R
2454653.04577	9.40115	9.73208	9.72979	0.00188	HATNet	R
2454653.04979	9.40104	9.73535	9.73725	0.0019	HATNet	R
2454653.05379	9.40431	9.7336	9.73179	0.00191	HATNet	R
2454653.90373	9.39318	9.72586	9.7194	0.00202	HATNet	R
2454653.90767	9.38917	9.72536	9.72734	0.00205	HATNet	R
2454653.91166	9.38806	9.72468	9.72301	0.00197	HATNet	R
2454653.9157	9.38644	9.71997	9.72075	0.00193	HATNet	R
2454653.91962	9.39032	9.72272	9.7212	0.00192	HATNet	R
2454653.92359	9.38686	9.72308	9.7237	0.00189	HATNet	R
2454653.92752	9.39276	9.7218	9.72269	0.00195	HATNet	R
2454653.93157	9.39474	9.72564	9.72776	0.00191	HATNet	R
2454653.93585	9.39476	9.72448	9.72467	0.0019	HATNet	R
2454653.93976	9.38569	9.72229	9.72218	0.00187	HATNet	R
2454653.9438	9.39329	9.72898	9.7292	0.0019	HATNet	R
2454653.9479	9.39853	9.72451	9.72589	0.0019	HATNet	R
2454653.95181	9.38204	9.71773	9.7204	0.00188	HATNet	R
2454653.95581	9.39595	9.72215	9.72574	0.00189	HATNet	R
2454653.95988	9.39273	9.72268	9.72584	0.00189	HATNet	R
2454653.96381	9.38292	9.71934	9.72174	0.00187	HATNet	R
2454653.96772	9.38977	9.72244	9.72521	0.0019	HATNet	R
2454653.9718	9.3869	9.72092	9.72234	0.00187	HATNet	R
2454653.97581	9.40015	9.72797	9.72789	0.00187	HATNet	R
2454653.97983	9.38897	9.72148	9.7258	0.00188	HATNet	R
2454653.98387	9.39119	9.72336	9.72267	0.00189	HATNet	R
2454653.98795	9.38527	9.72027	9.72306	0.00188	HATNet	R
2454653.99189	9.40196	9.72886	9.72957	0.00189	HATNet	R
2454653.99611	9.39085	9.72633	9.72427	0.00187	HATNet	R
2454654.00003	9.40023	9.73183	9.73029	0.00192	HATNet	R
2454654.00407	9.39025	9.72573	9.72571	0.00189	HATNet	R
2454654.00809	9.39156	9.7265	9.72472	0.00189	HATNet	R
2454654.01211	9.38124	9.71634	9.71655	0.00188	HATNet	R
2454654.01623	9.38876	9.72429	9.72306	0.00188	HATNet	R
2454654.02018	9.40464	9.7315	9.73146	0.00193	HATNet	R
2454654.02416	9.38651	9.72088	9.7234	0.00191	HATNet	R
2454654.02808	9.38919	9.72219	9.72074	0.00189	HATNet	R
2454654.032	9.3912	9.7244	9.72057	0.0019	HATNet	R
2454654.03595	9.39424	9.72909	9.72835	0.00191	HATNet	R
2454654.0399	9.3922	9.72564	9.72489	0.00193	HATNet	R
2454654.0439	9.38629	9.71848	9.72023	0.00193	HATNet	R
2454654.04783	9.38976	9.72465	9.72614	0.00192	HATNet	R
2454654.90025	9.39348	9.72565	9.72398	0.002	HATNet	R
2454654.90417	9.38907	9.72423	9.7248	0.00204	HATNet	R
2454654.90816	9.40058	9.734	9.73243	0.00196	HATNet	R
2454654.91208	9.39624	9.72936	9.72738	0.00195	HATNet	R
2454654.91599	9.39282	9.72266	9.72071	0.00192	HATNet	R
2454654.91998	9.40001	9.73146	9.7296	0.00195	HATNet	R
2454654.924	9.38792	9.71959	9.71978	0.00194	HATNet	R
2454654.92791	9.38909	9.72513	9.72304	0.00192	HATNet	R
2454654.93216	9.39093	9.72576	9.72337	0.00192	HATNet	R
2454654.93608	9.39026	9.72448	9.72466	0.00191	HATNet	R
2454654.94	9.39769	9.72941	9.72497	0.00194	HATNet	R
2454654.94402	9.39234	9.72238	9.7219	0.00189	HATNet	R
2454654.94794	9.38751	9.71975	9.71762	0.0019	HATNet	R
2454654.95197	9.39847	9.72516	9.72516	0.00188	HATNet	R
2454654.95599	9.38863	9.72431	9.72457	0.00191	HATNet	R
2454654.95994	9.39776	9.72696	9.72562	0.00192	HATNet	R
2454654.96396	9.39868	9.73151	9.72857	0.00191	HATNet	R
2454654.96791	9.3905	9.72523	9.72529	0.00187	HATNet	R
2454654.97192	9.39289	9.72405	9.72528	0.00188	HATNet	R
2454654.97585	9.39281	9.72836	9.72745	0.00189	HATNet	R
2454654.97978	9.3881	9.72347	9.72082	0.00189	HATNet	R
2454654.98369	9.39926	9.72737	9.72623	0.0019	HATNet	R
2454654.98762	9.39014	9.72397	9.72472	0.00188	HATNet	R
2454654.99193	9.38852	9.72281	9.72145	0.0019	HATNet	R
2454654.99585	9.39877	9.72865	9.72808	0.00189	HATNet	R
2454654.99986	9.40249	9.72819	9.72781	0.00193	HATNet	R
2454655.00388	9.3943	9.72617	9.72299	0.0019	HATNet	R
2454655.0078	9.38677	9.722	9.72038	0.00192	HATNet	R
2454655.01173	9.38991	9.72509	9.72318	0.00191	HATNet	R
2454655.01564	9.39835	9.72677	9.72199	0.00193	HATNet	R
2454655.01958	9.4034	9.73151	9.72956	0.00195	HATNet	R
2454655.02357	9.40015	9.72504	9.72446	0.00194	HATNet	R
2454655.02757	9.38764	9.72125	9.72008	0.00192	HATNet	R
2454655.0316	9.39781	9.72803	9.72776	0.00194	HATNet	R
2454655.03553	9.39818	9.72954	9.72898	0.00194	HATNet	R
2454655.03946	9.39756	9.7252	9.72298	0.00195	HATNet	R
2454655.04338	9.39722	9.72729	9.72525	0.00196	HATNet	R
2454655.04732	9.39336	9.72479	9.72166	0.00194	HATNet	R
2454655.89788	9.38922	9.72472	9.72194	0.00198	HATNet	R
2454655.90189	9.38916	9.72532	9.724	0.00198	HATNet	R
2454655.90581	9.38612	9.71832	9.7166	0.00195	HATNet	R
2454655.90983	9.39412	9.72209	9.72269	0.00195	HATNet	R
2454655.91374	9.38532	9.72029	9.72027	0.00194	HATNet	R
2454655.91766	9.3898	9.72086	9.72046	0.00189	HATNet	R
2454655.92158	9.38796	9.72216	9.7215	0.00186	HATNet	R
2454655.9255	9.39153	9.72234	9.72097	0.00189	HATNet	R
2454655.92941	9.38739	9.72394	9.72576	0.00189	HATNet	R
2454655.93362	9.39776	9.72756	9.72848	0.00192	HATNet	R
2454655.93764	9.39374	9.72224	9.72123	0.00188	HATNet	R
2454655.94155	9.38905	9.72375	9.72246	0.00188	HATNet	R
2454655.94722	9.39169	9.72479	9.72541	0.00188	HATNet	R
2454655.95114	9.38771	9.72439	9.72615	0.00187	HATNet	R
2454655.95505	9.39192	9.7247	9.72345	0.00191	HATNet	R
2454655.95898	9.39331	9.7286	9.7271	0.00191	HATNet	R
2454655.96291	9.38978	9.72372	9.72067	0.0019	HATNet	R
2454655.96682	9.40242	9.73021	9.72918	0.0019	HATNet	R
2454655.97078	9.39685	9.72357	9.72447	0.0019	HATNet	R
2454655.97476	9.39373	9.72376	9.72459	0.00191	HATNet	R
2454655.97877	9.3869	9.71994	9.71952	0.00193	HATNet	R
2454655.98275	9.38529	9.72069	9.71921	0.00191	HATNet	R
2454655.98674	9.39073	9.72159	9.71974	0.0019	HATNet	R
2454655.99075	9.39225	9.72801	9.72756	0.00189	HATNet	R
2454655.99498	9.39579	9.73076	9.72894	0.00192	HATNet	R
2454655.99896	9.39639	9.72541	9.7268	0.0019	HATNet	R
2454656.00287	9.39279	9.7216	9.72356	0.00192	HATNet	R
2454656.00685	9.39912	9.72659	9.72358	0.00191	HATNet	R
2454656.01076	9.39837	9.72496	9.72655	0.00191	HATNet	R
2454656.01468	9.39135	9.72409	9.7212	0.00191	HATNet	R
2454656.01862	9.39215	9.7251	9.72624	0.00193	HATNet	R
2454656.02253	9.39102	9.72463	9.71964	0.00189	HATNet	R
2454656.02645	9.39642	9.72749	9.72476	0.00192	HATNet	R
2454656.03036	9.40175	9.73067	9.73137	0.00192	HATNet	R
2454656.03435	9.39782	9.72933	9.72676	0.00196	HATNet	R
2454656.03826	9.38686	9.72195	9.72236	0.00196	HATNet	R
2454656.04227	9.39018	9.72038	9.72477	0.00193	HATNet	R
2454656.04618	9.3952	9.72506	9.72449	0.00193	HATNet	R
2454656.89634	9.39238	9.72284	9.72109	0.00199	HATNet	R
2454656.90036	9.38795	9.72434	9.7227	0.00193	HATNet	R
2454656.90427	9.39128	9.72422	9.72181	0.00192	HATNet	R
2454656.90819	9.38458	9.72036	9.71865	0.00193	HATNet	R
2454656.91212	9.38958	9.72368	9.72324	0.00192	HATNet	R
2454656.91603	9.38398	9.71835	9.72122	0.00186	HATNet	R
2454656.92005	9.3928	9.72372	9.72349	0.00186	HATNet	R
2454656.92407	9.38795	9.71956	9.71766	0.00188	HATNet	R
2454656.92799	9.39667	9.72843	9.72812	0.00191	HATNet	R
2454656.93222	9.39468	9.72606	9.72602	0.0019	HATNet	R
2454656.93624	9.39255	9.72286	9.72183	0.00188	HATNet	R
2454656.94023	9.39352	9.72938	9.72946	0.00184	HATNet	R
2454656.94433	9.3926	9.72652	9.72351	0.00187	HATNet	R
2454656.94824	9.39476	9.72439	9.7247	0.00188	HATNet	R
2454656.95215	9.39073	9.72331	9.72045	0.00186	HATNet	R
2454656.95607	9.39273	9.72479	9.72328	0.00187	HATNet	R
2454656.96008	9.40047	9.72825	9.72897	0.00187	HATNet	R
2454656.96399	9.39129	9.72613	9.72486	0.00185	HATNet	R
2454656.96791	9.39483	9.72819	9.72796	0.00185	HATNet	R
2454656.97184	9.39854	9.72751	9.72606	0.00186	HATNet	R
2454656.97576	9.39279	9.725	9.72667	0.00187	HATNet	R
2454656.97967	9.4012	9.72609	9.72405	0.00188	HATNet	R
2454656.98372	9.38999	9.7224	9.72212	0.00185	HATNet	R
2454656.98765	9.39469	9.72195	9.71921	0.00186	HATNet	R
2454656.99187	9.3977	9.72395	9.72189	0.00186	HATNet	R
2454656.99581	9.40069	9.72779	9.72161	0.00185	HATNet	R
2454656.99973	9.39682	9.72788	9.7283	0.00186	HATNet	R
2454657.00367	9.39354	9.72677	9.72316	0.00187	HATNet	R
2454657.00758	9.39415	9.72487	9.72512	0.00188	HATNet	R
2454657.01149	9.39119	9.72027	9.71887	0.00187	HATNet	R
2454657.0154	9.39746	9.72757	9.72662	0.00187	HATNet	R
2454657.01931	9.40085	9.72977	9.72942	0.0019	HATNet	R
2454657.02324	9.39977	9.72354	9.72471	0.00188	HATNet	R
2454657.02715	9.38911	9.71859	9.72031	0.00189	HATNet	R
2454657.03118	9.3944	9.72748	9.72611	0.0019	HATNet	R
2454657.03514	9.4007	9.72547	9.7247	0.0019	HATNet	R
2454657.03906	9.39459	9.72294	9.72163	0.00189	HATNet	R
2454657.04304	9.3946	9.72271	9.72332	0.00188	HATNet	R
2454657.89178	9.39651	9.73233	9.72459	0.002	HATNet	R
2454657.89569	9.39671	9.72919	9.7224	0.00193	HATNet	R
2454657.89961	9.40314	9.73392	9.73631	0.00192	HATNet	R
2454657.90362	9.39667	9.72556	9.72229	0.00193	HATNet	R
2454657.90765	9.40617	9.73702	9.73611	0.00191	HATNet	R
2454657.91157	9.39654	9.73197	9.72914	0.00189	HATNet	R
2454657.91571	9.39492	9.72946	9.72569	0.00187	HATNet	R
2454657.91972	9.39465	9.72831	9.727	0.00186	HATNet	R
2454657.92375	9.40022	9.73001	9.72822	0.00188	HATNet	R
2454657.92776	9.39933	9.72886	9.72692	0.00187	HATNet	R
2454657.93178	9.39371	9.72889	9.72696	0.00188	HATNet	R
2454657.93618	9.39234	9.72527	9.72273	0.00185	HATNet	R
2454657.94018	9.40222	9.73512	9.73171	0.00185	HATNet	R
2454657.9441	9.4013	9.73199	9.72845	0.00186	HATNet	R
2454657.94976	9.40257	9.73346	9.73013	0.00186	HATNet	R
2454657.95369	9.40428	9.73198	9.73199	0.00188	HATNet	R
2454657.95768	9.39542	9.73068	9.72887	0.00185	HATNet	R
2454657.96186	9.40338	9.7324	9.73119	0.00187	HATNet	R
2454657.96583	9.40365	9.73198	9.73049	0.00189	HATNet	R
2454657.96983	9.39279	9.7246	9.72297	0.00187	HATNet	R
2454657.97405	9.40141	9.73089	9.72677	0.00189	HATNet	R
2454657.97797	9.40503	9.73226	9.72979	0.00189	HATNet	R
2454657.98201	9.38971	9.72456	9.71995	0.00185	HATNet	R
2454657.98592	9.39425	9.72656	9.72587	0.00188	HATNet	R
2454657.98995	9.39269	9.72235	9.72192	0.00188	HATNet	R
2454657.99389	9.39673	9.72672	9.72482	0.00187	HATNet	R
2454657.9983	9.39134	9.72036	9.71853	0.00188	HATNet	R
2454658.00226	9.38965	9.72424	9.72262	0.00188	HATNet	R
2454658.00632	9.38691	9.72172	9.72118	0.0019	HATNet	R
2454658.01025	9.4006	9.72883	9.72628	0.00189	HATNet	R
2454658.01416	9.39341	9.72712	9.72414	0.00188	HATNet	R
2454658.0183	9.38884	9.72123	9.71972	0.00189	HATNet	R
2454658.02222	9.39956	9.72988	9.72753	0.0019	HATNet	R
2454658.02623	9.4012	9.7297	9.7277	0.00192	HATNet	R
2454658.03032	9.39229	9.72462	9.7211	0.00192	HATNet	R
2454658.03431	9.39303	9.72781	9.72648	0.00191	HATNet	R
2454658.0384	9.38683	9.71799	9.71838	0.00192	HATNet	R
2454665.87099	9.40984	9.73637	9.73198	0.002	HATNet	R
2454665.87497	9.38343	9.7137	9.71594	0.00187	HATNet	R
2454665.87895	9.39169	9.71995	9.72047	0.00192	HATNet	R
2454665.88291	9.3878	9.71625	9.7162	0.00195	HATNet	R
2454665.89478	9.39416	9.72118	9.72009	0.00189	HATNet	R
2454665.89875	9.40331	9.72836	9.72346	0.00196	HATNet	R
2454665.90301	9.39607	9.72617	9.72385	0.00192	HATNet	R
2454665.90699	9.40261	9.72489	9.72613	0.00189	HATNet	R
2454665.91099	9.39858	9.72565	9.72332	0.0019	HATNet	R
2454665.91498	9.39514	9.72303	9.72188	0.00194	HATNet	R
2454665.91897	9.39317	9.72469	9.72088	0.00193	HATNet	R
2454665.92293	9.40234	9.72581	9.72711	0.00194	HATNet	R
2454665.92692	9.39307	9.71972	9.71879	0.00192	HATNet	R
2454665.93089	9.39854	9.72737	9.72547	0.00195	HATNet	R
2454665.93491	9.38971	9.72244	9.71983	0.00194	HATNet	R
2454665.9389	9.39702	9.72408	9.72743	0.00201	HATNet	R
2454665.94287	9.39383	9.72409	9.7207	0.00191	HATNet	R
2454665.94684	9.40536	9.73123	9.72651	0.00193	HATNet	R
2454665.9508	9.39323	9.72189	9.72543	0.00197	HATNet	R
2454665.95478	9.39767	9.72695	9.72292	0.00191	HATNet	R
2454665.95874	9.39708	9.72308	9.72364	0.0019	HATNet	R
2454665.96302	9.39468	9.72556	9.72096	0.00189	HATNet	R
2454665.9868	9.39055	9.7173	9.71792	0.00195	HATNet	R
2454665.99867	9.39342	9.72098	9.72103	0.00204	HATNet	R
2454666.01452	9.40261	9.7269	9.72575	0.00206	HATNet	R
2454666.01848	9.39782	9.72568	9.7254	0.00204	HATNet	R
2454669.93178	9.39903	9.72568	9.72543	0.00187	HATNet	R
2454669.93577	9.39526	9.72502	9.72375	0.00184	HATNet	R
2454669.93975	9.39223	9.72149	9.72197	0.00188	HATNet	R
2454669.94374	9.39674	9.72895	9.73114	0.00188	HATNet	R
2454669.94774	9.39341	9.72523	9.72508	0.00187	HATNet	R
2454669.95172	9.40102	9.72672	9.72579	0.00191	HATNet	R
2454669.95566	9.3924	9.72504	9.72444	0.0019	HATNet	R
2454669.95966	9.40188	9.7292	9.7268	0.00196	HATNet	R
2454669.96367	9.39052	9.72399	9.72331	0.00193	HATNet	R
2454669.96767	9.38882	9.72247	9.7234	0.00194	HATNet	R
2454669.97161	9.39409	9.72394	9.72469	0.00193	HATNet	R
2454669.97559	9.39346	9.72146	9.72305	0.00194	HATNet	R
2454669.97957	9.38941	9.72033	9.71808	0.002	HATNet	R
2454669.98357	9.39459	9.72759	9.7311	0.00195	HATNet	R
2454669.98758	9.38826	9.7167	9.71959	0.00194	HATNet	R
2454669.99186	9.39198	9.72171	9.72159	0.00192	HATNet	R
2454669.99586	9.39938	9.72793	9.72859	0.00199	HATNet	R
2454669.99988	9.39682	9.72243	9.72099	0.00202	HATNet	R
2454670.00387	9.40183	9.7297	9.73167	0.002	HATNet	R
2454671.85375	9.39174	9.72278	9.72322	0.00231	HATNet	R
2454671.85776	9.38789	9.72356	9.72535	0.00229	HATNet	R
2454671.86169	9.39254	9.72837	9.72657	0.00231	HATNet	R
2454671.86566	9.39577	9.72799	9.72599	0.00226	HATNet	R
2454671.87002	9.38978	9.72421	9.72318	0.00229	HATNet	R
2454671.874	9.39542	9.73023	9.72958	0.00226	HATNet	R
2454671.87798	9.39064	9.72509	9.72683	0.00232	HATNet	R
2454671.88194	9.39486	9.732	9.7328	0.00228	HATNet	R
2454671.88605	9.39332	9.72885	9.72628	0.00224	HATNet	R
2454671.89003	9.39031	9.72238	9.71657	0.00228	HATNet	R
2454671.89401	9.39481	9.72886	9.72451	0.00225	HATNet	R
2454671.89814	9.39496	9.72866	9.72699	0.00225	HATNet	R
2454671.90212	9.39719	9.72855	9.7263	0.00227	HATNet	R
2454671.90609	9.39624	9.72792	9.72443	0.00216	HATNet	R
2454671.91007	9.3932	9.72598	9.72209	0.00216	HATNet	R
2454671.91419	9.39633	9.73077	9.72953	0.00215	HATNet	R
2454671.91811	9.39734	9.72724	9.72451	0.00216	HATNet	R
2454671.9221	9.40227	9.73255	9.72977	0.00216	HATNet	R
2454671.92608	9.39003	9.72284	9.72246	0.00206	HATNet	R
2454671.93039	9.39537	9.73058	9.72517	0.00214	HATNet	R
2454671.93432	9.40178	9.72922	9.72889	0.00212	HATNet	R
2454671.93835	9.39226	9.72803	9.72446	0.0021	HATNet	R
2454671.94246	9.39698	9.73295	9.7318	0.00217	HATNet	R
2454671.94643	9.39766	9.72767	9.72703	0.00214	HATNet	R
2454671.95041	9.38651	9.72173	9.72088	0.0021	HATNet	R
2454671.95439	9.39178	9.72891	9.72703	0.00207	HATNet	R
2454671.95836	9.39895	9.73455	9.73135	0.00208	HATNet	R
2454671.96234	9.39899	9.72632	9.72541	0.00211	HATNet	R
2454671.96634	9.39422	9.72763	9.72573	0.00207	HATNet	R
2454671.97033	9.39396	9.72873	9.7314	0.00208	HATNet	R
2454671.9745	9.39251	9.72819	9.72805	0.00209	HATNet	R
2454671.97851	9.3997	9.72562	9.72259	0.00214	HATNet	R
2454671.98258	9.39096	9.72382	9.72119	0.00216	HATNet	R
2454671.98658	9.38788	9.72225	9.71961	0.00209	HATNet	R
2454671.99087	9.40014	9.73493	9.72966	0.0021	HATNet	R
2454671.99485	9.39445	9.72984	9.72825	0.00216	HATNet	R
2454671.99882	9.39236	9.72719	9.72817	0.0022	HATNet	R
2454672.85185	9.39136	9.72737	9.72823	0.00196	HATNet	R
2454672.85588	9.39258	9.72037	9.72486	0.00191	HATNet	R
2454672.86	9.39171	9.71932	9.71979	0.00191	HATNet	R
2454672.86392	9.38921	9.72299	9.72663	0.00186	HATNet	R
2454672.86784	9.39314	9.7255	9.72646	0.00188	HATNet	R
2454672.87216	9.38855	9.72017	9.72019	0.00186	HATNet	R
2454672.87607	9.38902	9.72244	9.72255	0.00185	HATNet	R
2454672.88008	9.39045	9.72297	9.72443	0.00187	HATNet	R
2454672.88417	9.39374	9.72367	9.72239	0.00183	HATNet	R
2454672.88831	9.39356	9.72418	9.7264	0.00184	HATNet	R
2454672.89233	9.38714	9.71718	9.71639	0.00183	HATNet	R
2454672.8965	9.39904	9.72481	9.72871	0.00186	HATNet	R
2454672.90041	9.38776	9.71831	9.71797	0.00187	HATNet	R
2454672.90433	9.40079	9.72937	9.72465	0.00187	HATNet	R
2454672.9084	9.39394	9.7246	9.72382	0.00186	HATNet	R
2454672.91232	9.39804	9.7274	9.72772	0.00187	HATNet	R
2454672.91624	9.40391	9.73177	9.729	0.00186	HATNet	R
2454672.92017	9.39396	9.72122	9.72422	0.00187	HATNet	R
2454672.92417	9.40636	9.734	9.73255	0.00186	HATNet	R
2454672.93264	9.39525	9.72699	9.72425	0.00186	HATNet	R
2454672.93657	9.39313	9.72017	9.71806	0.00186	HATNet	R
2454672.94063	9.38935	9.72236	9.72457	0.00187	HATNet	R
2454672.94645	9.39573	9.72805	9.724	0.00185	HATNet	R
2454672.95041	9.40049	9.72775	9.72594	0.00187	HATNet	R
2454672.95445	9.4004	9.72472	9.72665	0.00188	HATNet	R
2454672.95836	9.39457	9.72401	9.72245	0.00188	HATNet	R
2454672.96231	9.38742	9.71975	9.71587	0.00186	HATNet	R
2454672.96641	9.39884	9.72523	9.72184	0.00189	HATNet	R
2454672.97041	9.40339	9.72801	9.72396	0.00189	HATNet	R
2454672.97444	9.3898	9.71851	9.72124	0.00188	HATNet	R
2454672.97836	9.39603	9.72601	9.727	0.0019	HATNet	R
2454672.9823	9.39846	9.7252	9.72269	0.00192	HATNet	R
2454672.9863	9.39127	9.72263	9.72017	0.0019	HATNet	R
2454672.99024	9.39935	9.73161	9.73038	0.0019	HATNet	R
2454672.99471	9.38908	9.71914	9.72018	0.00192	HATNet	R
2454672.99865	9.39817	9.72694	9.72623	0.00192	HATNet	R
2454673.84828	9.40109	9.72746	9.73123	0.00181	HATNet	R
2454673.85268	9.39224	9.72462	9.7278	0.00179	HATNet	R
2454673.85661	9.40273	9.7325	9.73224	0.00179	HATNet	R
2454673.86052	9.39786	9.72589	9.72511	0.00179	HATNet	R
2454673.86876	9.41031	9.73916	9.73533	0.00179	HATNet	R
2454673.87323	9.3969	9.72569	9.72978	0.0018	HATNet	R
2454673.87717	9.39952	9.72725	9.7279	0.00183	HATNet	R
2454673.88118	9.39264	9.72387	9.71847	0.00178	HATNet	R
2454673.8972	9.39982	9.73083	9.72635	0.00182	HATNet	R
2454673.90116	9.38757	9.71758	9.72098	0.00179	HATNet	R
2454673.90911	9.38458	9.71656	9.71648	0.0018	HATNet	R
2454673.9133	9.39735	9.72942	9.73046	0.00182	HATNet	R
2454673.91721	9.4044	9.73078	9.73329	0.00184	HATNet	R
2454673.92147	9.38974	9.7223	9.71591	0.00182	HATNet	R
2454673.92539	9.3962	9.72477	9.72326	0.00182	HATNet	R
2454673.934	9.39535	9.72721	9.72816	0.00184	HATNet	R
2454673.94193	9.38576	9.71382	9.71077	0.00182	HATNet	R
2454673.94612	9.39217	9.71962	9.72633	0.00183	HATNet	R
2454673.95022	9.38964	9.72051	9.71872	0.00183	HATNet	R
2454673.95413	9.38597	9.71849	9.72487	0.00184	HATNet	R
2454673.96635	9.39491	9.72124	9.72292	0.00185	HATNet	R
2454673.9703	9.39006	9.72382	9.72526	0.00185	HATNet	R
2454673.97437	9.38543	9.71502	9.71552	0.00186	HATNet	R
2454673.97862	9.39656	9.72512	9.72201	0.00184	HATNet	R
2454673.98664	9.39666	9.72551	9.72486	0.00188	HATNet	R
2454673.99085	9.38959	9.71963	9.72395	0.00188	HATNet	R
2454673.99518	9.40497	9.72823	9.72723	0.00191	HATNet	R
2454674.84903	9.39064	9.72004	9.72401	0.00181	HATNet	R
2454674.85323	9.39161	9.71913	9.72137	0.00182	HATNet	R
2454674.85717	9.39746	9.72657	9.7316	0.0018	HATNet	R
2454674.86154	9.39853	9.72429	9.72702	0.00179	HATNet	R
2454674.86546	9.40033	9.7286	9.72958	0.0018	HATNet	R
2454674.8694	9.39476	9.72282	9.72562	0.00181	HATNet	R
2454674.87398	9.39006	9.7205	9.72361	0.00182	HATNet	R
2454674.87799	9.39146	9.72209	9.72307	0.0018	HATNet	R
2454674.88206	9.39362	9.72597	9.7263	0.00182	HATNet	R
2454674.88639	9.39208	9.72177	9.72177	0.00181	HATNet	R
2454674.89042	9.39102	9.72024	9.72391	0.00183	HATNet	R
2454674.89462	9.39404	9.72656	9.72689	0.00183	HATNet	R
2454674.89854	9.39045	9.72286	9.72313	0.0018	HATNet	R
2454674.90273	9.40412	9.7286	9.72589	0.00182	HATNet	R
2454674.90698	9.38862	9.72167	9.72358	0.00182	HATNet	R
2454674.9109	9.39737	9.72469	9.7241	0.00182	HATNet	R
2454674.91492	9.39146	9.71954	9.72467	0.00183	HATNet	R
2454674.91905	9.39644	9.72802	9.72624	0.00181	HATNet	R
2454674.92317	9.40079	9.73426	9.73491	0.0018	HATNet	R
2454674.92724	9.38653	9.71903	9.71901	0.00182	HATNet	R
2454674.93147	9.39373	9.72203	9.7222	0.00182	HATNet	R
2454674.93582	9.39753	9.7271	9.72593	0.00181	HATNet	R
2454674.93995	9.39419	9.72246	9.72145	0.00182	HATNet	R
2454674.9441	9.39137	9.72376	9.72577	0.00182	HATNet	R
2454674.95	9.39823	9.72207	9.72017	0.00183	HATNet	R
2454674.95394	9.39222	9.71987	9.71495	0.00181	HATNet	R
2454674.95816	9.3897	9.72165	9.72257	0.00182	HATNet	R
2454674.96249	9.39519	9.72232	9.72193	0.00183	HATNet	R
2454674.96643	9.4047	9.72979	9.73076	0.00184	HATNet	R
2454674.97068	9.40317	9.72887	9.72548	0.00186	HATNet	R
2454674.9746	9.39098	9.7195	9.71912	0.00184	HATNet	R
2454674.97882	9.39721	9.72325	9.72315	0.00185	HATNet	R
2454674.9829	9.39318	9.72072	9.71686	0.00185	HATNet	R
2454674.98701	9.38894	9.72187	9.72064	0.00184	HATNet	R
2454674.99125	9.39166	9.72126	9.72589	0.00187	HATNet	R
2454675.84827	9.38653	9.71912	9.71906	0.00239	HATNet	R
2454675.8527	9.39681	9.72823	9.72487	0.00241	HATNet	R
2454675.85667	9.39192	9.72398	9.72498	0.00209	HATNet	R
2454675.86079	9.39578	9.72279	9.72609	0.00228	HATNet	R
2454675.86491	9.37893	9.7141	9.71762	0.00221	HATNet	R
2454675.86903	9.39821	9.7291	9.7313	0.00219	HATNet	R
2454675.87361	9.39417	9.72554	9.71855	0.00238	HATNet	R
2454675.87763	9.40039	9.7348	9.72978	0.00233	HATNet	R
2454675.8818	9.39701	9.72874	9.72861	0.00215	HATNet	R
2454675.88607	9.39541	9.7254	9.72654	0.00198	HATNet	R
2454675.89022	9.39466	9.72655	9.72743	0.00223	HATNet	R
2454675.89435	9.39806	9.73443	9.73651	0.00232	HATNet	R
2454675.8984	9.3894	9.72364	9.72548	0.00199	HATNet	R
2454675.90286	9.37056	9.69799	9.71493	0.00223	HATNet	R
2454675.90703	9.39061	9.72196	9.72387	0.00206	HATNet	R
2454675.91103	9.38649	9.71931	9.72814	0.00195	HATNet	R
2454675.91532	9.38898	9.72506	9.72494	0.00215	HATNet	R
2454675.91942	9.39086	9.72695	9.72505	0.002	HATNet	R
2454675.92366	9.38633	9.71939	9.72088	0.00211	HATNet	R
2454675.92766	9.38881	9.72534	9.72727	0.00216	HATNet	R
2454675.93212	9.39548	9.72998	9.72472	0.0019	HATNet	R
2454675.93654	9.39022	9.72601	9.72729	0.00195	HATNet	R
2454675.94047	9.38965	9.72581	9.72253	0.00191	HATNet	R
2454675.9448	9.39622	9.72847	9.72884	0.00205	HATNet	R
2454675.94884	9.38824	9.72027	9.71973	0.00197	HATNet	R
2454675.9531	9.3893	9.72254	9.72439	0.00193	HATNet	R
2454675.95705	9.38411	9.71854	9.72086	0.00192	HATNet	R
2454675.96132	9.39948	9.73159	9.73435	0.00196	HATNet	R
2454675.96546	9.39475	9.73116	9.73054	0.00197	HATNet	R
2454675.96977	9.39874	9.72714	9.72948	0.00196	HATNet	R
2454675.97381	9.39146	9.72815	9.72555	0.00193	HATNet	R
2454675.97818	9.39652	9.72394	9.72514	0.00195	HATNet	R
2454675.98224	9.38548	9.71903	9.72599	0.00195	HATNet	R
2454675.98642	9.38857	9.71958	9.72025	0.00201	HATNet	R
2454675.99052	9.37911	9.71054	9.71352	0.002	HATNet	R
2454676.84218	9.39101	9.72833	9.73085	0.00217	HATNet	R
2454676.84618	9.39598	9.72753	9.72809	0.00213	HATNet	R
2454676.85022	9.39133	9.72396	9.72594	0.00218	HATNet	R
2454676.8543	9.39068	9.72618	9.72872	0.00223	HATNet	R
2454676.85852	9.38979	9.71833	9.71584	0.00223	HATNet	R
2454676.86252	9.39638	9.72674	9.72965	0.00221	HATNet	R
2454676.86668	9.39359	9.72049	9.72186	0.00217	HATNet	R
2454676.87145	9.40085	9.72783	9.73035	0.0021	HATNet	R
2454676.87545	9.39007	9.72679	9.72704	0.00216	HATNet	R
2454676.87946	9.39211	9.72869	9.72768	0.00219	HATNet	R
2454676.88365	9.39094	9.72494	9.726	0.0022	HATNet	R
2454676.88763	9.39247	9.72705	9.72431	0.00212	HATNet	R
2454676.89202	9.38658	9.72251	9.72095	0.00198	HATNet	R
2454676.89602	9.39137	9.72447	9.72448	0.00197	HATNet	R
2454676.90052	9.39294	9.7241	9.72634	0.00205	HATNet	R
2454676.90452	9.39455	9.73066	9.73233	0.0021	HATNet	R
2454676.90895	9.39271	9.72569	9.72719	0.00202	HATNet	R
2454676.91296	9.39363	9.72722	9.72745	0.00209	HATNet	R
2454676.91737	9.39686	9.72813	9.73036	0.00201	HATNet	R
2454676.92145	9.39494	9.7267	9.72737	0.00198	HATNet	R
2454676.92574	9.39186	9.72356	9.72289	0.002	HATNet	R
2454676.92967	9.3919	9.72773	9.72651	0.002	HATNet	R
2454676.93449	9.39103	9.72671	9.72729	0.00205	HATNet	R
2454676.93858	9.38961	9.72319	9.7248	0.00197	HATNet	R
2454676.9427	9.38421	9.72072	9.72222	0.002	HATNet	R
2454677.83748	9.38895	9.72467	9.72381	0.00192	HATNet	R
2454677.84144	9.39868	9.73575	9.73617	0.00187	HATNet	R
2454677.84709	9.39295	9.72129	9.71904	0.00179	HATNet	R
2454677.85153	9.39744	9.72242	9.71803	0.00178	HATNet	R
2454677.85551	9.3937	9.72589	9.72346	0.00179	HATNet	R
2454677.85962	9.3892	9.72292	9.71981	0.00179	HATNet	R
2454677.86367	9.39197	9.72039	9.71949	0.00181	HATNet	R
2454677.86789	9.38844	9.71738	9.7195	0.00181	HATNet	R
2454677.87226	9.39757	9.72284	9.72095	0.00178	HATNet	R
2454677.87629	9.38773	9.72136	9.71911	0.00178	HATNet	R
2454677.88022	9.38943	9.72185	9.72348	0.00179	HATNet	R
2454677.88419	9.39886	9.7244	9.72194	0.00182	HATNet	R
2454677.88812	9.38853	9.72243	9.72103	0.00181	HATNet	R
2454677.89214	9.38971	9.72199	9.72153	0.00181	HATNet	R
2454677.89617	9.39512	9.72377	9.72586	0.00181	HATNet	R
2454677.90028	9.39901	9.72642	9.72429	0.00184	HATNet	R
2454677.9042	9.38634	9.71715	9.71903	0.0018	HATNet	R
2454677.90854	9.39778	9.72764	9.73025	0.00183	HATNet	R
2454677.9125	9.39533	9.72468	9.72713	0.0018	HATNet	R
2454677.91697	9.40271	9.72704	9.72985	0.00182	HATNet	R
2454677.93592	9.39366	9.72079	9.72161	0.00181	HATNet	R
2454677.93984	9.39537	9.7257	9.72668	0.00182	HATNet	R
2454677.94375	9.39559	9.72424	9.72246	0.00183	HATNet	R
2454677.94766	9.39441	9.72156	9.7209	0.00181	HATNet	R
2454677.95158	9.40065	9.7295	9.72654	0.00181	HATNet	R
2454677.95549	9.39415	9.72393	9.72516	0.00182	HATNet	R
2454677.9594	9.39812	9.72598	9.72731	0.00185	HATNet	R
2454677.96331	9.40386	9.72832	9.72692	0.00186	HATNet	R
2454677.96724	9.40075	9.7307	9.73308	0.00186	HATNet	R
2454678.87945	9.38747	9.71999	9.72293	0.00178	HATNet	R
2454678.88337	9.39266	9.72226	9.72392	0.00179	HATNet	R
2454678.88735	9.40247	9.73009	9.7326	0.00182	HATNet	R
2454678.89127	9.41055	9.73601	9.7358	0.00181	HATNet	R
2454678.89519	9.39961	9.72774	9.72681	0.00179	HATNet	R
2454678.90699	9.38969	9.72335	9.72367	0.0018	HATNet	R
2454678.91091	9.40644	9.73393	9.73332	0.0018	HATNet	R
2454678.92276	9.39749	9.72517	9.72501	0.0018	HATNet	R
2454678.92676	9.39955	9.72306	9.72434	0.00181	HATNet	R
2454678.93067	9.39332	9.72458	9.72497	0.00182	HATNet	R
2454678.93489	9.39991	9.72846	9.72699	0.00182	HATNet	R
2454678.93886	9.39179	9.72036	9.72128	0.0018	HATNet	R
2454678.94286	9.38993	9.71978	9.71969	0.0018	HATNet	R
2454678.94687	9.39051	9.72235	9.72076	0.00181	HATNet	R
2454678.95079	9.39598	9.72447	9.72232	0.00182	HATNet	R
2454678.9547	9.39591	9.72367	9.72674	0.00183	HATNet	R
2454678.95861	9.39636	9.72191	9.72251	0.00183	HATNet	R
2454678.96259	9.39741	9.72652	9.72778	0.00184	HATNet	R
2454678.96651	9.39872	9.72551	9.72365	0.00184	HATNet	R
2454678.97048	9.39121	9.71873	9.71969	0.00184	HATNet	R
2454678.97439	9.3999	9.72695	9.72758	0.00184	HATNet	R
2454678.97835	9.39574	9.72313	9.72394	0.00184	HATNet	R
2454678.98226	9.39743	9.73078	9.73022	0.00186	HATNet	R
2454679.83438	9.37887	9.71277	9.71984	0.00194	HATNet	R
2454679.83833	9.39098	9.72207	9.72479	0.00188	HATNet	R
2454679.84233	9.38891	9.7189	9.72219	0.00187	HATNet	R
2454679.84624	9.40699	9.7397	9.73763	0.00185	HATNet	R
2454679.85016	9.39148	9.72629	9.72903	0.00185	HATNet	R
2454679.85407	9.38327	9.7121	9.71715	0.00183	HATNet	R
2454679.85798	9.394	9.72207	9.72444	0.00184	HATNet	R
2454679.86189	9.39502	9.72284	9.7276	0.00181	HATNet	R
2454679.8662	9.39682	9.72583	9.72409	0.00182	HATNet	R
2454679.87409	9.38676	9.71606	9.71228	0.00183	HATNet	R
2454679.88191	9.38891	9.7226	9.72097	0.00182	HATNet	R
2454679.88975	9.3943	9.72508	9.72514	0.00183	HATNet	R
2454679.89366	9.39077	9.71843	9.71517	0.00182	HATNet	R
2454679.89759	9.3909	9.72314	9.72242	0.0018	HATNet	R
2454679.91338	9.39299	9.72453	9.72789	0.00182	HATNet	R
2454679.92132	9.4066	9.73396	9.73227	0.00184	HATNet	R
2454679.92561	9.40031	9.73186	9.73111	0.00184	HATNet	R
2454679.9296	9.38163	9.7145	9.7165	0.00182	HATNet	R
2454679.93351	9.41188	9.73805	9.738	0.00186	HATNet	R
2454679.94133	9.39535	9.72706	9.72656	0.00183	HATNet	R
2454679.95324	9.39654	9.7269	9.72171	0.00184	HATNet	R
2454679.96109	9.39143	9.72261	9.72126	0.00185	HATNet	R
2454679.965	9.39354	9.72432	9.72518	0.00185	HATNet	R
2454679.96895	9.40127	9.72964	9.72657	0.00186	HATNet	R
2454679.97696	9.39979	9.73019	9.72828	0.00187	HATNet	R
2454680.83013	9.37737	9.71408	9.71709	0.00194	HATNet	R
2454680.83413	9.38351	9.71441	9.71294	0.00184	HATNet	R
2454680.83804	9.39056	9.72569	9.73043	0.00186	HATNet	R
2454680.84203	9.38728	9.72229	9.72497	0.00186	HATNet	R
2454680.84596	9.38456	9.71795	9.71794	0.00181	HATNet	R
2454680.84987	9.39358	9.72031	9.72426	0.00186	HATNet	R
2454680.85378	9.39014	9.72334	9.7244	0.00183	HATNet	R
2454680.85769	9.39876	9.73097	9.73502	0.00182	HATNet	R
2454680.8616	9.38926	9.72244	9.71993	0.0018	HATNet	R
2454680.86582	9.39708	9.72785	9.72973	0.0018	HATNet	R
2454680.86981	9.39341	9.71879	9.72328	0.00182	HATNet	R
2454680.87373	9.38676	9.71666	9.71846	0.0018	HATNet	R
2454680.88158	9.3928	9.72607	9.72517	0.00182	HATNet	R
2454680.88549	9.40168	9.72938	9.73071	0.0018	HATNet	R
2454680.8894	9.38892	9.72033	9.72289	0.00179	HATNet	R
2454680.89331	9.41443	9.73954	9.74035	0.00183	HATNet	R
2454680.89734	9.39777	9.72599	9.72428	0.00181	HATNet	R
2454680.90125	9.3841	9.71793	9.7192	0.00182	HATNet	R
2454680.90525	9.39558	9.72619	9.72317	0.0018	HATNet	R
2454680.90924	9.38787	9.7186	9.71517	0.00181	HATNet	R
2454680.92099	9.38307	9.71457	9.71578	0.00182	HATNet	R
2454680.92521	9.39503	9.72221	9.72094	0.00184	HATNet	R
2454680.93314	9.38926	9.72057	9.7183	0.00181	HATNet	R
2454680.94104	9.39363	9.72347	9.72565	0.00184	HATNet	R
2454680.94496	9.39936	9.72726	9.72742	0.00183	HATNet	R
2454680.94898	9.38923	9.71866	9.72341	0.00182	HATNet	R
2454680.9529	9.39456	9.72105	9.72333	0.00185	HATNet	R
2454680.95681	9.38438	9.71733	9.71998	0.00184	HATNet	R
2454680.96072	9.38519	9.71253	9.71086	0.00184	HATNet	R
2454680.96464	9.4031	9.73031	9.73185	0.00187	HATNet	R
2454680.96857	9.38424	9.71257	9.71551	0.00184	HATNet	R
2454680.97256	9.38541	9.71663	9.71817	0.00186	HATNet	R
2454680.97647	9.39471	9.72193	9.72116	0.00188	HATNet	R
2454681.95176	9.40737	9.73208	9.73528	0.00218	HATNet	R
2454681.9557	9.41318	9.74548	9.74015	0.00214	HATNet	R
2454681.9597	9.40598	9.73434	9.73043	0.00234	HATNet	R
2454681.96367	9.40643	9.73603	9.72854	0.0025	HATNet	R
2454681.96768	9.38602	9.71859	9.72977	0.00289	HATNet	R
2454681.97167	9.39328	9.72711	9.72851	0.00232	HATNet	R
2454683.74583	9.39515	9.72012	9.72109	0.002	HATNet	R
2454683.74981	9.3757	9.70381	9.7117	0.00195	HATNet	R
2454683.75372	9.40417	9.73555	9.7376	0.00189	HATNet	R
2454683.75775	9.39797	9.73115	9.73069	0.00189	HATNet	R
2454683.76176	9.3812	9.71458	9.71538	0.00185	HATNet	R
2454683.76568	9.39391	9.72218	9.72679	0.00188	HATNet	R
2454683.76965	9.38379	9.71412	9.7163	0.0019	HATNet	R
2454683.77356	9.3969	9.72518	9.72635	0.00191	HATNet	R
2454683.77755	9.38877	9.71987	9.72065	0.00192	HATNet	R
2454683.78149	9.39238	9.72359	9.72566	0.00197	HATNet	R
2454683.78547	9.38647	9.71626	9.71887	0.00193	HATNet	R
2454683.7894	9.38421	9.71916	9.72354	0.00193	HATNet	R
2454683.79337	9.38507	9.72118	9.72587	0.00194	HATNet	R
2454683.79736	9.39078	9.72123	9.7237	0.00193	HATNet	R
2454683.80127	9.38661	9.72115	9.72323	0.00187	HATNet	R
2454683.80556	9.38863	9.72116	9.72796	0.00186	HATNet	R
2454683.80947	9.38728	9.72292	9.72343	0.00188	HATNet	R
2454683.81345	9.39335	9.72812	9.73028	0.00191	HATNet	R
2454683.81737	9.39442	9.72434	9.72761	0.00188	HATNet	R
2454683.82136	9.38455	9.71869	9.72246	0.00185	HATNet	R
2454683.82535	9.38974	9.72032	9.72084	0.00182	HATNet	R
2454683.82936	9.38327	9.71532	9.71584	0.00188	HATNet	R
2454683.83335	9.38851	9.7225	9.72384	0.00185	HATNet	R
2454683.83732	9.39463	9.72542	9.73047	0.00186	HATNet	R
2454683.84125	9.38278	9.71764	9.71762	0.00188	HATNet	R
2454683.84524	9.39222	9.7211	9.72581	0.00188	HATNet	R
2454683.84921	9.39354	9.72461	9.72463	0.00188	HATNet	R
2454683.8532	9.39052	9.72136	9.72283	0.00192	HATNet	R
2454683.85711	9.3873	9.7181	9.72082	0.00184	HATNet	R
2454683.8611	9.39741	9.72447	9.72924	0.00196	HATNet	R
2454683.8654	9.38983	9.7249	9.72763	0.00197	HATNet	R
2454683.86937	9.39315	9.72568	9.73221	0.002	HATNet	R
2454683.8733	9.38565	9.72152	9.72692	0.00197	HATNet	R
2454683.8813	9.38918	9.72548	9.72593	0.00186	HATNet	R
2454683.88533	9.39556	9.72651	9.72722	0.00194	HATNet	R
2454683.88932	9.391	9.72201	9.72009	0.00198	HATNet	R
2454683.8933	9.38851	9.71646	9.71617	0.00197	HATNet	R
2454683.89721	9.38919	9.71676	9.72134	0.00198	HATNet	R
2454683.90122	9.38447	9.71033	9.71679	0.00199	HATNet	R
2454683.9052	9.3877	9.72143	9.72965	0.00208	HATNet	R
2454683.9092	9.38914	9.72305	9.72371	0.0021	HATNet	R
2454683.91319	9.37879	9.71321	9.72155	0.00215	HATNet	R
2454683.91719	9.38238	9.71702	9.71865	0.002	HATNet	R
2454683.92119	9.38853	9.72123	9.72254	0.00189	HATNet	R
2454683.92551	9.38932	9.72294	9.7232	0.00192	HATNet	R
2454683.9295	9.39316	9.72234	9.72551	0.00194	HATNet	R
2454683.9335	9.38583	9.71963	9.71828	0.00187	HATNet	R
2454683.9375	9.38775	9.72081	9.72194	0.00195	HATNet	R
2454683.94151	9.39462	9.72121	9.72392	0.00193	HATNet	R
2454683.94542	9.38798	9.72344	9.72717	0.00193	HATNet	R
2454683.94941	9.3902	9.7241	9.72517	0.00192	HATNet	R
2454683.95338	9.39081	9.72277	9.72074	0.00192	HATNet	R
2454683.95738	9.39339	9.72155	9.72165	0.00197	HATNet	R
2454683.9613	9.38997	9.72132	9.72077	0.00193	HATNet	R
2454683.96521	9.39633	9.7267	9.72886	0.00196	HATNet	R
2453385.02669	10.2503	9.49736	9.48969	0.0077	HATNet	I
2453385.03421	10.2324	9.47981	9.48552	0.00611	HATNet	I
2453385.03798	10.2218	9.47617	9.479	0.00511	HATNet	I
2453385.04189	10.2328	9.48617	9.49821	0.00443	HATNet	I
2453385.04566	10.2362	9.48264	9.48855	0.00504	HATNet	I
2453385.04943	10.2349	9.48464	9.48643	0.00522	HATNet	I
2453385.05321	10.235	9.4854	9.48456	0.00456	HATNet	I
2453385.05711	10.2439	9.49189	9.47926	0.00448	HATNet	I
2453386.02633	10.226	9.4792	9.47245	0.00298	HATNet	I
2453386.03389	10.2666	9.51339	9.50838	0.00286	HATNet	I
2453386.04156	10.2529	9.5016	9.49675	0.00279	HATNet	I
2453386.04535	10.2117	9.46818	9.47626	0.00274	HATNet	I
2453386.04913	10.247	9.4938	9.48845	0.00276	HATNet	I
2453386.05304	10.2247	9.47767	9.47829	0.00272	HATNet	I
2453386.05682	10.2482	9.49676	9.48481	0.00281	HATNet	I
2453387.02394	10.2378	9.48828	9.48881	0.00285	HATNet	I
2453387.02772	10.2292	9.4821	9.48176	0.00293	HATNet	I
2453387.0315	10.2437	9.49542	9.49054	0.00282	HATNet	I
2453387.03528	10.2337	9.48723	9.49697	0.00304	HATNet	I
2453387.03919	10.2382	9.49284	9.49432	0.00272	HATNet	I
2453387.04297	10.2464	9.49152	9.4857	0.00301	HATNet	I
2453387.04674	10.2523	9.49937	9.49029	0.00294	HATNet	I
2453387.05052	10.2424	9.49084	9.48362	0.00298	HATNet	I
2453387.05443	10.2451	9.49325	9.48783	0.00312	HATNet	I
2453388.02185	10.229	9.4839	9.48094	0.00318	HATNet	I
2453388.02576	10.2657	9.51407	9.50453	0.00307	HATNet	I
2453388.02953	10.2444	9.4989	9.49675	0.003	HATNet	I
2453388.03331	10.2299	9.48335	9.4927	0.00271	HATNet	I
2453388.04099	10.2274	9.47939	9.48553	0.003	HATNet	I
2453388.04477	10.2581	9.50381	9.49433	0.00317	HATNet	I
2453388.04855	10.2417	9.49226	9.49246	0.00298	HATNet	I
2453388.05233	10.2528	9.50152	9.496	0.0031	HATNet	I
2453388.05625	10.2617	9.50783	9.4968	0.00325	HATNet	I
2453390.01437	10.2398	9.48699	9.48747	0.00264	HATNet	I
2453390.0183	10.2334	9.48394	9.4867	0.00258	HATNet	I
2453390.02209	10.2311	9.48191	9.48449	0.00246	HATNet	I
2453390.02588	10.239	9.48828	9.48334	0.00237	HATNet	I
2453390.02967	10.2393	9.48491	9.48542	0.00244	HATNet	I
2453390.03361	10.2392	9.48377	9.48358	0.00257	HATNet	I
2453390.03741	10.2312	9.48382	9.48915	0.00241	HATNet	I
2453390.0412	10.2362	9.48785	9.48984	0.00245	HATNet	I
2453390.04498	10.2542	9.4993	9.49183	0.00241	HATNet	I
2453390.0489	10.2453	9.49125	9.48818	0.00254	HATNet	I
2453390.05266	10.229	9.47777	9.48122	0.00248	HATNet	I
2453390.05645	10.2351	9.48306	9.47937	0.0025	HATNet	I
2453394.0001	10.2392	9.49619	9.49235	0.0033	HATNet	I
2453394.0039	10.2365	9.49178	9.48483	0.00351	HATNet	I
2453394.00769	10.2184	9.47357	9.47829	0.00377	HATNet	I
2453394.01148	10.2377	9.49228	9.4936	0.00324	HATNet	I
2453394.01539	10.2194	9.47778	9.48276	0.00352	HATNet	I
2453394.02295	10.2373	9.49255	9.48469	0.003	HATNet	I
2453394.02674	10.2311	9.48197	9.48104	0.00282	HATNet	I
2453394.03443	10.2404	9.48741	9.48833	0.00383	HATNet	I
2453394.03821	10.2312	9.48227	9.47853	0.0036	HATNet	I
2453394.04197	10.2311	9.48188	9.48039	0.00488	HATNet	I
2453394.04588	10.2413	9.49579	9.49454	0.00592	HATNet	I
2453394.04965	10.2386	9.49306	9.4951	0.00705	HATNet	I
2453396.04298	10.2297	9.4791	9.47871	0.00344	HATNet	I
2453396.05067	10.2407	9.49657	9.49569	0.00273	HATNet	I
2453396.05446	10.2357	9.48352	9.48761	0.00286	HATNet	I
2453399.98659	10.2305	9.48364	9.48524	0.00249	HATNet	I
2453399.99039	10.233	9.48789	9.487	0.00249	HATNet	I
2453399.99418	10.229	9.4829	9.48259	0.0024	HATNet	I
2453399.99795	10.2312	9.48308	9.48229	0.00247	HATNet	I
2453400.00563	10.2273	9.47964	9.47905	0.0025	HATNet	I
2453400.00942	10.2318	9.47965	9.48201	0.00255	HATNet	I
2453400.01322	10.2434	9.49285	9.49206	0.0025	HATNet	I
2453400.01714	10.2342	9.48434	9.48212	0.00248	HATNet	I
2453400.02093	10.2344	9.49	9.49042	0.00252	HATNet	I
2453400.02472	10.2311	9.48921	9.48561	0.00235	HATNet	I
2453400.02851	10.2415	9.48911	9.49043	0.00252	HATNet	I
2453400.03243	10.2365	9.48754	9.4914	0.00242	HATNet	I
2453400.03623	10.2348	9.49215	9.49071	0.00246	HATNet	I
2453400.04002	10.2383	9.49404	9.4923	0.0024	HATNet	I
2453400.04381	10.2368	9.49051	9.49591	0.00239	HATNet	I
2453400.04774	10.2322	9.48325	9.48235	0.00254	HATNet	I
2453400.05154	10.2318	9.48492	9.48408	0.0026	HATNet	I
2453401.9826	10.2456	9.48149	9.48116	0.00737	HATNet	I
2453401.98654	10.2346	9.48377	9.49088	0.00247	HATNet	I
2453401.99032	10.2303	9.48375	9.48644	0.00243	HATNet	I
2453401.99412	10.2278	9.48076	9.48234	0.00241	HATNet	I
2453401.99792	10.2332	9.48904	9.48662	0.0024	HATNet	I
2453402.00185	10.2381	9.48593	9.48658	0.00259	HATNet	I
2453402.00565	10.2384	9.48678	9.48841	0.00232	HATNet	I
2453402.00945	10.2389	9.48612	9.48623	0.00239	HATNet	I
2453402.01325	10.2373	9.48808	9.48578	0.00242	HATNet	I
2453402.01718	10.2402	9.49089	9.49279	0.00251	HATNet	I
2453402.02097	10.2459	9.4955	9.49488	0.00242	HATNet	I
2453402.02476	10.2353	9.48404	9.48714	0.00232	HATNet	I
2453402.02855	10.2323	9.48602	9.48476	0.00233	HATNet	I
2453402.03248	10.2357	9.48668	9.48962	0.00232	HATNet	I
2453402.03627	10.2318	9.48563	9.49078	0.00233	HATNet	I
2453402.04008	10.2448	9.49575	9.4969	0.00248	HATNet	I
2453402.04388	10.2278	9.47929	9.47506	0.00233	HATNet	I
2453402.04781	10.2379	9.4915	9.49526	0.00231	HATNet	I
2453402.98002	10.2406	9.49451	9.49375	0.00243	HATNet	I
2453402.98383	10.2378	9.49554	9.49631	0.00228	HATNet	I
2453402.98775	10.2359	9.49012	9.48858	0.00242	HATNet	I
2453402.99155	10.2297	9.48514	9.48629	0.00246	HATNet	I
2453402.99534	10.2318	9.48637	9.48304	0.00241	HATNet	I
2453402.99913	10.2381	9.48536	9.48645	0.00246	HATNet	I
2453403.00303	10.2333	9.49073	9.48876	0.00239	HATNet	I
2453403.00682	10.2325	9.48527	9.48778	0.00253	HATNet	I
2453403.01062	10.241	9.49029	9.49511	0.00237	HATNet	I
2453403.01442	10.2371	9.48754	9.48746	0.00239	HATNet	I
2453403.01834	10.2364	9.48946	9.49114	0.00246	HATNet	I
2453403.02214	10.2372	9.49257	9.49334	0.00235	HATNet	I
2453403.02594	10.2295	9.48281	9.48215	0.00234	HATNet	I
2453403.02973	10.2355	9.48809	9.49112	0.00243	HATNet	I
2453403.03366	10.2281	9.48244	9.48579	0.00244	HATNet	I
2453403.03746	10.2298	9.48284	9.48395	0.00247	HATNet	I
2453403.04122	10.2347	9.48998	9.48494	0.00231	HATNet	I
2453403.04504	10.2394	9.48926	9.49281	0.00229	HATNet	I
2453403.04897	10.2376	9.49195	9.49417	0.00234	HATNet	I
2453403.05276	10.2318	9.48569	9.49093	0.00232	HATNet	I
2453406.03156	10.232	9.48467	9.49041	0.00233	HATNet	I
2453406.03538	10.2372	9.4825	9.48277	0.00238	HATNet	I
2453406.04295	10.2314	9.47977	9.48281	0.00247	HATNet	I
2453406.04687	10.2579	9.51126	9.50708	0.00776	HATNet	I
2453406.05064	10.2132	9.46389	9.47774	0.00841	HATNet	I
2453415.94374	10.2325	9.47805	9.48167	0.00249	HATNet	I
2453415.94753	10.2346	9.4823	9.48607	0.00259	HATNet	I
2453415.95132	10.2302	9.48392	9.48338	0.00252	HATNet	I
2453415.95524	10.2345	9.49087	9.4875	0.00252	HATNet	I
2453415.95902	10.237	9.4916	9.4906	0.00234	HATNet	I
2453415.96282	10.2355	9.49089	9.48897	0.00243	HATNet	I
2453415.97055	10.2265	9.47285	9.47699	0.00325	HATNet	I
2453415.97433	10.215	9.46539	9.47147	0.00428	HATNet	I
2453415.97811	10.2267	9.4745	9.48233	0.00352	HATNet	I
2453415.9819	10.246	9.49525	9.49596	0.00301	HATNet	I
2453415.98582	10.2396	9.49265	9.48439	0.00266	HATNet	I
2453415.98961	10.2441	9.49348	9.4793	0.00366	HATNet	I
2453415.99339	10.2105	9.46117	9.47741	0.00376	HATNet	I
2453415.99716	10.2365	9.49134	9.49027	0.00248	HATNet	I
2453416.00108	10.2264	9.48231	9.4791	0.00256	HATNet	I
2453416.00488	10.2076	9.45784	9.46898	0.00347	HATNet	I
2453416.00866	10.2563	9.50784	9.4976	0.00428	HATNet	I
2453416.01245	10.214	9.46905	9.4714	0.00286	HATNet	I
2453416.01636	10.2175	9.47624	9.48589	0.00262	HATNet	I
2453416.02015	10.2413	9.49853	9.49554	0.0029	HATNet	I
2453416.03539	10.2485	9.50087	9.49612	0.00383	HATNet	I
2453416.04295	10.2287	9.48252	9.47971	0.00336	HATNet	I
2453416.04686	10.2164	9.46595	9.47381	0.00358	HATNet	I
2453426.91373	10.2349	9.49231	9.48705	0.00266	HATNet	I
2453426.91751	10.2346	9.48954	9.48864	0.00269	HATNet	I
2453426.92127	10.2501	9.49766	9.49371	0.00269	HATNet	I
2453426.92507	10.2357	9.4905	9.48713	0.00275	HATNet	I
2453426.92899	10.2278	9.48647	9.48579	0.00247	HATNet	I
2453426.9328	10.232	9.48751	9.48675	0.00264	HATNet	I
2453426.93658	10.2414	9.49364	9.49318	0.00269	HATNet	I
2453426.94036	10.2338	9.487	9.48373	0.00271	HATNet	I
2453426.94428	10.2371	9.48524	9.48486	0.00264	HATNet	I
2453426.94805	10.2303	9.4851	9.48594	0.00276	HATNet	I
2453426.95184	10.237	9.48544	9.48748	0.00258	HATNet	I
2453426.95562	10.2351	9.48345	9.4856	0.00259	HATNet	I
2453426.95956	10.2394	9.4906	9.49031	0.00258	HATNet	I
2453426.96335	10.2419	9.49243	9.48916	0.00254	HATNet	I
2453426.96715	10.2313	9.48079	9.48476	0.00251	HATNet	I
2453426.97095	10.2365	9.49268	9.49148	0.00256	HATNet	I
2453426.97487	10.2362	9.48639	9.48824	0.00257	HATNet	I
2453426.97866	10.2308	9.48657	9.48781	0.00249	HATNet	I
2453426.98245	10.2391	9.48758	9.48937	0.00258	HATNet	I
2453426.98625	10.227	9.48054	9.48398	0.00263	HATNet	I
2453426.99018	10.2328	9.48397	9.4887	0.0025	HATNet	I
2453426.99397	10.2259	9.48037	9.48151	0.00253	HATNet	I
2453426.99777	10.2426	9.49333	9.49045	0.00255	HATNet	I
2453427.00156	10.2329	9.48229	9.48578	0.00254	HATNet	I
2453427.00927	10.2306	9.48744	9.49312	0.00242	HATNet	I
2453427.01304	10.2345	9.48917	9.48415	0.00259	HATNet	I
2453427.01684	10.2371	9.48497	9.48312	0.00257	HATNet	I
2453427.02077	10.2289	9.48568	9.48629	0.00266	HATNet	I
2453427.02457	10.2334	9.48767	9.4901	0.00252	HATNet	I
2453427.02835	10.2274	9.4827	9.4829	0.00244	HATNet	I
2453427.03215	10.2386	9.48899	9.49128	0.00236	HATNet	I
2453427.03608	10.2376	9.48625	9.48692	0.00257	HATNet	I
2453427.03987	10.2272	9.48663	9.48512	0.00238	HATNet	I
2453428.90962	10.2452	9.49782	9.49374	0.00279	HATNet	I
2453428.91338	10.2305	9.48458	9.48628	0.00272	HATNet	I
2453428.91716	10.223	9.47874	9.47794	0.00295	HATNet	I
2453428.92108	10.2283	9.48259	9.48948	0.0043	HATNet	I
2453428.92486	10.2458	9.5	9.49248	0.00374	HATNet	I
2453428.92864	10.2414	9.49015	9.48892	0.0035	HATNet	I
2453428.93243	10.244	9.49704	9.49426	0.00523	HATNet	I
2453428.93634	10.2632	9.52132	9.5075	0.00458	HATNet	I
2453428.94011	10.2329	9.48581	9.48725	0.00316	HATNet	I
2453428.94389	10.237	9.49061	9.49341	0.00275	HATNet	I
2453428.94767	10.2186	9.46806	9.47711	0.00459	HATNet	I
2453428.95158	10.2323	9.48501	9.48655	0.00267	HATNet	I
2453428.95537	10.2296	9.48353	9.48389	0.00282	HATNet	I
2453428.95915	10.242	9.49328	9.48819	0.00279	HATNet	I
2453428.96295	10.2311	9.48521	9.48738	0.00255	HATNet	I
2453428.96693	10.2313	9.48051	9.47874	0.00267	HATNet	I
2453429.90749	10.2316	9.48436	9.48723	0.00246	HATNet	I
2453429.91142	10.2345	9.48757	9.49178	0.00244	HATNet	I
2453429.9152	10.2307	9.47618	9.47993	0.00241	HATNet	I
2453429.91899	10.228	9.47863	9.48113	0.0023	HATNet	I
2453429.92279	10.2349	9.49143	9.49176	0.0023	HATNet	I
2453429.92672	10.2354	9.48628	9.48346	0.00245	HATNet	I
2453429.93052	10.2337	9.4861	9.48533	0.00238	HATNet	I
2453429.93432	10.2336	9.48989	9.48691	0.0023	HATNet	I
2453429.93811	10.2353	9.48108	9.48509	0.00235	HATNet	I
2453429.94203	10.2306	9.48422	9.4859	0.00233	HATNet	I
2453429.94582	10.227	9.48069	9.48455	0.0024	HATNet	I
2453429.94961	10.234	9.48703	9.48872	0.00247	HATNet	I
2453429.9534	10.2364	9.48467	9.48356	0.00251	HATNet	I
2453429.95735	10.2272	9.48301	9.48458	0.00261	HATNet	I
2453429.96114	10.2353	9.48421	9.48268	0.00275	HATNet	I
2453429.96497	10.241	9.49397	9.49635	0.00263	HATNet	I
2453429.96878	10.2385	9.4896	9.4947	0.0024	HATNet	I
2453429.97268	10.2356	9.48729	9.49453	0.00242	HATNet	I
2453429.97647	10.2383	9.48595	9.49357	0.00237	HATNet	I
2453429.98028	10.2296	9.48233	9.48062	0.00225	HATNet	I
2453429.98408	10.2344	9.48313	9.48446	0.00239	HATNet	I
2453429.988	10.23	9.48098	9.48145	0.00236	HATNet	I
2453429.99177	10.2317	9.48698	9.48766	0.00244	HATNet	I
2453429.99555	10.2357	9.48967	9.49067	0.00237	HATNet	I
2453429.99933	10.2384	9.49245	9.49183	0.00246	HATNet	I
2453430.00326	10.2296	9.47992	9.48082	0.00229	HATNet	I
2453430.00705	10.2426	9.49175	9.49336	0.00239	HATNet	I
2453430.01083	10.2385	9.49177	9.48813	0.00237	HATNet	I
2453430.0146	10.2341	9.4917	9.49233	0.00235	HATNet	I
2453430.0223	10.2407	9.49074	9.4905	0.00237	HATNet	I
2453430.0261	10.2364	9.48975	9.49366	0.00242	HATNet	I
2453430.02991	10.2407	9.49265	9.49204	0.00246	HATNet	I
2453430.03384	10.2332	9.49062	9.49045	0.00243	HATNet	I
2453430.03766	10.2337	9.4904	9.49046	0.00243	HATNet	I
2453430.90251	10.2364	9.49101	9.49008	0.00255	HATNet	I
2453430.90629	10.2433	9.49681	9.49238	0.00249	HATNet	I
2453430.91022	10.2434	9.4946	9.4956	0.0025	HATNet	I
2453430.91403	10.2339	9.4868	9.48938	0.00263	HATNet	I
2453430.91784	10.2329	9.48536	9.47933	0.00246	HATNet	I
2453430.92163	10.2321	9.48582	9.48632	0.00241	HATNet	I
2453430.92555	10.2454	9.49031	9.49121	0.00256	HATNet	I
2453430.93311	10.2339	9.48645	9.48839	0.00258	HATNet	I
2453430.93691	10.2433	9.48887	9.49229	0.00257	HATNet	I
2453430.94084	10.2366	9.48951	9.49047	0.00253	HATNet	I
2453430.9484	10.2389	9.49529	9.49397	0.00242	HATNet	I
2453430.95217	10.2389	9.49273	9.4898	0.00247	HATNet	I
2453430.95608	10.2357	9.48271	9.48001	0.00246	HATNet	I
2453430.95988	10.2387	9.48964	9.49432	0.00245	HATNet	I
2453430.96369	10.2354	9.48259	9.48452	0.00248	HATNet	I
2453430.96751	10.239	9.48725	9.48536	0.00245	HATNet	I
2453430.97144	10.2284	9.47929	9.48491	0.00241	HATNet	I
2453430.97524	10.24	9.48823	9.4912	0.00249	HATNet	I
2453430.97904	10.236	9.48785	9.4852	0.00248	HATNet	I
2453430.98283	10.2308	9.48625	9.48752	0.00241	HATNet	I
2453430.98677	10.2364	9.48506	9.48171	0.00241	HATNet	I
2453430.99435	10.2362	9.49101	9.48775	0.00254	HATNet	I
2453430.99814	10.2305	9.48384	9.48566	0.00236	HATNet	I
2453431.00206	10.2342	9.48574	9.48966	0.00243	HATNet	I
2453431.00587	10.2348	9.48303	9.48255	0.00242	HATNet	I
2453431.00967	10.2343	9.48401	9.48885	0.00242	HATNet	I
2453431.01346	10.2298	9.48449	9.48525	0.00246	HATNet	I
2453431.01739	10.2418	9.48881	9.48695	0.00244	HATNet	I
2453431.02118	10.2312	9.48361	9.48367	0.00248	HATNet	I
2453431.02499	10.2328	9.48396	9.48979	0.00233	HATNet	I
2453431.02878	10.2318	9.48558	9.48654	0.00236	HATNet	I
2453431.03271	10.2286	9.48366	9.48396	0.0025	HATNet	I
2453431.03648	10.2313	9.4855	9.48758	0.00248	HATNet	I
2453432.89822	10.2316	9.48369	9.48518	0.00251	HATNet	I
2453432.90199	10.2293	9.47845	9.47917	0.00251	HATNet	I
2453432.9058	10.2359	9.48703	9.4832	0.00254	HATNet	I
2453432.90961	10.2328	9.48871	9.48214	0.00236	HATNet	I
2453432.91353	10.2327	9.48537	9.48848	0.00238	HATNet	I
2453432.91732	10.2418	9.49501	9.49148	0.00239	HATNet	I
2453432.92108	10.2362	9.49124	9.48939	0.00252	HATNet	I
2453432.92487	10.2323	9.48079	9.48055	0.00241	HATNet	I
2453432.92879	10.2325	9.4838	9.48441	0.00239	HATNet	I
2453432.9326	10.2355	9.49042	9.48931	0.0025	HATNet	I
2453432.93641	10.2347	9.48693	9.48529	0.0026	HATNet	I
2453432.9402	10.236	9.48628	9.48309	0.00258	HATNet	I
2453432.94412	10.2396	9.4891	9.49198	0.00252	HATNet	I
2453432.9479	10.2422	9.48953	9.49105	0.00252	HATNet	I
2453432.95171	10.2327	9.48537	9.48332	0.00243	HATNet	I
2453432.9555	10.2349	9.48511	9.48847	0.00243	HATNet	I
2453432.95943	10.234	9.48211	9.48807	0.00249	HATNet	I
2453432.96322	10.2374	9.48474	9.49183	0.00246	HATNet	I
2453432.96703	10.2364	9.48519	9.48747	0.00249	HATNet	I
2453432.97083	10.2339	9.49329	9.49164	0.00248	HATNet	I
2453432.97475	10.227	9.48132	9.48131	0.0025	HATNet	I
2453432.97855	10.2334	9.48933	9.48786	0.00244	HATNet	I
2453432.98234	10.2348	9.48211	9.48439	0.00246	HATNet	I
2453432.98613	10.2324	9.48642	9.48776	0.00244	HATNet	I
2453432.99005	10.2352	9.48769	9.49183	0.00254	HATNet	I
2453432.99384	10.2375	9.49079	9.49244	0.0024	HATNet	I
2453432.99763	10.2397	9.48851	9.49301	0.00241	HATNet	I
2453433.00143	10.2329	9.4803	9.48406	0.00243	HATNet	I
2453433.00536	10.2349	9.48116	9.4853	0.0024	HATNet	I
2453433.00917	10.2392	9.48772	9.48644	0.0024	HATNet	I
2453433.01294	10.2342	9.48223	9.48782	0.00238	HATNet	I
2453433.02063	10.2382	9.49249	9.48844	0.00236	HATNet	I
2453433.02444	10.2313	9.48764	9.49002	0.00245	HATNet	I
2453433.02824	10.2367	9.48989	9.49148	0.00245	HATNet	I
2453433.03203	10.2302	9.48768	9.48672	0.00245	HATNet	I
2453433.03597	10.2315	9.48281	9.48693	0.00261	HATNet	I
2453433.89823	10.2256	9.47908	9.48156	0.00477	HATNet	I
2453433.902	10.2184	9.46966	9.47702	0.00462	HATNet	I
2453433.90578	10.2463	9.49936	9.50318	0.00564	HATNet	I
2453433.90956	10.2265	9.47854	9.48506	0.00715	HATNet	I
2453433.91345	10.2328	9.48382	9.48378	0.00426	HATNet	I
2453433.91723	10.2386	9.48529	9.49069	0.0055	HATNet	I
2453433.92101	10.23	9.477	9.48808	0.00472	HATNet	I
2453433.92479	10.2256	9.48247	9.47856	0.00363	HATNet	I
2453433.9287	10.2319	9.48554	9.49021	0.00356	HATNet	I
2453433.93249	10.2397	9.49639	9.49722	0.00352	HATNet	I
2453433.93629	10.2294	9.47887	9.48202	0.00309	HATNet	I
2453433.94007	10.236	9.49047	9.48352	0.00365	HATNet	I
2453433.944	10.2355	9.48415	9.48728	0.00359	HATNet	I
2453433.94779	10.2324	9.48911	9.48414	0.00289	HATNet	I
2453433.95157	10.2403	9.4898	9.49355	0.00302	HATNet	I
2453433.95926	10.2321	9.48085	9.48512	0.00313	HATNet	I
2453433.96307	10.2336	9.48286	9.48863	0.00288	HATNet	I
2453433.96691	10.2295	9.48368	9.48576	0.00266	HATNet	I
2453433.97462	10.2346	9.4906	9.49028	0.0027	HATNet	I
2453433.98218	10.2349	9.48806	9.49211	0.00316	HATNet	I
2453433.98598	10.2286	9.47718	9.48023	0.0036	HATNet	I
2453433.98989	10.2272	9.47995	9.48255	0.00348	HATNet	I
2453433.99368	10.2244	9.48042	9.48894	0.003	HATNet	I
2453434.00122	10.2304	9.48611	9.48704	0.00385	HATNet	I
2453434.00514	10.2407	9.48967	9.49325	0.00421	HATNet	I
2453434.00892	10.2156	9.46929	9.47788	0.00361	HATNet	I
2453434.01271	10.229	9.47824	9.4845	0.00423	HATNet	I
2453434.01647	10.2418	9.4895	9.49198	0.00482	HATNet	I
2453434.02038	10.2265	9.47309	9.47851	0.00457	HATNet	I
2453434.02416	10.2321	9.48574	9.48832	0.00393	HATNet	I
2453434.02794	10.2258	9.48028	9.48699	0.00395	HATNet	I
2453434.03173	10.2217	9.47503	9.47561	0.00445	HATNet	I
2453434.03564	10.2407	9.49321	9.4875	0.00533	HATNet	I
2453437.88504	10.2428	9.49532	9.49448	0.00246	HATNet	I
2453437.88882	10.2355	9.48197	9.49065	0.00246	HATNet	I
2453437.89261	10.2388	9.4923	9.49287	0.00246	HATNet	I
2453437.89651	10.2254	9.47203	9.47638	0.00238	HATNet	I
2453437.90027	10.2355	9.48392	9.48544	0.00233	HATNet	I
2453437.90407	10.2366	9.48982	9.48814	0.00235	HATNet	I
2453437.91176	10.2297	9.48611	9.48619	0.00241	HATNet	I
2453437.91556	10.2342	9.48737	9.4851	0.0024	HATNet	I
2453437.91936	10.2375	9.48506	9.48893	0.00236	HATNet	I
2453437.92316	10.2354	9.49039	9.48686	0.0024	HATNet	I
2453437.92709	10.2394	9.49255	9.49131	0.0023	HATNet	I
2453437.93087	10.2374	9.49171	9.49457	0.00228	HATNet	I
2453437.93467	10.2384	9.49171	9.4877	0.0024	HATNet	I
2453437.93847	10.2434	9.49106	9.49342	0.00235	HATNet	I
2453437.94241	10.2331	9.47939	9.48324	0.00242	HATNet	I
2453437.94621	10.2333	9.48506	9.48372	0.00233	HATNet	I
2453437.95	10.2309	9.48394	9.48437	0.00235	HATNet	I
2453437.9538	10.2328	9.4866	9.4874	0.00235	HATNet	I
2453437.96151	10.2419	9.49165	9.4952	0.00238	HATNet	I
2453437.96535	10.231	9.48302	9.48141	0.00234	HATNet	I
2453437.96917	10.2335	9.48709	9.48592	0.00241	HATNet	I
2453437.97311	10.2414	9.4942	9.49336	0.00242	HATNet	I
2453437.97687	10.2378	9.4939	9.49459	0.00232	HATNet	I
2453437.98067	10.2348	9.48401	9.49097	0.00234	HATNet	I
2453437.98447	10.2426	9.49003	9.49132	0.00241	HATNet	I
2453437.9884	10.2336	9.48534	9.48561	0.00235	HATNet	I
2453437.9922	10.2341	9.48176	9.48178	0.00239	HATNet	I
2453437.99599	10.2339	9.48647	9.48497	0.00228	HATNet	I
2453437.99979	10.2314	9.48192	9.48516	0.00236	HATNet	I
2453438.00371	10.2338	9.48282	9.4825	0.00235	HATNet	I
2453438.00751	10.2358	9.48564	9.48805	0.00237	HATNet	I
2453438.01132	10.2336	9.48522	9.48844	0.00238	HATNet	I
2453438.01512	10.2323	9.48381	9.48416	0.00231	HATNet	I
2453438.01905	10.229	9.48	9.48063	0.00227	HATNet	I
2453438.02284	10.2365	9.49111	9.49076	0.00231	HATNet	I
2453438.02663	10.239	9.48712	9.48888	0.00236	HATNet	I
2453438.03043	10.2386	9.48436	9.49035	0.00247	HATNet	I
2453438.88106	10.2354	9.48668	9.48574	0.00243	HATNet	I
2453438.88483	10.236	9.49165	9.49071	0.00243	HATNet	I
2453438.88863	10.2375	9.48842	9.48903	0.00246	HATNet	I
2453438.89243	10.2365	9.48829	9.48485	0.00247	HATNet	I
2453438.89634	10.2313	9.48701	9.48548	0.0025	HATNet	I
2453438.90013	10.235	9.489	9.48579	0.00253	HATNet	I
2453438.90392	10.2383	9.49302	9.49338	0.00236	HATNet	I
2453438.90771	10.2354	9.49209	9.49028	0.00241	HATNet	I
2453438.91163	10.2408	9.48659	9.48892	0.00238	HATNet	I
2453438.91543	10.2328	9.48243	9.48547	0.00237	HATNet	I
2453438.91926	10.2336	9.48064	9.48477	0.00237	HATNet	I
2453438.92306	10.2384	9.49061	9.49249	0.00244	HATNet	I
2453438.92698	10.2406	9.49141	9.49226	0.00246	HATNet	I
2453438.93077	10.2335	9.48817	9.48816	0.00243	HATNet	I
2453438.93456	10.2344	9.48457	9.48331	0.00242	HATNet	I
2453438.93836	10.2323	9.48282	9.48312	0.0024	HATNet	I
2453438.94228	10.2385	9.48698	9.49077	0.0024	HATNet	I
2453438.94607	10.2314	9.48365	9.48144	0.00238	HATNet	I
2453438.94986	10.2363	9.48903	9.48924	0.00244	HATNet	I
2453438.95365	10.2366	9.48776	9.49055	0.00239	HATNet	I
2453438.95757	10.2419	9.48881	9.49237	0.00243	HATNet	I
2453438.96137	10.23	9.48028	9.4814	0.00246	HATNet	I
2453438.96522	10.2311	9.48153	9.48012	0.00239	HATNet	I
2453438.96903	10.2357	9.4878	9.49015	0.0024	HATNet	I
2453438.97297	10.2404	9.48705	9.4913	0.0024	HATNet	I
2453438.97677	10.2313	9.48457	9.48611	0.0023	HATNet	I
2453438.98056	10.2346	9.48648	9.48617	0.00238	HATNet	I
2453438.98435	10.2369	9.48302	9.48634	0.00241	HATNet	I
2453438.98828	10.2383	9.48975	9.49042	0.0025	HATNet	I
2453438.9921	10.2339	9.47912	9.48405	0.00237	HATNet	I
2453438.99587	10.2353	9.48369	9.48505	0.00243	HATNet	I
2453438.99968	10.2396	9.48711	9.4901	0.00232	HATNet	I
2453439.0036	10.2398	9.48506	9.49149	0.00246	HATNet	I
2453439.00739	10.2383	9.49294	9.49188	0.00239	HATNet	I
2453439.01119	10.2308	9.48079	9.48277	0.00228	HATNet	I
2453439.01888	10.2351	9.48401	9.48307	0.00238	HATNet	I
2453439.02267	10.2396	9.48942	9.48875	0.00236	HATNet	I
2453439.02648	10.2323	9.48266	9.48171	0.00232	HATNet	I
2453439.03028	10.2336	9.48353	9.48471	0.00238	HATNet	I
2453439.87912	10.2516	9.49745	9.49815	0.00259	HATNet	I
2453439.88303	10.2246	9.47629	9.48045	0.00254	HATNet	I
2453439.88682	10.2356	9.48372	9.47986	0.00269	HATNet	I
2453439.8906	10.2133	9.46765	9.47807	0.00249	HATNet	I
2453439.89829	10.2326	9.48677	9.48836	0.00247	HATNet	I
2453439.90207	10.2537	9.49976	9.48985	0.00258	HATNet	I
2453439.90586	10.2427	9.49143	9.48566	0.00251	HATNet	I
2453439.90965	10.2288	9.4819	9.48331	0.00241	HATNet	I
2453439.91356	10.2257	9.47915	9.4884	0.0024	HATNet	I
2453439.91732	10.2537	9.50133	9.50066	0.0025	HATNet	I
2453439.92111	10.2401	9.49483	9.49662	0.00239	HATNet	I
2453439.92489	10.24	9.4891	9.49001	0.0025	HATNet	I
2453439.9288	10.2265	9.48011	9.48336	0.00245	HATNet	I
2453439.93259	10.2254	9.47847	9.48339	0.00242	HATNet	I
2453439.93639	10.2449	9.49228	9.48546	0.0025	HATNet	I
2453439.94015	10.2348	9.4869	9.48467	0.00248	HATNet	I
2453439.94404	10.2379	9.48877	9.48959	0.00253	HATNet	I
2453439.94784	10.2406	9.48917	9.48527	0.00238	HATNet	I
2453439.95163	10.228	9.48141	9.48556	0.00249	HATNet	I
2453439.95539	10.2396	9.48742	9.49044	0.00242	HATNet	I
2453439.95931	10.2283	9.47586	9.48428	0.00255	HATNet	I
2453439.96317	10.2323	9.48128	9.48527	0.00235	HATNet	I
2453439.97083	10.2398	9.49349	9.49083	0.00247	HATNet	I
2453439.97462	10.2307	9.48232	9.48094	0.0024	HATNet	I
2453439.97842	10.2505	9.49747	9.49225	0.0024	HATNet	I
2453439.9822	10.235	9.48476	9.48452	0.00244	HATNet	I
2453439.9861	10.2528	9.4974	9.48976	0.00247	HATNet	I
2453439.98988	10.2438	9.49245	9.49105	0.00241	HATNet	I
2453439.99368	10.262	9.5063	9.50255	0.00253	HATNet	I
2453439.99746	10.2435	9.49279	9.49385	0.00247	HATNet	I
2453440.00139	10.2351	9.48734	9.48351	0.00248	HATNet	I
2453440.0052	10.23	9.48045	9.48052	0.0025	HATNet	I
2453440.00898	10.249	9.49565	9.48986	0.0025	HATNet	I
2453440.01277	10.2502	9.49886	9.49427	0.00244	HATNet	I
2453440.01669	10.254	9.50262	9.49871	0.00245	HATNet	I
2453440.0205	10.2546	9.5004	9.49234	0.00239	HATNet	I
2453440.02429	10.2404	9.49045	9.48802	0.00232	HATNet	I
2453440.02809	10.2272	9.48036	9.484	0.00247	HATNet	I
2453440.87571	10.2422	9.49165	9.48962	0.00265	HATNet	I
2453440.87948	10.2276	9.4804	9.48885	0.00255	HATNet	I
2453440.88327	10.2309	9.48421	9.49233	0.00249	HATNet	I
2453440.88716	10.239	9.49124	9.49255	0.00249	HATNet	I
2453440.89094	10.2303	9.48493	9.49173	0.00257	HATNet	I
2453440.89473	10.233	9.48605	9.49354	0.00245	HATNet	I
2453440.89867	10.2357	9.48838	9.48994	0.00249	HATNet	I
2453440.90276	10.2384	9.49067	9.49526	0.0025	HATNet	I
2453440.90664	10.2546	9.50051	9.49532	0.00247	HATNet	I
2453440.91055	10.2338	9.48691	9.4941	0.00254	HATNet	I
2453440.91445	10.2328	9.48674	9.48829	0.00252	HATNet	I
2453440.91853	10.2256	9.48188	9.48555	0.00247	HATNet	I
2453440.92628	10.2547	9.4997	9.49078	0.0027	HATNet	I
2453440.9302	10.2316	9.48552	9.48645	0.00244	HATNet	I
2453440.93429	10.234	9.48612	9.48961	0.0027	HATNet	I
2453440.93819	10.2516	9.50086	9.49877	0.00268	HATNet	I
2453440.94211	10.25	9.49862	9.50054	0.00263	HATNet	I
2453440.94603	10.2615	9.507	9.50211	0.00256	HATNet	I
2453440.95402	10.2499	9.50096	9.50231	0.00262	HATNet	I
2453440.95782	10.2426	9.49478	9.492	0.00252	HATNet	I
2453440.9616	10.2499	9.49595	9.49136	0.00257	HATNet	I
2453440.96557	10.2493	9.49391	9.49021	0.00264	HATNet	I
2453440.97316	10.2445	9.49692	9.49377	0.0026	HATNet	I
2453440.97695	10.2378	9.4884	9.49317	0.00267	HATNet	I
2453440.98086	10.2461	9.49644	9.49577	0.00259	HATNet	I
2453440.98842	10.2456	9.49168	9.48844	0.00255	HATNet	I
2453440.9922	10.2387	9.48477	9.48554	0.00264	HATNet	I
2453440.99613	10.2459	9.49455	9.49581	0.0025	HATNet	I
2453440.99992	10.2344	9.48466	9.48507	0.00247	HATNet	I
2453441.0037	10.2503	9.49658	9.49233	0.00264	HATNet	I
2453441.00748	10.2311	9.48336	9.47847	0.00251	HATNet	I
2453441.01142	10.2419	9.49225	9.49554	0.00246	HATNet	I
2453441.0152	10.2546	9.50279	9.5053	0.00263	HATNet	I
2453441.01899	10.2424	9.49125	9.49076	0.00251	HATNet	I
2453441.02277	10.2387	9.49133	9.49112	0.00246	HATNet	I
2453445.8654	10.2243	9.48071	9.48119	0.00232	HATNet	I
2453445.86918	10.2337	9.48388	9.48418	0.00241	HATNet	I
2453445.87307	10.2324	9.48538	9.48662	0.0023	HATNet	I
2453445.87687	10.2331	9.48546	9.48926	0.00234	HATNet	I
2453445.88068	10.2289	9.48407	9.48482	0.00229	HATNet	I
2453445.88839	10.2343	9.48755	9.48972	0.00237	HATNet	I
2453445.89523	10.2312	9.48578	9.48666	0.00241	HATNet	I
2453445.89901	10.2325	9.48539	9.48795	0.00227	HATNet	I
2453445.9028	10.2271	9.47932	9.4826	0.00229	HATNet	I
2453445.90661	10.2315	9.48725	9.48598	0.00233	HATNet	I
2453445.91054	10.2405	9.48986	9.49119	0.00229	HATNet	I
2453445.91433	10.2484	9.49462	9.49555	0.00228	HATNet	I
2453445.91812	10.2295	9.48241	9.47982	0.00227	HATNet	I
2453445.92192	10.2299	9.48523	9.48123	0.00228	HATNet	I
2453445.92585	10.2343	9.48929	9.48824	0.00225	HATNet	I
2453445.92966	10.2242	9.47876	9.48023	0.00227	HATNet	I
2453445.93723	10.2464	9.49476	9.49239	0.00233	HATNet	I
2453445.94117	10.2262	9.47925	9.48276	0.00227	HATNet	I
2453445.94496	10.227	9.48457	9.48307	0.00224	HATNet	I
2453445.94875	10.2308	9.48465	9.48624	0.00227	HATNet	I
2453445.95251	10.2425	9.49108	9.48988	0.00229	HATNet	I
2453445.95643	10.2311	9.48292	9.48524	0.00226	HATNet	I
2453445.96024	10.233	9.48996	9.48588	0.00229	HATNet	I
2453445.97181	10.2385	9.49372	9.49305	0.00222	HATNet	I
2453445.97561	10.2287	9.48406	9.48508	0.00223	HATNet	I
2453445.97941	10.2346	9.48219	9.48683	0.00231	HATNet	I
2453445.98321	10.2324	9.48626	9.48542	0.00223	HATNet	I
2453445.98711	10.2276	9.48217	9.48455	0.00224	HATNet	I
2453445.99088	10.2377	9.49131	9.4925	0.00229	HATNet	I
2453445.99468	10.2317	9.48449	9.48451	0.00224	HATNet	I
2453445.99847	10.2366	9.48992	9.49415	0.00228	HATNet	I
2453446.0024	10.2368	9.48803	9.48705	0.00221	HATNet	I
2453446.00621	10.2341	9.48655	9.48945	0.00222	HATNet	I
2453446.00997	10.2365	9.48719	9.48892	0.00224	HATNet	I
2453446.01768	10.2404	9.49072	9.48847	0.00224	HATNet	I
2453446.02148	10.2257	9.47809	9.47917	0.00226	HATNet	I
2453446.02528	10.2484	9.4954	9.49345	0.00229	HATNet	I
2453446.86181	10.24	9.49122	9.49043	0.00246	HATNet	I
2453446.86558	10.2341	9.4863	9.48552	0.0024	HATNet	I
2453446.87328	10.2353	9.48462	9.4882	0.00235	HATNet	I
2453446.87708	10.2369	9.4871	9.48659	0.00233	HATNet	I
2453446.88087	10.2304	9.48416	9.47953	0.00236	HATNet	I
2453446.88467	10.2385	9.48834	9.48918	0.0024	HATNet	I
2453446.88858	10.2398	9.49595	9.48876	0.00234	HATNet	I
2453446.89238	10.2307	9.4851	9.48001	0.00242	HATNet	I
2453446.89617	10.2448	9.49699	9.49847	0.00241	HATNet	I
2453446.89997	10.2382	9.49083	9.48724	0.00233	HATNet	I
2453446.90387	10.2405	9.48733	9.48738	0.00233	HATNet	I
2453446.90767	10.2356	9.48698	9.48354	0.0024	HATNet	I
2453446.91147	10.2352	9.48236	9.48584	0.00232	HATNet	I
2453446.91525	10.2387	9.4913	9.49206	0.00229	HATNet	I
2453446.91917	10.2342	9.48913	9.4867	0.00226	HATNet	I
2453446.92296	10.2306	9.47724	9.4787	0.00235	HATNet	I
2453446.92676	10.2359	9.48165	9.48647	0.00231	HATNet	I
2453446.93056	10.2364	9.4863	9.4865	0.00233	HATNet	I
2453446.93449	10.2359	9.4881	9.48781	0.00236	HATNet	I
2453446.93828	10.2383	9.4965	9.49602	0.00227	HATNet	I
2453446.94208	10.2365	9.48587	9.484	0.00231	HATNet	I
2453446.94588	10.2344	9.48203	9.48585	0.00228	HATNet	I
2453446.94981	10.2305	9.47585	9.48485	0.0023	HATNet	I
2453446.95361	10.2386	9.4902	9.49251	0.00236	HATNet	I
2453446.95742	10.2383	9.48899	9.4898	0.00238	HATNet	I
2453446.96123	10.2327	9.47978	9.48079	0.00235	HATNet	I
2453446.96516	10.2383	9.49153	9.4911	0.00236	HATNet	I
2453446.96897	10.2407	9.4884	9.4896	0.0023	HATNet	I
2453446.97277	10.2334	9.48908	9.48811	0.00227	HATNet	I
2453446.97657	10.2343	9.4882	9.49081	0.0023	HATNet	I
2453446.9805	10.2373	9.48469	9.48699	0.00231	HATNet	I
2453446.98431	10.2366	9.49322	9.49249	0.0023	HATNet	I
2453446.98812	10.2339	9.48792	9.48652	0.00224	HATNet	I
2453446.99192	10.2399	9.49066	9.49246	0.0022	HATNet	I
2453446.99582	10.2347	9.48621	9.48817	0.00226	HATNet	I
2453446.99962	10.238	9.49026	9.49375	0.00229	HATNet	I
2453447.00341	10.2358	9.48345	9.48499	0.00229	HATNet	I
2453447.0072	10.233	9.48485	9.48596	0.0024	HATNet	I
2453447.01113	10.2392	9.49036	9.49424	0.0025	HATNet	I
2453447.01493	10.2318	9.48049	9.48108	0.00233	HATNet	I
2453447.01873	10.2322	9.4866	9.48946	0.00225	HATNet	I
2453447.02253	10.2399	9.48589	9.48991	0.00233	HATNet	I
2453447.93922	10.2398	9.48846	9.49341	0.00249	HATNet	I
2453447.94301	10.2444	9.48984	9.49268	0.00243	HATNet	I
2453447.96205	10.2352	9.48894	9.4836	0.00348	HATNet	I
2453447.96589	10.2336	9.48444	9.48711	0.00283	HATNet	I
2453447.96981	10.2424	9.49521	9.49885	0.00237	HATNet	I
2453447.97742	10.2556	9.50225	9.49196	0.00304	HATNet	I
2453447.9812	10.2302	9.48117	9.48203	0.00317	HATNet	I
2453447.98513	10.2264	9.48247	9.4767	0.00331	HATNet	I
2453447.98893	10.2234	9.47619	9.49175	0.00412	HATNet	I
2453447.99271	10.2426	9.49089	9.48817	0.00253	HATNet	I
2453447.9965	10.2366	9.48562	9.48475	0.00236	HATNet	I
2453448.00042	10.2335	9.48339	9.48942	0.00237	HATNet	I
2453448.00421	10.2346	9.48818	9.49233	0.00304	HATNet	I
2453448.01177	10.2266	9.47482	9.48353	0.00322	HATNet	I
2453448.01569	10.2224	9.47598	9.47933	0.00365	HATNet	I
2453448.01948	10.2331	9.4786	9.47547	0.00499	HATNet	I
2453448.02327	10.2513	9.50181	9.49779	0.00463	HATNet	I
2453450.84887	10.2341	9.4883	9.48481	0.00257	HATNet	I
2453450.85265	10.2351	9.48753	9.48747	0.00258	HATNet	I
2453450.86022	10.2365	9.48553	9.48521	0.00254	HATNet	I
2453450.86417	10.2349	9.48916	9.49034	0.00254	HATNet	I
2453450.86795	10.2277	9.48423	9.48392	0.00247	HATNet	I
2453450.87174	10.2373	9.48782	9.48746	0.00252	HATNet	I
2453450.87553	10.2374	9.48675	9.48647	0.00254	HATNet	I
2453450.87942	10.2313	9.48852	9.48728	0.00251	HATNet	I
2453450.88696	10.231	9.48595	9.48978	0.00247	HATNet	I
2453450.89077	10.2276	9.48266	9.48426	0.00241	HATNet	I
2453450.89469	10.2351	9.49096	9.48425	0.00244	HATNet	I
2453450.89848	10.237	9.48564	9.48135	0.00249	HATNet	I
2453450.90228	10.2352	9.48537	9.49031	0.00244	HATNet	I
2453450.90608	10.2277	9.48216	9.48183	0.00243	HATNet	I
2453450.91001	10.2458	9.49601	9.4919	0.00251	HATNet	I
2453450.91379	10.234	9.485	9.4863	0.0024	HATNet	I
2453450.91758	10.2336	9.4835	9.48643	0.00259	HATNet	I
2453450.92138	10.234	9.48357	9.48721	0.00235	HATNet	I
2453450.92532	10.2422	9.49286	9.49439	0.00235	HATNet	I
2453450.92912	10.2299	9.48436	9.48702	0.00242	HATNet	I
2453450.93291	10.2403	9.48752	9.49289	0.00245	HATNet	I
2453450.93671	10.2279	9.48286	9.48527	0.00241	HATNet	I
2453450.94064	10.2316	9.4805	9.48476	0.00239	HATNet	I
2453450.94445	10.2385	9.49001	9.48825	0.00248	HATNet	I
2453450.94825	10.2251	9.47938	9.48019	0.00241	HATNet	I
2453450.95205	10.2404	9.48849	9.49081	0.00252	HATNet	I
2453450.95599	10.2408	9.49042	9.49213	0.00249	HATNet	I
2453450.96359	10.2331	9.48585	9.49045	0.00241	HATNet	I
2453450.96741	10.2282	9.48303	9.48643	0.00242	HATNet	I
2453450.97134	10.2393	9.48873	9.48823	0.00254	HATNet	I
2453450.97514	10.2306	9.48379	9.48669	0.00238	HATNet	I
2453450.98664	10.2379	9.48671	9.48926	0.00252	HATNet	I
2453450.99044	10.2418	9.48944	9.49266	0.00238	HATNet	I
2453450.99424	10.2477	9.49501	9.4919	0.00265	HATNet	I
2453450.99804	10.2344	9.48679	9.48621	0.00248	HATNet	I
2453451.00196	10.2255	9.47795	9.47526	0.00238	HATNet	I
2453451.00576	10.2433	9.49731	9.49683	0.00234	HATNet	I
2453451.00955	10.2348	9.4834	9.48721	0.00239	HATNet	I
2453451.01335	10.247	9.49421	9.49802	0.00245	HATNet	I
2453451.01727	10.2469	9.49441	9.49685	0.00242	HATNet	I
2453451.02105	10.2354	9.48984	9.48758	0.00251	HATNet	I
2453451.84635	10.2253	9.47957	9.47638	0.00241	HATNet	I
2453451.85014	10.2308	9.48402	9.48641	0.00245	HATNet	I
2453451.85393	10.2312	9.48358	9.48442	0.00239	HATNet	I
2453451.85773	10.2335	9.4836	9.48297	0.00242	HATNet	I
2453451.86165	10.2354	9.49081	9.48502	0.00232	HATNet	I
2453451.86544	10.2374	9.4878	9.48388	0.00262	HATNet	I
2453451.86923	10.2408	9.49316	9.49185	0.00251	HATNet	I
2453451.87302	10.2366	9.48597	9.48791	0.00235	HATNet	I
2453451.87696	10.2345	9.4814	9.48294	0.00248	HATNet	I
2453451.88076	10.2466	9.49359	9.49451	0.00245	HATNet	I
2453451.88456	10.2339	9.48532	9.48549	0.00255	HATNet	I
2453451.88837	10.2333	9.48055	9.48282	0.00239	HATNet	I
2453451.8923	10.2274	9.47994	9.48075	0.00243	HATNet	I
2453451.89609	10.2303	9.48052	9.47833	0.00235	HATNet	I
2453451.89989	10.2396	9.48969	9.49253	0.00238	HATNet	I
2453451.90369	10.2353	9.48174	9.48249	0.00245	HATNet	I
2453451.90763	10.2341	9.4818	9.48374	0.00233	HATNet	I
2453451.91143	10.2315	9.4826	9.48807	0.00245	HATNet	I
2453451.91519	10.2344	9.4871	9.49117	0.00249	HATNet	I
2453451.92289	10.2404	9.49606	9.49464	0.00257	HATNet	I
2453451.93047	10.2385	9.49417	9.48912	0.00246	HATNet	I
2453451.93426	10.2361	9.48361	9.48614	0.00251	HATNet	I
2453451.93819	10.2307	9.47867	9.48229	0.00238	HATNet	I
2453451.942	10.2404	9.49	9.49375	0.00233	HATNet	I
2453451.94579	10.2344	9.48504	9.48948	0.0024	HATNet	I
2453451.94958	10.2327	9.47907	9.48475	0.00236	HATNet	I
2453451.95353	10.2349	9.48556	9.4867	0.00246	HATNet	I
2453451.95732	10.2381	9.48981	9.48893	0.00247	HATNet	I
2453451.96112	10.2339	9.48356	9.48293	0.00234	HATNet	I
2453451.96495	10.2361	9.49147	9.49064	0.0024	HATNet	I
2453451.96889	10.2368	9.48975	9.49191	0.00247	HATNet	I
2453451.97269	10.2366	9.48987	9.48961	0.00242	HATNet	I
2453451.97648	10.2405	9.49673	9.49426	0.00245	HATNet	I
2453451.98027	10.2316	9.48377	9.48819	0.00248	HATNet	I
2453451.98419	10.2361	9.48603	9.48773	0.00243	HATNet	I
2453451.988	10.2351	9.48122	9.48294	0.00236	HATNet	I
2453451.9918	10.2362	9.48266	9.48296	0.00247	HATNet	I
2453451.99559	10.2312	9.47849	9.48008	0.00248	HATNet	I
2453451.99953	10.2329	9.48387	9.48296	0.00241	HATNet	I
2453452.00333	10.2372	9.4922	9.49267	0.00237	HATNet	I
2453452.00713	10.2341	9.4835	9.48265	0.00238	HATNet	I
2453452.01093	10.2411	9.4874	9.48818	0.00241	HATNet	I
2453452.01486	10.2361	9.48486	9.48856	0.00243	HATNet	I
2453452.01865	10.2337	9.48612	9.4891	0.00253	HATNet	I
2453452.84636	10.2336	9.48593	9.48729	0.00248	HATNet	I
2453452.85016	10.2341	9.49094	9.49079	0.00332	HATNet	I
2453452.85394	10.2406	9.49382	9.4961	0.00296	HATNet	I
2453452.85773	10.2248	9.47452	9.48776	0.00338	HATNet	I
2453452.86541	10.2452	9.4973	9.50018	0.00265	HATNet	I
2453452.86921	10.2339	9.48226	9.485	0.00255	HATNet	I
2453452.87299	10.2367	9.4859	9.48842	0.00264	HATNet	I
2453452.87692	10.2376	9.4927	9.48803	0.00251	HATNet	I
2453452.88071	10.2373	9.48764	9.48444	0.00259	HATNet	I
2453452.8845	10.2352	9.48107	9.48148	0.0027	HATNet	I
2453452.8883	10.2437	9.49463	9.49103	0.00284	HATNet	I
2453452.89222	10.2335	9.48193	9.48371	0.00341	HATNet	I
2453452.89601	10.2258	9.47439	9.47559	0.00305	HATNet	I
2453452.89981	10.2356	9.49164	9.48195	0.00476	HATNet	I
2453452.90357	10.234	9.48178	9.48688	0.00409	HATNet	I
2453452.90748	10.2362	9.4883	9.49011	0.00563	HATNet	I
2453452.91125	10.2189	9.46848	9.48111	0.00526	HATNet	I
2453452.91502	10.236	9.48698	9.48907	0.00449	HATNet	I
2453452.9188	10.2261	9.47933	9.48027	0.0048	HATNet	I
2453452.92271	10.2457	9.49539	9.49078	0.00342	HATNet	I
2453452.9265	10.233	9.48764	9.4869	0.00424	HATNet	I
2453452.93027	10.2303	9.48947	9.48652	0.00615	HATNet	I
2453452.93404	10.224	9.47682	9.4763	0.00574	HATNet	I
2453452.93793	10.2317	9.48784	9.48986	0.0052	HATNet	I
2453452.94171	10.2489	9.50377	9.49649	0.00622	HATNet	I
2453452.94548	10.2286	9.48182	9.48004	0.00329	HATNet	I
2453452.94928	10.2518	9.50446	9.49712	0.00407	HATNet	I
2453452.95318	10.2224	9.47262	9.47974	0.00324	HATNet	I
2453452.95697	10.2447	9.49947	9.49387	0.0072	HATNet	I
2453452.96074	10.2523	9.50351	9.49638	0.00521	HATNet	I
2453452.9722	10.2089	9.46669	9.47278	0.00546	HATNet	I
2453452.97597	10.2212	9.47581	9.48168	0.00277	HATNet	I
2453452.97976	10.2294	9.48261	9.47453	0.00433	HATNet	I
2453452.98744	10.2636	9.51067	9.48866	0.00474	HATNet	I
2453452.99499	10.2294	9.47805	9.48486	0.00297	HATNet	I
2453452.99891	10.2343	9.48121	9.49149	0.00352	HATNet	I
2453453.00648	10.248	9.49797	9.49117	0.00704	HATNet	I
2453453.01025	10.2098	9.46087	9.47186	0.00442	HATNet	I
2453453.01416	10.2365	9.48353	9.48546	0.0052	HATNet	I
2453453.01794	10.2078	9.45495	9.46745	0.00538	HATNet	I
2453455.85776	10.2339	9.49788	9.48718	0.00468	HATNet	I
2453455.86152	10.24	9.4894	9.48954	0.00263	HATNet	I
2453455.8653	10.2381	9.4902	9.48695	0.00269	HATNet	I
2453455.8691	10.2433	9.49241	9.48834	0.00276	HATNet	I
2453455.87302	10.2283	9.48402	9.48923	0.00253	HATNet	I
2453455.87681	10.2344	9.48964	9.48897	0.00255	HATNet	I
2453455.8806	10.2383	9.4905	9.49381	0.00238	HATNet	I
2453455.88438	10.2391	9.491	9.4936	0.00256	HATNet	I
2453455.8883	10.2334	9.48223	9.4837	0.00261	HATNet	I
2453455.89209	10.2383	9.49099	9.48976	0.00252	HATNet	I
2453455.89588	10.2321	9.49025	9.48811	0.00255	HATNet	I
2453455.89967	10.2419	9.49348	9.49244	0.00262	HATNet	I
2453455.90359	10.2461	9.49401	9.49457	0.00257	HATNet	I
2453455.90738	10.2357	9.48426	9.487	0.00252	HATNet	I
2453455.91118	10.2345	9.48461	9.48692	0.00266	HATNet	I
2453455.91496	10.2376	9.49399	9.49396	0.0026	HATNet	I
2453455.91889	10.2395	9.48805	9.48801	0.00251	HATNet	I
2453455.92269	10.2312	9.4875	9.48918	0.00253	HATNet	I
2453455.92648	10.2386	9.48602	9.48886	0.00257	HATNet	I
2453455.93026	10.2329	9.48255	9.48397	0.0025	HATNet	I
2453455.93418	10.2479	9.49751	9.48989	0.00281	HATNet	I
2453455.93798	10.2373	9.48484	9.48563	0.00249	HATNet	I
2453455.94178	10.2407	9.49529	9.4944	0.00247	HATNet	I
2453455.94557	10.2342	9.48819	9.48694	0.00257	HATNet	I
2453455.94948	10.2444	9.49303	9.49674	0.00268	HATNet	I
2453455.95327	10.2327	9.4903	9.48791	0.00336	HATNet	I
2453455.95705	10.23	9.49301	9.48538	0.00434	HATNet	I
2453455.96082	10.2244	9.48112	9.4754	0.00693	HATNet	I
2453455.96473	10.2273	9.48691	9.4828	0.00346	HATNet	I
2453455.96854	10.2422	9.4981	9.49142	0.00424	HATNet	I
2453455.9723	10.2398	9.49354	9.48896	0.00408	HATNet	I
2453455.97608	10.2401	9.49118	9.48764	0.00326	HATNet	I
2453455.97999	10.2436	9.49412	9.49544	0.00358	HATNet	I
2453455.98378	10.2276	9.48201	9.48157	0.00261	HATNet	I
2453455.98758	10.2302	9.48844	9.48918	0.00241	HATNet	I
2453455.99138	10.2418	9.49062	9.48796	0.0027	HATNet	I
2453455.9953	10.2324	9.48261	9.48424	0.00243	HATNet	I
2453455.99909	10.2513	9.49922	9.49718	0.00255	HATNet	I
2453456.00288	10.2395	9.49173	9.48674	0.00254	HATNet	I
2453456.00667	10.2332	9.48668	9.48733	0.00253	HATNet	I
2453456.01058	10.2405	9.49109	9.49142	0.00246	HATNet	I
2453456.01437	10.2442	9.49176	9.49057	0.00245	HATNet	I
2453456.83284	10.2333	9.48816	9.48517	0.00262	HATNet	I
2453456.83663	10.2317	9.48506	9.4846	0.00239	HATNet	I
2453456.84042	10.2318	9.48106	9.48588	0.00248	HATNet	I
2453456.84421	10.2376	9.49086	9.49116	0.00253	HATNet	I
2453456.84813	10.2379	9.48545	9.48594	0.00254	HATNet	I
2453456.85192	10.2356	9.49318	9.49097	0.00254	HATNet	I
2453456.8557	10.2353	9.48952	9.49257	0.00253	HATNet	I
2453456.85949	10.2371	9.49053	9.48668	0.00251	HATNet	I
2453456.86342	10.2332	9.48551	9.48616	0.00253	HATNet	I
2453456.8672	10.2328	9.48645	9.48512	0.00253	HATNet	I
2453456.87097	10.2295	9.48434	9.48501	0.00257	HATNet	I
2453456.87476	10.2343	9.48333	9.48558	0.00267	HATNet	I
2453456.87869	10.238	9.48868	9.48687	0.00244	HATNet	I
2453456.88245	10.2438	9.49432	9.49719	0.00254	HATNet	I
2453456.88625	10.2323	9.48081	9.48173	0.00264	HATNet	I
2453456.89005	10.2326	9.48696	9.487	0.00266	HATNet	I
2453456.89396	10.2353	9.49027	9.48789	0.00299	HATNet	I
2453456.89772	10.2256	9.48507	9.48233	0.00285	HATNet	I
2453456.90151	10.2268	9.48119	9.481	0.0029	HATNet	I
2453456.9053	10.2373	9.48651	9.49118	0.00278	HATNet	I
2453456.90923	10.2325	9.48817	9.48782	0.00259	HATNet	I
2453456.91299	10.2331	9.48126	9.48304	0.00246	HATNet	I
2453456.91679	10.2389	9.49633	9.49218	0.00242	HATNet	I
2453456.92058	10.2425	9.49433	9.49461	0.00266	HATNet	I
2453456.92451	10.2337	9.48099	9.48593	0.00264	HATNet	I
2453456.9283	10.241	9.48824	9.4903	0.00266	HATNet	I
2453456.93209	10.2331	9.4824	9.48699	0.0025	HATNet	I
2453456.93588	10.2327	9.48693	9.48955	0.00253	HATNet	I
2453456.9398	10.2379	9.49122	9.49119	0.00294	HATNet	I
2453456.94358	10.2409	9.4926	9.49001	0.00321	HATNet	I
2453456.95115	10.2349	9.49004	9.49246	0.00271	HATNet	I
2453456.95506	10.2308	9.48292	9.48026	0.00295	HATNet	I
2453456.95885	10.2323	9.48684	9.48384	0.00285	HATNet	I
2453456.96264	10.2331	9.48823	9.49121	0.00285	HATNet	I
2453456.96647	10.2355	9.48817	9.48445	0.00292	HATNet	I
2453456.97039	10.231	9.48284	9.48899	0.0027	HATNet	I
2453456.97418	10.2324	9.48487	9.48627	0.00272	HATNet	I
2453456.97812	10.2364	9.48425	9.48415	0.00275	HATNet	I
2453456.9819	10.2361	9.4847	9.48818	0.00292	HATNet	I
2453456.98582	10.2351	9.48441	9.48529	0.00316	HATNet	I
2453456.98961	10.2373	9.48474	9.48492	0.00298	HATNet	I
2453456.9934	10.236	9.48847	9.48432	0.00352	HATNet	I
2453456.99719	10.2308	9.48489	9.48517	0.00323	HATNet	I
2453457.00108	10.2377	9.49194	9.49586	0.00341	HATNet	I
2453457.00487	10.236	9.48544	9.48559	0.00318	HATNet	I
2453457.00865	10.2374	9.48483	9.48231	0.00291	HATNet	I
2453457.01243	10.2339	9.4886	9.48711	0.00265	HATNet	I
2453457.01634	10.237	9.48558	9.48788	0.00244	HATNet	I
2453457.84029	10.2229	9.48215	9.48172	0.00822	HATNet	I
2453458.82868	10.2463	9.49342	9.49302	0.00282	HATNet	I
2453458.83246	10.2432	9.49634	9.49589	0.00255	HATNet	I
2453458.83625	10.2407	9.49476	9.48593	0.00253	HATNet	I
2453458.84005	10.2323	9.48827	9.48474	0.00275	HATNet	I
2453458.84397	10.2196	9.47274	9.47494	0.0027	HATNet	I
2453458.84777	10.2244	9.48065	9.47847	0.00274	HATNet	I
2453458.85155	10.2263	9.48299	9.48008	0.00594	HATNet	I
2453458.9083	10.2076	9.46852	9.48266	0.00667	HATNet	I
2453458.96121	10.2433	9.50062	9.487	0.00628	HATNet	I
2453458.96511	10.2311	9.48066	9.48036	0.00268	HATNet	I
2453458.96895	10.2364	9.48823	9.4918	0.00252	HATNet	I
2453458.97273	10.2302	9.48544	9.48899	0.00244	HATNet	I
2453458.97652	10.2358	9.48772	9.49241	0.0026	HATNet	I
2453458.98044	10.2346	9.4871	9.49395	0.00254	HATNet	I
2453458.98424	10.2348	9.48134	9.48692	0.00265	HATNet	I
2453458.98803	10.2332	9.48518	9.48344	0.00259	HATNet	I
2453458.99184	10.2386	9.48604	9.49176	0.00248	HATNet	I
2453458.99953	10.2346	9.48251	9.48612	0.00261	HATNet	I
2453459.00332	10.2457	9.49521	9.49261	0.00254	HATNet	I
2453459.00711	10.2397	9.4931	9.49321	0.00254	HATNet	I
2453459.01103	10.2449	9.49522	9.49649	0.00254	HATNet	I
2453459.01481	10.2237	9.47922	9.47683	0.0027	HATNet	I
2453459.82504	10.2377	9.49058	9.48946	0.00253	HATNet	I
2453459.82882	10.2277	9.4833	9.48001	0.00253	HATNet	I
2453459.83261	10.2309	9.48411	9.48476	0.00257	HATNet	I
2453459.83653	10.2436	9.49892	9.49104	0.00247	HATNet	I
2453459.84032	10.2282	9.47966	9.47956	0.00243	HATNet	I
2453459.84411	10.2366	9.49066	9.4918	0.00252	HATNet	I
2453459.84788	10.2268	9.47898	9.4777	0.00261	HATNet	I
2453459.8518	10.2318	9.48854	9.48666	0.00245	HATNet	I
2453459.85559	10.2363	9.48315	9.48555	0.00255	HATNet	I
2453459.85936	10.23	9.48669	9.48895	0.00247	HATNet	I
2453459.86314	10.2343	9.48856	9.4888	0.00255	HATNet	I
2453459.86707	10.2351	9.49081	9.4914	0.00248	HATNet	I
2453459.87087	10.2327	9.48349	9.48458	0.00255	HATNet	I
2453459.87468	10.2372	9.4863	9.48577	0.00258	HATNet	I
2453459.87848	10.2338	9.48389	9.49225	0.00252	HATNet	I
2453459.88241	10.2322	9.48502	9.4889	0.00256	HATNet	I
2453459.8862	10.2341	9.48749	9.48901	0.00243	HATNet	I
2453459.88999	10.2373	9.48796	9.49113	0.00254	HATNet	I
2453459.8938	10.2327	9.48669	9.49223	0.00261	HATNet	I
2453459.89774	10.2334	9.48046	9.48075	0.00246	HATNet	I
2453459.90154	10.2348	9.48376	9.48635	0.00252	HATNet	I
2453459.90533	10.2319	9.48457	9.48576	0.00246	HATNet	I
2453459.90912	10.2391	9.48714	9.49034	0.00244	HATNet	I
2453459.91306	10.2344	9.48825	9.48721	0.00243	HATNet	I
2453459.91685	10.2313	9.48452	9.48342	0.00246	HATNet	I
2453459.92833	10.2357	9.48801	9.4887	0.00251	HATNet	I
2453459.93213	10.2373	9.48675	9.4902	0.00247	HATNet	I
2453459.93593	10.2359	9.49276	9.49458	0.00243	HATNet	I
2453459.93972	10.2296	9.4796	9.48068	0.00254	HATNet	I
2453459.94365	10.2307	9.48835	9.48545	0.0024	HATNet	I
2453459.94745	10.2444	9.49115	9.49016	0.00249	HATNet	I
2453459.95125	10.2375	9.49019	9.49208	0.00248	HATNet	I
2453459.95505	10.2319	9.48807	9.48744	0.00234	HATNet	I
2453459.95897	10.2356	9.48384	9.4855	0.00248	HATNet	I
2453459.96276	10.2421	9.49448	9.49225	0.00244	HATNet	I
2453459.9666	10.2375	9.49145	9.48833	0.00248	HATNet	I
2453459.9704	10.2349	9.48251	9.48203	0.00246	HATNet	I
2453459.97432	10.2454	9.49172	9.4917	0.00252	HATNet	I
2453459.97812	10.2233	9.47412	9.47739	0.00249	HATNet	I
2453459.98191	10.2441	9.49222	9.48663	0.00249	HATNet	I
2453459.9857	10.2267	9.47915	9.48247	0.00239	HATNet	I
2453459.98964	10.2286	9.4793	9.48364	0.00249	HATNet	I
2453459.99343	10.2512	9.49747	9.49864	0.00243	HATNet	I
2453459.99722	10.2329	9.48638	9.48499	0.00244	HATNet	I
2453460.00102	10.2404	9.49475	9.49346	0.00262	HATNet	I
2453460.00495	10.2476	9.4976	9.49969	0.00243	HATNet	I
2453460.00875	10.2463	9.49284	9.49278	0.00246	HATNet	I
2453460.01255	10.2402	9.49375	9.48873	0.0026	HATNet	I
2453460.82355	10.2302	9.48221	9.48463	0.00254	HATNet	I
2453460.82732	10.2301	9.48343	9.48655	0.00251	HATNet	I
2453460.83112	10.2305	9.48468	9.48509	0.0024	HATNet	I
2453460.83503	10.2356	9.48655	9.4867	0.00239	HATNet	I
2453460.83882	10.2259	9.48223	9.47938	0.00254	HATNet	I
2453460.84261	10.2361	9.48693	9.48444	0.00251	HATNet	I
2453460.84641	10.238	9.4887	9.4865	0.00235	HATNet	I
2453460.85034	10.2359	9.48288	9.48814	0.00254	HATNet	I
2453460.85413	10.2386	9.4856	9.48871	0.0025	HATNet	I
2453460.85793	10.2454	9.49647	9.49756	0.00235	HATNet	I
2453460.86173	10.23	9.48505	9.48338	0.00226	HATNet	I
2453460.86566	10.2295	9.48292	9.48439	0.0023	HATNet	I
2453460.86946	10.2378	9.48831	9.48747	0.00245	HATNet	I
2453460.87325	10.2384	9.49296	9.48597	0.0025	HATNet	I
2453460.87704	10.2342	9.48087	9.48322	0.00245	HATNet	I
2453460.88097	10.2393	9.49034	9.49021	0.00237	HATNet	I
2453460.88476	10.2333	9.48691	9.4816	0.00249	HATNet	I
2453460.88855	10.2528	9.4998	9.50117	0.00246	HATNet	I
2453460.89235	10.234	9.48424	9.48454	0.00236	HATNet	I
2453460.89627	10.2371	9.48652	9.48752	0.00249	HATNet	I
2453460.90007	10.2397	9.48875	9.48878	0.00239	HATNet	I
2453460.90387	10.2326	9.48788	9.48442	0.0025	HATNet	I
2453460.90767	10.2351	9.48427	9.48558	0.00244	HATNet	I
2453460.91156	10.2391	9.49017	9.4908	0.00243	HATNet	I
2453460.91535	10.2377	9.48588	9.48436	0.00256	HATNet	I
2453460.91915	10.2387	9.48653	9.48457	0.00247	HATNet	I
2453460.92296	10.2352	9.49095	9.48547	0.00258	HATNet	I
2453460.9269	10.234	9.48788	9.48925	0.00233	HATNet	I
2453460.9307	10.2336	9.48426	9.48519	0.00236	HATNet	I
2453460.93449	10.2342	9.48452	9.48672	0.00243	HATNet	I
2453460.93828	10.2401	9.48689	9.48908	0.00248	HATNet	I
2453460.94221	10.2338	9.48574	9.48634	0.00237	HATNet	I
2453460.94601	10.2285	9.48335	9.48638	0.0023	HATNet	I
2453460.94981	10.2383	9.49036	9.49055	0.00244	HATNet	I
2453460.95362	10.2333	9.48818	9.48906	0.00238	HATNet	I
2453460.95755	10.2406	9.48998	9.48882	0.00245	HATNet	I
2453460.96135	10.2325	9.48034	9.481	0.00241	HATNet	I
2453460.96516	10.2329	9.48206	9.48339	0.00239	HATNet	I
2453460.96898	10.24	9.49564	9.49426	0.00237	HATNet	I
2453460.97291	10.233	9.49004	9.48789	0.0023	HATNet	I
2453460.97668	10.2318	9.48523	9.48954	0.0024	HATNet	I
2453460.98048	10.2388	9.4914	9.49238	0.00242	HATNet	I
2453460.98428	10.2424	9.49065	9.49193	0.00236	HATNet	I
2453460.9882	10.2417	9.49085	9.49241	0.00231	HATNet	I
2453460.992	10.2443	9.49072	9.48613	0.00253	HATNet	I
2453460.9958	10.2382	9.49049	9.48627	0.00247	HATNet	I
2453460.9996	10.2393	9.49263	9.49045	0.00237	HATNet	I
2453461.00353	10.2426	9.49296	9.49142	0.00234	HATNet	I
2453461.00733	10.2322	9.48125	9.48529	0.00238	HATNet	I
2453461.01113	10.2317	9.4855	9.48306	0.00245	HATNet	I
2453461.81926	10.2372	9.48614	9.49018	0.00256	HATNet	I
2453461.82303	10.2348	9.49208	9.49041	0.0026	HATNet	I
2453461.82695	10.2358	9.49099	9.48963	0.00246	HATNet	I
2453461.83074	10.2354	9.4865	9.4853	0.00247	HATNet	I
2453461.83454	10.2313	9.48635	9.48809	0.00247	HATNet	I
2453461.8383	10.2342	9.4879	9.48952	0.00243	HATNet	I
2453461.84219	10.2381	9.48578	9.48599	0.00265	HATNet	I
2453461.84598	10.2419	9.49588	9.48949	0.00238	HATNet	I
2453461.84978	10.2332	9.48498	9.48035	0.00236	HATNet	I
2453461.8536	10.2313	9.48363	9.47923	0.00239	HATNet	I
2453461.85754	10.2373	9.49023	9.4888	0.00255	HATNet	I
2453461.86133	10.2384	9.4845	9.48733	0.00255	HATNet	I
2453461.86512	10.2375	9.48703	9.49012	0.00259	HATNet	I
2453461.86891	10.24	9.48934	9.48953	0.00246	HATNet	I
2453461.87284	10.2284	9.47873	9.47734	0.0025	HATNet	I
2453461.87663	10.2409	9.49203	9.49138	0.00247	HATNet	I
2453461.88043	10.2319	9.4846	9.4823	0.00242	HATNet	I
2453461.88422	10.2361	9.4911	9.49131	0.00245	HATNet	I
2453461.88814	10.2313	9.48715	9.49028	0.00242	HATNet	I
2453461.89193	10.2345	9.48708	9.48774	0.00242	HATNet	I
2453461.89572	10.2366	9.48382	9.4866	0.00245	HATNet	I
2453461.89951	10.2321	9.48019	9.48462	0.00253	HATNet	I
2453461.90344	10.2392	9.49208	9.49494	0.00247	HATNet	I
2453461.90724	10.2361	9.48225	9.48234	0.00239	HATNet	I
2453461.91104	10.2426	9.49067	9.49371	0.00234	HATNet	I
2453461.91483	10.23	9.48438	9.48336	0.00225	HATNet	I
2453461.91875	10.2317	9.48371	9.48639	0.0024	HATNet	I
2453461.92632	10.2318	9.48741	9.48831	0.00235	HATNet	I
2453461.9301	10.241	9.48883	9.48947	0.00239	HATNet	I
2453461.93404	10.2372	9.49187	9.49307	0.0023	HATNet	I
2453461.93782	10.2309	9.48033	9.48219	0.00235	HATNet	I
2453461.94162	10.2323	9.48597	9.48973	0.00235	HATNet	I
2453461.94936	10.2324	9.48762	9.48545	0.0023	HATNet	I
2453461.95315	10.2324	9.49014	9.48784	0.00245	HATNet	I
2453462.8168	10.2349	9.48128	9.48198	0.00239	HATNet	I
2453462.8207	10.2457	9.49401	9.49356	0.00258	HATNet	I
2453462.8245	10.2372	9.4855	9.48295	0.0023	HATNet	I
2453462.82829	10.2441	9.49579	9.49484	0.00247	HATNet	I
2453462.83207	10.244	9.48874	9.48962	0.00259	HATNet	I
2453462.83599	10.2242	9.47682	9.47768	0.00278	HATNet	I
2453462.83978	10.2299	9.47866	9.48317	0.00265	HATNet	I
2453462.84736	10.2416	9.49321	9.4923	0.00251	HATNet	I
2453462.85128	10.2378	9.48851	9.48813	0.00235	HATNet	I
2453462.85507	10.2385	9.49014	9.49059	0.00229	HATNet	I
2453462.85887	10.2398	9.48969	9.48992	0.00237	HATNet	I
2453462.86266	10.2402	9.49102	9.48605	0.00232	HATNet	I
2453462.8666	10.2329	9.48862	9.49147	0.00236	HATNet	I
2453462.87039	10.2383	9.48672	9.49279	0.0024	HATNet	I
2453462.87419	10.2395	9.48597	9.48505	0.0023	HATNet	I
2453462.87799	10.2332	9.48925	9.48945	0.00226	HATNet	I
2453462.88194	10.232	9.4813	9.4804	0.00232	HATNet	I
2453462.88574	10.2371	9.48607	9.48991	0.00237	HATNet	I
2453462.88953	10.2341	9.48819	9.48789	0.00229	HATNet	I
2453462.89333	10.2304	9.47977	9.48379	0.00237	HATNet	I
2453462.89726	10.228	9.48141	9.48653	0.00235	HATNet	I
2453462.90104	10.2339	9.47988	9.48407	0.00232	HATNet	I
2453462.90484	10.2338	9.48637	9.48396	0.00231	HATNet	I
2453462.90863	10.2357	9.48301	9.48627	0.0024	HATNet	I
2453462.91255	10.2378	9.48619	9.48704	0.00235	HATNet	I
2453462.91632	10.2365	9.48278	9.49107	0.00244	HATNet	I
2453462.92011	10.238	9.48845	9.48807	0.00238	HATNet	I
2453462.92391	10.2363	9.48254	9.48463	0.00231	HATNet	I
2453462.92783	10.2332	9.4879	9.48977	0.00234	HATNet	I
2453462.93164	10.2366	9.482	9.48851	0.00229	HATNet	I
2453462.93543	10.2318	9.48458	9.48448	0.00239	HATNet	I
2453462.93924	10.2327	9.4837	9.48285	0.0024	HATNet	I
2453462.94316	10.2325	9.47758	9.48046	0.00241	HATNet	I
2453462.94697	10.235	9.48633	9.48964	0.00236	HATNet	I
2453462.95078	10.2361	9.48992	9.49121	0.00229	HATNet	I
2453462.95457	10.2375	9.48637	9.48779	0.00232	HATNet	I
2453462.9585	10.2315	9.48307	9.48337	0.00228	HATNet	I
2453462.96229	10.2362	9.48159	9.48556	0.00232	HATNet	I
2453462.9661	10.2321	9.47627	9.47897	0.00243	HATNet	I
2453462.96991	10.2367	9.48786	9.49095	0.00244	HATNet	I
2453462.97383	10.2336	9.48427	9.48506	0.00243	HATNet	I
2453462.97763	10.2377	9.48918	9.49194	0.00237	HATNet	I
2453462.98142	10.2437	9.49349	9.49377	0.00252	HATNet	I
2453462.98523	10.2357	9.48236	9.48425	0.00235	HATNet	I
2453462.98915	10.2325	9.48433	9.48151	0.00239	HATNet	I
2453462.99296	10.2368	9.48446	9.47911	0.00235	HATNet	I
2453462.99676	10.2288	9.47905	9.48245	0.00246	HATNet	I
2453463.00056	10.2381	9.48856	9.49561	0.00233	HATNet	I
2453463.00446	10.2336	9.47862	9.47256	0.00329	HATNet	I
2453463.00825	10.2292	9.47656	9.48043	0.00256	HATNet	I
2453463.8357	10.2475	9.49613	9.48655	0.00682	HATNet	I
2453463.85466	10.2391	9.48762	9.48828	0.00733	HATNet	I
2453463.85844	10.2438	9.49373	9.49334	0.00787	HATNet	I
2453464.81392	10.242	9.49835	9.49561	0.0025	HATNet	I
2453464.8177	10.2385	9.49015	9.49071	0.00238	HATNet	I
2453464.82148	10.2422	9.49458	9.49338	0.00237	HATNet	I
2453464.82525	10.2447	9.49479	9.49339	0.00243	HATNet	I
2453464.82917	10.2438	9.49803	9.49004	0.00243	HATNet	I
2453464.83295	10.2475	9.49772	9.4955	0.00236	HATNet	I
2453464.83674	10.2461	9.5011	9.49386	0.00235	HATNet	I
2453464.84052	10.2456	9.49525	9.49642	0.00235	HATNet	I
2453464.84821	10.2462	9.49763	9.49551	0.00226	HATNet	I
2453464.85201	10.2493	9.49747	9.49733	0.0024	HATNet	I
2453464.85581	10.2414	9.49675	9.49743	0.00234	HATNet	I
2453464.85973	10.2369	9.48729	9.48669	0.00233	HATNet	I
2453464.86353	10.2449	9.49491	9.49378	0.00236	HATNet	I
2453464.86732	10.2438	9.49549	9.49173	0.00242	HATNet	I
2453464.87113	10.2435	9.49629	9.49549	0.00243	HATNet	I
2453464.87882	10.2495	9.49874	9.49748	0.00234	HATNet	I
2453464.88262	10.2433	9.49081	9.49053	0.00237	HATNet	I
2453464.8864	10.2417	9.49329	9.49018	0.00242	HATNet	I
2453464.89032	10.2398	9.4905	9.49118	0.00231	HATNet	I
2453464.89411	10.2437	9.49366	9.49371	0.00243	HATNet	I
2453464.89791	10.2431	9.49062	9.49044	0.0024	HATNet	I
2453464.9017	10.2434	9.48846	9.4914	0.00242	HATNet	I
2453464.90563	10.2426	9.48941	9.48994	0.00234	HATNet	I
2453464.90944	10.2432	9.49695	9.4943	0.00238	HATNet	I
2453464.91323	10.2441	9.4904	9.48853	0.0025	HATNet	I
2453464.91701	10.245	9.50224	9.49932	0.00236	HATNet	I
2453464.92091	10.2445	9.49712	9.4975	0.00237	HATNet	I
2453464.92471	10.2416	9.49204	9.49117	0.00233	HATNet	I
2453464.9285	10.2375	9.49005	9.48906	0.00236	HATNet	I
2453464.9323	10.241	9.48976	9.48839	0.00242	HATNet	I
2453464.93622	10.2445	9.49598	9.49635	0.00235	HATNet	I
2453464.94001	10.2418	9.49296	9.4935	0.00238	HATNet	I
2453464.94381	10.2413	9.49582	9.4965	0.00238	HATNet	I
2453464.94759	10.2384	9.49029	9.49237	0.00233	HATNet	I
2453464.95151	10.2469	9.49207	9.49228	0.00242	HATNet	I
2453464.95532	10.2463	9.49124	9.49278	0.00242	HATNet	I
2453464.95911	10.2441	9.48988	9.49129	0.00238	HATNet	I
2453464.96291	10.2403	9.49259	9.49144	0.00239	HATNet	I
2453464.97069	10.2428	9.49513	9.49327	0.00234	HATNet	I
2453464.97445	10.2344	9.48153	9.48167	0.00236	HATNet	I
2453464.97825	10.2473	9.49351	9.49351	0.00228	HATNet	I
2453464.98218	10.2466	9.49956	9.49526	0.00234	HATNet	I
2453464.98599	10.2436	9.49526	9.49125	0.00261	HATNet	I
2453464.98979	10.2439	9.4953	9.49493	0.00251	HATNet	I
2453464.99359	10.2386	9.48889	9.48719	0.00253	HATNet	I
2453464.99753	10.2384	9.49026	9.49043	0.00241	HATNet	I
2453465.00133	10.2428	9.49764	9.49507	0.00239	HATNet	I
2453465.00512	10.2552	9.5082	9.50384	0.00579	HATNet	I
2453465.0089	10.2333	9.48235	9.48416	0.00727	HATNet	I
2453465.81105	10.2315	9.4857	9.482	0.00248	HATNet	I
2453465.81484	10.2363	9.48369	9.48389	0.00236	HATNet	I
2453465.81864	10.2363	9.48897	9.48896	0.00244	HATNet	I
2453465.82257	10.2384	9.48884	9.48367	0.00249	HATNet	I
2453465.82636	10.2323	9.48135	9.48501	0.00242	HATNet	I
2453465.83016	10.2323	9.48429	9.48334	0.00241	HATNet	I
2453465.83393	10.2358	9.48645	9.48785	0.00244	HATNet	I
2453465.83787	10.2435	9.49199	9.492	0.00244	HATNet	I
2453465.84166	10.2324	9.48574	9.48413	0.00239	HATNet	I
2453465.84546	10.2385	9.4934	9.48942	0.0024	HATNet	I
2453465.84926	10.2389	9.49228	9.49176	0.00233	HATNet	I
2453465.85319	10.242	9.49441	9.49627	0.00238	HATNet	I
2453465.857	10.2424	9.49454	9.49081	0.00243	HATNet	I
2453465.86078	10.2383	9.49018	9.49199	0.00232	HATNet	I
2453465.86459	10.2506	9.49826	9.49832	0.0024	HATNet	I
2453465.86852	10.2357	9.48587	9.49159	0.0024	HATNet	I
2453465.87231	10.2374	9.48611	9.48785	0.00228	HATNet	I
2453465.87611	10.2295	9.48361	9.48177	0.00228	HATNet	I
2453465.87991	10.2365	9.48809	9.4878	0.00235	HATNet	I
2453465.88383	10.2367	9.48906	9.48631	0.00236	HATNet	I
2453465.88762	10.2401	9.49036	9.49042	0.00233	HATNet	I
2453465.89142	10.2332	9.48682	9.48729	0.00243	HATNet	I
2453465.89522	10.2371	9.49174	9.48929	0.00234	HATNet	I
2453465.89914	10.2403	9.48936	9.48746	0.00243	HATNet	I
2453465.90294	10.2383	9.49208	9.49417	0.00235	HATNet	I
2453465.90673	10.2379	9.48883	9.48707	0.00231	HATNet	I
2453465.9105	10.2342	9.48827	9.48782	0.00234	HATNet	I
2453465.91441	10.2383	9.49001	9.49241	0.0024	HATNet	I
2453465.9182	10.2448	9.49414	9.4949	0.00235	HATNet	I
2453465.922	10.2375	9.49023	9.49211	0.00233	HATNet	I
2453465.9258	10.2391	9.48871	9.4886	0.00246	HATNet	I
2453465.9335	10.2354	9.48767	9.48795	0.00236	HATNet	I
2453465.9373	10.234	9.49118	9.4926	0.00235	HATNet	I
2453465.94107	10.2373	9.491	9.49628	0.00239	HATNet	I
2453465.945	10.2344	9.48751	9.4879	0.00239	HATNet	I
2453465.9488	10.2378	9.48951	9.49063	0.00228	HATNet	I
2453465.95259	10.242	9.48891	9.49118	0.0023	HATNet	I
2453465.95639	10.2364	9.48248	9.47996	0.00238	HATNet	I
2453465.96031	10.2319	9.48464	9.48019	0.00238	HATNet	I
2453465.96795	10.2397	9.49196	9.48967	0.00238	HATNet	I
2453465.97175	10.2449	9.4911	9.49123	0.00232	HATNet	I
2453465.97567	10.2408	9.48652	9.48805	0.00241	HATNet	I
2453465.97947	10.2339	9.48575	9.4825	0.00234	HATNet	I
2453465.98326	10.241	9.49031	9.48899	0.00236	HATNet	I
2453465.98707	10.2419	9.48983	9.4918	0.00231	HATNet	I
2453465.991	10.2395	9.4932	9.49385	0.00237	HATNet	I
2453465.99479	10.2358	9.48624	9.48876	0.00229	HATNet	I
2453465.99858	10.2456	9.49282	9.49257	0.00228	HATNet	I
2453466.00238	10.2312	9.48758	9.48486	0.00231	HATNet	I
2453466.00631	10.237	9.48783	9.48791	0.00234	HATNet	I
2453466.80744	10.2421	9.49157	9.48897	0.00248	HATNet	I
2453466.81121	10.2312	9.48502	9.48908	0.00254	HATNet	I
2453466.815	10.2479	9.49299	9.48949	0.00257	HATNet	I
2453466.81879	10.2239	9.47767	9.48275	0.00248	HATNet	I
2453466.82271	10.2286	9.48265	9.48323	0.00238	HATNet	I
2453466.8265	10.2266	9.47984	9.48211	0.00245	HATNet	I
2453466.83028	10.2246	9.47884	9.48572	0.00237	HATNet	I
2453466.83407	10.2366	9.48582	9.48389	0.0024	HATNet	I
2453466.838	10.2428	9.48932	9.48182	0.00251	HATNet	I
2453466.84179	10.2437	9.49434	9.49721	0.00261	HATNet	I
2453466.85332	10.2444	9.49202	9.48574	0.00255	HATNet	I
2453466.85712	10.2368	9.48696	9.4897	0.0025	HATNet	I
2453466.86092	10.2349	9.48536	9.48611	0.00235	HATNet	I
2453466.86472	10.2387	9.49099	9.48672	0.00255	HATNet	I
2453466.86863	10.2442	9.49097	9.48517	0.00248	HATNet	I
2453466.87241	10.2402	9.48602	9.49362	0.00246	HATNet	I
2453466.8762	10.2447	9.49296	9.48965	0.00236	HATNet	I
2453466.88	10.2301	9.48315	9.48609	0.00257	HATNet	I
2453466.88393	10.2473	9.49459	9.49301	0.00242	HATNet	I
2453466.88773	10.2539	9.49989	9.49295	0.00244	HATNet	I
2453466.89149	10.2494	9.49491	9.4888	0.00245	HATNet	I
2453466.89528	10.2401	9.48536	9.48217	0.00241	HATNet	I
2453466.89922	10.2276	9.4741	9.47773	0.00249	HATNet	I
2453466.903	10.2395	9.49005	9.48326	0.0025	HATNet	I
2453466.90678	10.2412	9.48754	9.48816	0.00249	HATNet	I
2453466.91057	10.2321	9.4805	9.48025	0.00246	HATNet	I
2453466.91449	10.2388	9.48779	9.49078	0.00246	HATNet	I
2453466.91828	10.2397	9.49207	9.49341	0.00236	HATNet	I
2453466.92208	10.2387	9.48442	9.48594	0.00245	HATNet	I
2453466.92586	10.2408	9.49125	9.4901	0.0024	HATNet	I
2453466.92977	10.2495	9.50246	9.49261	0.00245	HATNet	I
2453466.93734	10.2501	9.49954	9.49337	0.00241	HATNet	I
2453466.94112	10.237	9.48395	9.48854	0.00249	HATNet	I
2453466.94504	10.2635	9.51156	9.50998	0.0025	HATNet	I
2453466.94881	10.2343	9.48481	9.48954	0.00247	HATNet	I
2453466.95259	10.2407	9.48903	9.48638	0.00255	HATNet	I
2453466.95635	10.235	9.48366	9.48647	0.00246	HATNet	I
2453466.96028	10.2532	9.50151	9.49906	0.00245	HATNet	I
2453466.96407	10.2436	9.49218	9.49085	0.00271	HATNet	I
2453466.96788	10.2336	9.48463	9.48784	0.00281	HATNet	I
2453466.97167	10.2377	9.48768	9.48519	0.00253	HATNet	I
2453466.97559	10.2417	9.49008	9.4847	0.00242	HATNet	I
2453466.97937	10.2308	9.48176	9.48068	0.00265	HATNet	I
2453466.98316	10.2382	9.49035	9.48895	0.00258	HATNet	I
2453466.98694	10.2207	9.47649	9.48071	0.0027	HATNet	I
2453466.99087	10.2431	9.48823	9.4871	0.00365	HATNet	I
2453466.99465	10.2357	9.48325	9.48757	0.00294	HATNet	I
2453466.99843	10.2457	9.49015	9.48926	0.00274	HATNet	I
2453467.00223	10.2232	9.47497	9.48226	0.00258	HATNet	I
2453467.00614	10.2491	9.49681	9.4928	0.00267	HATNet	I
2453467.80678	10.2331	9.48602	9.49062	0.00421	HATNet	I
2453467.81055	10.2272	9.48137	9.49226	0.00314	HATNet	I
2453467.81433	10.2304	9.48056	9.47699	0.00279	HATNet	I
2453467.81811	10.2176	9.46675	9.4744	0.00437	HATNet	I
2453467.82201	10.2123	9.46471	9.4753	0.00383	HATNet	I
2453467.82579	10.2484	9.49844	9.50265	0.00406	HATNet	I
2453467.83332	10.2129	9.46521	9.47392	0.00296	HATNet	I
2453467.84853	10.2489	9.49822	9.49452	0.00295	HATNet	I
2453467.85246	10.2428	9.48805	9.49051	0.00288	HATNet	I
2453467.85624	10.2441	9.48942	9.4882	0.00288	HATNet	I
2453467.86001	10.2323	9.4843	9.49318	0.00285	HATNet	I
2453467.8638	10.2328	9.48153	9.47855	0.00286	HATNet	I
2453467.8715	10.2497	9.50153	9.49929	0.00318	HATNet	I
2453467.87527	10.2556	9.50456	9.49322	0.00256	HATNet	I
2453467.87907	10.2411	9.49419	9.49008	0.00253	HATNet	I
2453467.883	10.2395	9.49039	9.49496	0.00243	HATNet	I
2453467.88678	10.2246	9.48094	9.48255	0.00237	HATNet	I
2453467.89056	10.2319	9.48536	9.48939	0.00232	HATNet	I
2453467.89435	10.234	9.48234	9.48391	0.00243	HATNet	I
2453467.89826	10.2466	9.4917	9.49219	0.00247	HATNet	I
2453467.90204	10.2314	9.4834	9.48801	0.0024	HATNet	I
2453467.90582	10.2545	9.50162	9.49881	0.00243	HATNet	I
2453467.91354	10.2444	9.48958	9.48794	0.00243	HATNet	I
2453467.91734	10.2378	9.48999	9.4885	0.00244	HATNet	I
2453467.92113	10.2453	9.49101	9.49348	0.00248	HATNet	I
2453467.92884	10.2444	9.49183	9.49342	0.00244	HATNet	I
2453467.93265	10.2389	9.49068	9.49408	0.00244	HATNet	I
2453467.93643	10.2396	9.49225	9.4925	0.00238	HATNet	I
2453467.94022	10.2567	9.50078	9.49582	0.00242	HATNet	I
2453467.94413	10.2424	9.48777	9.48592	0.00237	HATNet	I
2453467.94792	10.2474	9.49425	9.49132	0.00234	HATNet	I
2453467.95172	10.2347	9.48702	9.49073	0.00229	HATNet	I
2453467.9555	10.2252	9.47948	9.48069	0.00234	HATNet	I
2453467.95943	10.2446	9.48966	9.48692	0.00238	HATNet	I
2453467.96324	10.2395	9.48836	9.48956	0.00228	HATNet	I
2453467.97085	10.2417	9.48775	9.48662	0.00233	HATNet	I
2453467.97474	10.2383	9.48833	9.48437	0.00238	HATNet	I
2453467.97853	10.2365	9.48563	9.48488	0.00231	HATNet	I
2453467.98232	10.2369	9.48764	9.48543	0.00242	HATNet	I
2453467.98612	10.2378	9.48497	9.48431	0.0024	HATNet	I
2453467.99004	10.2399	9.49005	9.48873	0.00236	HATNet	I
2453467.99383	10.235	9.48666	9.4902	0.00229	HATNet	I
2453467.99761	10.2351	9.48766	9.48913	0.00232	HATNet	I
2453468.00529	10.2408	9.49195	9.49004	0.00247	HATNet	I
2453468.8035	10.2337	9.48373	9.47354	0.00333	HATNet	I
2453468.80739	10.2302	9.48609	9.48484	0.00296	HATNet	I
2453468.81118	10.2392	9.49075	9.49015	0.00249	HATNet	I
2453468.81496	10.244	9.49148	9.49079	0.00249	HATNet	I
2453468.81876	10.2242	9.47814	9.48391	0.00244	HATNet	I
2453468.82268	10.2432	9.4938	9.49408	0.00245	HATNet	I
2453468.82647	10.2415	9.48969	9.48893	0.00251	HATNet	I
2453468.83025	10.2418	9.48779	9.48859	0.00244	HATNet	I
2453468.83404	10.2378	9.48877	9.49059	0.00245	HATNet	I
2453468.83797	10.2307	9.48301	9.48154	0.00246	HATNet	I
2453468.84176	10.2461	9.49186	9.48882	0.00234	HATNet	I
2453468.84555	10.2384	9.48747	9.4849	0.00241	HATNet	I
2453468.85322	10.2311	9.47939	9.48503	0.00265	HATNet	I
2453468.85702	10.2376	9.48637	9.48752	0.00236	HATNet	I
2453468.8608	10.2456	9.49463	9.49294	0.00247	HATNet	I
2453468.86462	10.2245	9.47671	9.4843	0.00252	HATNet	I
2453468.86853	10.2391	9.49566	9.49287	0.00348	HATNet	I
2453469.81276	10.2336	9.48789	9.48898	0.00251	HATNet	I
2453469.81652	10.2433	9.49457	9.49513	0.00245	HATNet	I
2453469.82031	10.245	9.49266	9.49568	0.00246	HATNet	I
2453469.82411	10.2467	9.50044	9.49928	0.00237	HATNet	I
2453469.82803	10.2384	9.49373	9.49511	0.00236	HATNet	I
2453469.83182	10.2429	9.49004	9.49025	0.00245	HATNet	I
2453469.83562	10.2406	9.49443	9.49409	0.0024	HATNet	I
2453469.8394	10.2395	9.49335	9.49607	0.00235	HATNet	I
2453469.84334	10.2407	9.49081	9.49069	0.00232	HATNet	I
2453469.84715	10.2407	9.48775	9.49281	0.00234	HATNet	I
2453469.85094	10.2419	9.4975	9.49198	0.00233	HATNet	I
2453469.85473	10.2418	9.49787	9.49726	0.00228	HATNet	I
2453469.85866	10.2391	9.48994	9.49528	0.00235	HATNet	I
2453469.86246	10.2427	9.49612	9.49609	0.00236	HATNet	I
2453469.86627	10.2419	9.49722	9.49934	0.00235	HATNet	I
2453469.87006	10.2414	9.49045	9.4926	0.00229	HATNet	I
2453469.87399	10.2407	9.49141	9.49349	0.00235	HATNet	I
2453469.87778	10.24	9.49224	9.49109	0.00234	HATNet	I
2453469.88157	10.2349	9.48279	9.48735	0.00231	HATNet	I
2453469.88538	10.236	9.48718	9.48613	0.00233	HATNet	I
2453469.88929	10.2382	9.49182	9.49226	0.00237	HATNet	I
2453469.89308	10.2313	9.48244	9.48082	0.00237	HATNet	I
2453469.89687	10.2336	9.48456	9.48225	0.00241	HATNet	I
2453469.90067	10.2344	9.48107	9.48599	0.00235	HATNet	I
2453469.90459	10.235	9.48279	9.48786	0.0023	HATNet	I
2453469.90838	10.2307	9.48436	9.48692	0.00233	HATNet	I
2453469.91217	10.2373	9.49209	9.49313	0.00234	HATNet	I
2453469.91596	10.233	9.48707	9.48844	0.00233	HATNet	I
2453469.91988	10.2381	9.48869	9.49096	0.00228	HATNet	I
2453469.92369	10.2289	9.48237	9.48311	0.00237	HATNet	I
2453469.92748	10.2358	9.49141	9.4934	0.0024	HATNet	I
2453469.93127	10.2327	9.47866	9.48526	0.00237	HATNet	I
2453469.93521	10.243	9.49041	9.49451	0.00241	HATNet	I
2453469.93901	10.233	9.48189	9.4846	0.00231	HATNet	I
2453469.94282	10.2364	9.48775	9.48965	0.0023	HATNet	I
2453469.94661	10.2377	9.48654	9.48921	0.00233	HATNet	I
2453469.95432	10.2386	9.48935	9.48783	0.00231	HATNet	I
2453469.95811	10.2345	9.47996	9.48444	0.00234	HATNet	I
2453469.96191	10.2327	9.48182	9.48569	0.00243	HATNet	I
2453469.97346	10.2447	9.49347	9.49345	0.00231	HATNet	I
2453469.97726	10.2363	9.48472	9.48692	0.00238	HATNet	I
2453469.98497	10.2324	9.48473	9.48331	0.00238	HATNet	I
2453469.98876	10.2382	9.49098	9.49066	0.00241	HATNet	I
2453469.99257	10.2312	9.48504	9.48882	0.00224	HATNet	I
2453469.99649	10.2352	9.48917	9.4935	0.00235	HATNet	I
2453470.00029	10.24	9.48857	9.49087	0.00236	HATNet	I
2453470.00409	10.2345	9.48691	9.48786	0.00252	HATNet	I
2453470.79473	10.2416	9.49141	9.4916	0.0024	HATNet	I
2453470.79852	10.2317	9.48446	9.48598	0.00233	HATNet	I
2453470.80233	10.2351	9.48701	9.48562	0.00236	HATNet	I
2453470.80613	10.2386	9.48849	9.48798	0.00237	HATNet	I
2453470.81005	10.2362	9.49148	9.49046	0.00231	HATNet	I
2453470.81385	10.2444	9.4958	9.49115	0.00236	HATNet	I
2453470.81764	10.2418	9.48983	9.48587	0.00241	HATNet	I
2453470.82143	10.2453	9.49575	9.49394	0.00237	HATNet	I
2453470.82536	10.2457	9.49278	9.49131	0.00233	HATNet	I
2453470.82916	10.2365	9.49284	9.48888	0.00235	HATNet	I
2453470.83294	10.2368	9.49126	9.48927	0.00227	HATNet	I
2453470.83675	10.235	9.48898	9.48711	0.00241	HATNet	I
2453470.84068	10.2343	9.48667	9.48079	0.00237	HATNet	I
2453470.84448	10.246	9.49804	9.49029	0.00237	HATNet	I
2453470.84828	10.2426	9.4929	9.49373	0.0023	HATNet	I
2453470.85208	10.2363	9.48904	9.49199	0.00232	HATNet	I
2453470.85601	10.24	9.49094	9.48499	0.00229	HATNet	I
2453470.8598	10.2371	9.48674	9.48718	0.00238	HATNet	I
2453470.86361	10.2353	9.48848	9.4925	0.00232	HATNet	I
2453470.8674	10.2345	9.48368	9.48634	0.00224	HATNet	I
2453470.87134	10.2336	9.49154	9.48993	0.00225	HATNet	I
2453470.87515	10.242	9.49652	9.49063	0.00234	HATNet	I
2453470.87895	10.2403	9.49209	9.49066	0.00234	HATNet	I
2453470.88274	10.2352	9.48801	9.48746	0.00229	HATNet	I
2453470.88668	10.2402	9.49195	9.49543	0.00227	HATNet	I
2453470.89049	10.2381	9.48586	9.48849	0.00224	HATNet	I
2453470.89429	10.2407	9.49025	9.49081	0.00226	HATNet	I
2453470.89806	10.235	9.494	9.48945	0.00228	HATNet	I
2453470.90198	10.2348	9.48297	9.48611	0.00227	HATNet	I
2453470.90577	10.2392	9.48559	9.48784	0.00226	HATNet	I
2453470.90956	10.2358	9.49194	9.49224	0.00232	HATNet	I
2453470.91724	10.2376	9.48874	9.49024	0.00234	HATNet	I
2453470.921	10.2377	9.48989	9.49128	0.00232	HATNet	I
2453470.9248	10.2442	9.49221	9.49302	0.00227	HATNet	I
2453470.92857	10.2438	9.49015	9.49128	0.00227	HATNet	I
2453470.93251	10.2346	9.48772	9.48902	0.00232	HATNet	I
2453470.93631	10.2364	9.48795	9.48916	0.00231	HATNet	I
2453470.94011	10.2339	9.4886	9.48728	0.00223	HATNet	I
2453470.9439	10.2349	9.48537	9.48648	0.00224	HATNet	I
2453470.94782	10.2377	9.48752	9.49396	0.00224	HATNet	I
2453470.95161	10.2448	9.49191	9.49185	0.00228	HATNet	I
2453470.95541	10.2467	9.4981	9.49763	0.00226	HATNet	I
2453470.95921	10.2379	9.48743	9.48949	0.0023	HATNet	I
2453470.96313	10.2306	9.48468	9.48356	0.00228	HATNet	I
2453470.9746	10.2412	9.48741	9.48667	0.00233	HATNet	I
2453470.97868	10.235	9.48707	9.48653	0.00238	HATNet	I
2453470.98249	10.2278	9.48211	9.4771	0.00227	HATNet	I
2453470.98629	10.2347	9.48601	9.48617	0.00227	HATNet	I
2453470.99008	10.2317	9.48151	9.48069	0.00225	HATNet	I
2453470.99402	10.2514	9.49715	9.50128	0.00243	HATNet	I
2453470.99781	10.2416	9.48994	9.49557	0.00237	HATNet	I
2453471.0016	10.2429	9.49377	9.4916	0.00223	HATNet	I
2453471.79522	10.2386	9.49266	9.4923	0.00246	HATNet	I
2453471.79901	10.2464	9.50227	9.49845	0.00243	HATNet	I
2453471.80278	10.2373	9.48628	9.49328	0.00239	HATNet	I
2453471.80657	10.2312	9.48491	9.48277	0.00246	HATNet	I
2453471.8105	10.2294	9.48556	9.48218	0.00247	HATNet	I
2453471.81429	10.233	9.48487	9.48679	0.00253	HATNet	I
2453471.81808	10.235	9.48647	9.4898	0.00242	HATNet	I
2453471.82188	10.2403	9.49438	9.49248	0.00231	HATNet	I
2453471.82581	10.2346	9.48603	9.48503	0.00234	HATNet	I
2453471.82959	10.2394	9.49299	9.49306	0.00242	HATNet	I
2453471.83336	10.2375	9.48534	9.48482	0.00236	HATNet	I
2453471.83716	10.2382	9.4888	9.48608	0.0024	HATNet	I
2453471.84109	10.233	9.48803	9.48591	0.00238	HATNet	I
2453471.84489	10.2335	9.4841	9.49013	0.00243	HATNet	I
2453471.84868	10.2452	9.49916	9.49614	0.00236	HATNet	I
2453471.85247	10.2383	9.49006	9.48666	0.00238	HATNet	I
2453471.85641	10.2388	9.48823	9.48985	0.00236	HATNet	I
2453471.8602	10.2387	9.4891	9.49447	0.00244	HATNet	I
2453471.864	10.2409	9.489	9.49291	0.00238	HATNet	I
2453471.86777	10.2392	9.4887	9.49467	0.00244	HATNet	I
2453471.8717	10.244	9.49121	9.49568	0.0024	HATNet	I
2453471.8755	10.2429	9.4898	9.49582	0.00233	HATNet	I
2453471.8793	10.2362	9.4908	9.49392	0.0023	HATNet	I
2453471.8831	10.2308	9.4843	9.48312	0.00233	HATNet	I
2453471.88702	10.2373	9.48604	9.48837	0.00236	HATNet	I
2453471.89083	10.2332	9.48355	9.48872	0.00226	HATNet	I
2453471.89461	10.2388	9.49326	9.49068	0.00247	HATNet	I
2453471.89842	10.2372	9.49312	9.4907	0.00241	HATNet	I
2453471.90235	10.2374	9.48733	9.48758	0.00234	HATNet	I
2453471.90616	10.2349	9.48757	9.48555	0.00236	HATNet	I
2453471.90996	10.2401	9.48943	9.48824	0.00234	HATNet	I
2453471.91375	10.2323	9.48643	9.4838	0.00243	HATNet	I
2453471.91769	10.2417	9.49066	9.49343	0.00229	HATNet	I
2453471.92149	10.2346	9.49196	9.4896	0.00236	HATNet	I
2453471.92529	10.2307	9.48651	9.48363	0.00244	HATNet	I
2453471.92908	10.2353	9.48427	9.48205	0.0024	HATNet	I
2453471.93301	10.2308	9.48097	9.48394	0.00227	HATNet	I
2453471.93681	10.2346	9.48593	9.48642	0.00237	HATNet	I
2453471.94061	10.2356	9.48833	9.48843	0.00244	HATNet	I
2453471.94441	10.2393	9.4901	9.48911	0.00234	HATNet	I
2453471.95591	10.2307	9.4825	9.47949	0.00245	HATNet	I
2453471.95971	10.2396	9.4917	9.48932	0.00236	HATNet	I
2453471.96373	10.2358	9.48527	9.48463	0.00232	HATNet	I
2453471.96756	10.2332	9.48619	9.48355	0.00236	HATNet	I
2453471.97134	10.2355	9.48321	9.4872	0.00226	HATNet	I
2453471.97513	10.2419	9.49392	9.49369	0.0023	HATNet	I
2453471.97907	10.2418	9.49435	9.49516	0.0024	HATNet	I
2453471.98287	10.2395	9.49115	9.48646	0.00246	HATNet	I
2453471.98666	10.233	9.48245	9.48384	0.00235	HATNet	I
2453471.99043	10.2345	9.48946	9.48775	0.00233	HATNet	I
2453471.99436	10.2366	9.48937	9.49111	0.00232	HATNet	I
2453471.99817	10.2341	9.48488	9.48611	0.00231	HATNet	I
2453472.00196	10.2409	9.48851	9.48844	0.00234	HATNet	I
2453475.78173	10.2358	9.48775	9.48876	0.00275	HATNet	I
2453475.7855	10.2371	9.49408	9.49674	0.00288	HATNet	I
2453475.7893	10.2359	9.48661	9.48788	0.00291	HATNet	I
2453475.79309	10.2429	9.49084	9.49162	0.00272	HATNet	I
2453475.79701	10.2342	9.48537	9.48628	0.00272	HATNet	I
2453475.80079	10.2288	9.4842	9.48474	0.00256	HATNet	I
2453475.80458	10.2409	9.48876	9.48737	0.0027	HATNet	I
2453475.80837	10.2374	9.48335	9.48151	0.00261	HATNet	I
2453475.81228	10.2351	9.48618	9.4867	0.00262	HATNet	I
2453475.81608	10.2422	9.49332	9.48875	0.00282	HATNet	I
2453475.81986	10.2393	9.48859	9.49059	0.0026	HATNet	I
2453475.82365	10.2447	9.49261	9.4923	0.0025	HATNet	I
2453475.83508	10.2292	9.48287	9.48386	0.0026	HATNet	I
2453475.83887	10.2332	9.48773	9.48413	0.00259	HATNet	I
2453475.84279	10.2323	9.48533	9.48687	0.00251	HATNet	I
2453475.84658	10.2364	9.48464	9.48705	0.00279	HATNet	I
2453475.85037	10.2482	9.49798	9.49654	0.00256	HATNet	I
2453475.85417	10.2369	9.4864	9.48524	0.00247	HATNet	I
2453475.85811	10.2325	9.48619	9.4884	0.00248	HATNet	I
2453475.86189	10.2342	9.48511	9.49069	0.00245	HATNet	I
2453475.86569	10.2327	9.48159	9.48672	0.00255	HATNet	I
2453475.86948	10.2295	9.48623	9.48544	0.00246	HATNet	I
2453475.8734	10.2459	9.49455	9.49557	0.00257	HATNet	I
2453475.8772	10.2422	9.49456	9.49221	0.0025	HATNet	I
2453475.881	10.2322	9.47939	9.48104	0.00243	HATNet	I
2453475.8848	10.2412	9.48784	9.48302	0.00249	HATNet	I
2453475.88872	10.247	9.49733	9.49692	0.00248	HATNet	I
2453475.89251	10.2422	9.48675	9.48186	0.00257	HATNet	I
2453475.8963	10.2355	9.48766	9.48804	0.00244	HATNet	I
2453475.90009	10.2465	9.49413	9.49136	0.00249	HATNet	I
2453475.904	10.2327	9.48012	9.48243	0.00252	HATNet	I
2453475.90779	10.2347	9.48724	9.49067	0.00244	HATNet	I
2453475.91157	10.2352	9.48462	9.4868	0.00238	HATNet	I
2453475.91535	10.2342	9.48663	9.48922	0.00252	HATNet	I
2453475.92622	10.213	9.4661	9.47425	0.0024	HATNet	I
2453475.93	10.2438	9.49224	9.48318	0.0025	HATNet	I
2453475.93379	10.229	9.48214	9.48713	0.0025	HATNet	I
2453475.93759	10.2309	9.48082	9.47516	0.00261	HATNet	I
2453475.94151	10.2479	9.49402	9.4859	0.00241	HATNet	I
2453475.9453	10.2467	9.49558	9.49475	0.00248	HATNet	I
2453475.94908	10.2604	9.50497	9.49904	0.00257	HATNet	I
2453475.95287	10.2376	9.4887	9.48985	0.00248	HATNet	I
2453475.95679	10.252	9.49819	9.49069	0.00255	HATNet	I
2453475.96058	10.2135	9.46657	9.46743	0.0025	HATNet	I
2453475.9644	10.2306	9.48263	9.48295	0.00243	HATNet	I
2453475.96819	10.2425	9.49318	9.49257	0.0025	HATNet	I
2453475.97212	10.2531	9.4991	9.49373	0.0025	HATNet	I
2453475.97592	10.2413	9.49286	9.49809	0.00252	HATNet	I
2453475.97972	10.2541	9.4984	9.49298	0.00262	HATNet	I
2453475.9835	10.2458	9.49329	9.48995	0.00253	HATNet	I
2453475.98742	10.2472	9.49394	9.48673	0.00261	HATNet	I
2453475.9912	10.2338	9.4841	9.48405	0.00251	HATNet	I
2453476.77915	10.2496	9.49959	9.50304	0.0028	HATNet	I
2453476.7829	10.2173	9.47316	9.4785	0.00266	HATNet	I
2453476.78668	10.2304	9.48393	9.48442	0.00274	HATNet	I
2453476.79047	10.218	9.47352	9.48639	0.00248	HATNet	I
2453476.79438	10.2296	9.48187	9.48992	0.00264	HATNet	I
2453476.79816	10.2197	9.47238	9.47671	0.0026	HATNet	I
2453476.80196	10.2154	9.47172	9.48212	0.00256	HATNet	I
2453476.80576	10.2296	9.48175	9.48635	0.0026	HATNet	I
2453476.80969	10.2178	9.47076	9.47729	0.00261	HATNet	I
2453476.81347	10.2595	9.50514	9.50263	0.0027	HATNet	I
2453476.81726	10.2348	9.48689	9.49011	0.00264	HATNet	I
2453476.82104	10.2133	9.46793	9.47286	0.00253	HATNet	I
2453476.82496	10.2153	9.47071	9.48263	0.0024	HATNet	I
2453476.82876	10.2366	9.48841	9.48787	0.00254	HATNet	I
2453476.83254	10.231	9.48355	9.48309	0.00266	HATNet	I
2453476.83633	10.2403	9.48796	9.48321	0.00248	HATNet	I
2453476.84025	10.2319	9.48334	9.48761	0.00257	HATNet	I
2453476.84404	10.2522	9.50036	9.49525	0.00255	HATNet	I
2453476.84783	10.2219	9.47729	9.48016	0.00244	HATNet	I
2453476.85161	10.2364	9.48378	9.48481	0.00255	HATNet	I
2453476.85554	10.2287	9.48186	9.49051	0.0024	HATNet	I
2453476.85932	10.2379	9.48577	9.48671	0.00246	HATNet	I
2453476.86311	10.2373	9.48609	9.48756	0.00251	HATNet	I
2453476.86689	10.2229	9.47621	9.48144	0.00249	HATNet	I
2453476.8708	10.2337	9.48087	9.48238	0.00249	HATNet	I
2453476.8746	10.2323	9.48256	9.48773	0.00247	HATNet	I
2453476.87838	10.2322	9.48128	9.48024	0.00238	HATNet	I
2453476.88218	10.2251	9.47752	9.48734	0.0025	HATNet	I
2453476.88609	10.2231	9.47303	9.4821	0.00246	HATNet	I
2453476.88989	10.2394	9.48857	9.49161	0.00256	HATNet	I
2453476.89367	10.2369	9.48638	9.49285	0.00247	HATNet	I
2453476.89747	10.2416	9.4877	9.48898	0.00245	HATNet	I
2453476.90138	10.2354	9.48606	9.4896	0.00241	HATNet	I
2453476.90518	10.2466	9.49555	9.49542	0.00252	HATNet	I
2453476.90896	10.2452	9.4946	9.49223	0.00248	HATNet	I
2453476.91275	10.2235	9.47814	9.48191	0.00245	HATNet	I
2453476.92044	10.2477	9.49613	9.49277	0.00237	HATNet	I
2453476.92423	10.2513	9.49611	9.49028	0.00253	HATNet	I
2453476.92803	10.222	9.47317	9.47535	0.00237	HATNet	I
2453476.93195	10.2337	9.4827	9.48866	0.00243	HATNet	I
2453476.93577	10.2505	9.49479	9.49355	0.00246	HATNet	I
2453476.93956	10.2221	9.47597	9.4842	0.00235	HATNet	I
2453476.94333	10.2216	9.4756	9.48172	0.00229	HATNet	I
2453476.94726	10.2294	9.48107	9.48387	0.00239	HATNet	I
2453476.95105	10.2388	9.48607	9.48943	0.00236	HATNet	I
2453476.95484	10.2342	9.47927	9.48187	0.00244	HATNet	I
2453476.95864	10.2409	9.49078	9.49366	0.0024	HATNet	I
2453476.96256	10.2295	9.48423	9.48807	0.00236	HATNet	I
2453476.96641	10.2347	9.48649	9.48761	0.00232	HATNet	I
2453476.97022	10.223	9.47478	9.47693	0.00237	HATNet	I
2453476.97401	10.2459	9.49046	9.48917	0.00241	HATNet	I
2453476.97793	10.2379	9.48833	9.48718	0.00235	HATNet	I
2453476.98171	10.2421	9.48741	9.48562	0.00237	HATNet	I
2453476.9855	10.2521	9.49566	9.49049	0.00241	HATNet	I
2453476.99319	10.244	9.48829	9.48311	0.00245	HATNet	I
2453476.99699	10.2165	9.47162	9.48164	0.00234	HATNet	I
2453477.78223	10.2135	9.47076	9.46651	0.00259	HATNet	I
2453477.78599	10.2307	9.48424	9.48856	0.00261	HATNet	I
2453477.79352	10.2279	9.48056	9.48157	0.00274	HATNet	I
2453477.79744	10.2303	9.48276	9.48679	0.00267	HATNet	I
2453477.80122	10.2233	9.47803	9.48252	0.0025	HATNet	I
2453477.805	10.229	9.48332	9.48713	0.00268	HATNet	I
2453477.80878	10.2276	9.48215	9.48435	0.00259	HATNet	I
2453477.81271	10.2331	9.48583	9.48918	0.00247	HATNet	I
2453477.81649	10.2234	9.47773	9.48241	0.00259	HATNet	I
2453477.82027	10.2432	9.49142	9.4966	0.00259	HATNet	I
2453477.82407	10.2409	9.48732	9.48161	0.00262	HATNet	I
2453477.82799	10.2251	9.48159	9.48878	0.00254	HATNet	I
2453477.83178	10.2414	9.48828	9.48901	0.00259	HATNet	I
2453477.83937	10.2361	9.48615	9.48707	0.00261	HATNet	I
2453477.84329	10.2344	9.4804	9.48439	0.0026	HATNet	I
2453477.84708	10.2362	9.48428	9.49111	0.00257	HATNet	I
2453477.85088	10.226	9.48307	9.49251	0.00239	HATNet	I
2453477.85467	10.2298	9.48301	9.48845	0.00246	HATNet	I
2453477.85856	10.2366	9.48572	9.48609	0.00257	HATNet	I
2453477.86235	10.2256	9.48265	9.48607	0.00245	HATNet	I
2453477.86613	10.2303	9.48325	9.48635	0.00252	HATNet	I
2453477.86993	10.2302	9.4836	9.48363	0.0025	HATNet	I
2453477.87384	10.2375	9.48814	9.49024	0.0026	HATNet	I
2453477.87762	10.2361	9.48271	9.484	0.00251	HATNet	I
2453477.88139	10.2267	9.47962	9.48178	0.00251	HATNet	I
2453477.88518	10.244	9.48929	9.48781	0.00252	HATNet	I
2453477.8891	10.2267	9.48167	9.48646	0.0025	HATNet	I
2453477.89288	10.2348	9.48691	9.49441	0.00246	HATNet	I
2453477.89667	10.233	9.48536	9.4867	0.00253	HATNet	I
2453477.90044	10.2311	9.48449	9.48454	0.00247	HATNet	I
2453477.90436	10.2316	9.48697	9.48836	0.00254	HATNet	I
2453477.90814	10.2321	9.48736	9.48878	0.00258	HATNet	I
2453477.91192	10.243	9.4933	9.48999	0.0026	HATNet	I
2453477.91963	10.2389	9.49011	9.49011	0.00249	HATNet	I
2453477.92342	10.2379	9.48312	9.48471	0.00246	HATNet	I
2453477.9272	10.2573	9.50365	9.4962	0.00254	HATNet	I
2453477.93098	10.2358	9.48297	9.47977	0.00256	HATNet	I
2453477.93492	10.2342	9.48622	9.48749	0.00245	HATNet	I
2453477.94246	10.2455	9.49546	9.49388	0.00243	HATNet	I
2453477.94946	10.2534	9.49901	9.50553	0.00252	HATNet	I
2453477.95324	10.2445	9.49153	9.48791	0.0024	HATNet	I
2453477.95702	10.2612	9.50618	9.49961	0.00251	HATNet	I
2453477.9608	10.2494	9.497	9.49479	0.0025	HATNet	I
2453477.96472	10.2302	9.48207	9.48853	0.00241	HATNet	I
2453477.96853	10.2471	9.49204	9.48428	0.00251	HATNet	I
2453477.97231	10.2297	9.48092	9.47808	0.00247	HATNet	I
2453477.97609	10.2199	9.47437	9.47803	0.00248	HATNet	I
2453477.98001	10.2147	9.4704	9.47705	0.00238	HATNet	I
2453477.98379	10.2232	9.47646	9.48354	0.00241	HATNet	I
2453477.98758	10.2198	9.47392	9.47849	0.00248	HATNet	I
2453477.99136	10.235	9.4836	9.47847	0.00254	HATNet	I
2453477.99528	10.2251	9.47888	9.48558	0.0025	HATNet	I
2453478.77623	10.2315	9.4885	9.48604	0.00281	HATNet	I
2453478.78	10.2296	9.48371	9.48878	0.00269	HATNet	I
2453478.78378	10.2363	9.48813	9.4902	0.00285	HATNet	I
2453478.78757	10.2301	9.48198	9.4781	0.00275	HATNet	I
2453478.79148	10.2335	9.48318	9.48687	0.00278	HATNet	I
2453478.79527	10.2378	9.49101	9.49086	0.00271	HATNet	I
2453478.79905	10.242	9.49091	9.48985	0.00256	HATNet	I
2453478.80284	10.2278	9.47878	9.47927	0.00281	HATNet	I
2453478.80677	10.2284	9.48174	9.48405	0.00268	HATNet	I
2453478.81056	10.2333	9.48747	9.48494	0.00255	HATNet	I
2453478.81435	10.2425	9.49097	9.49111	0.00294	HATNet	I
2453478.81814	10.2384	9.48919	9.48159	0.00268	HATNet	I
2453478.82204	10.2396	9.49238	9.49294	0.00262	HATNet	I
2453478.82583	10.2378	9.49008	9.49289	0.00259	HATNet	I
2453478.8296	10.2283	9.47989	9.48053	0.00266	HATNet	I
2453478.83339	10.2372	9.4907	9.49272	0.00254	HATNet	I
2453478.83732	10.2409	9.49176	9.49006	0.00259	HATNet	I
2453478.84112	10.2404	9.48919	9.49265	0.00269	HATNet	I
2453478.84492	10.2421	9.49117	9.49411	0.00257	HATNet	I
2453478.84871	10.2371	9.48779	9.48345	0.00256	HATNet	I
2453478.85262	10.2373	9.48811	9.49148	0.00264	HATNet	I
2453478.85641	10.2397	9.4931	9.48546	0.00267	HATNet	I
2453478.8602	10.2406	9.49132	9.48935	0.00257	HATNet	I
2453478.864	10.2447	9.49315	9.49698	0.00258	HATNet	I
2453478.8679	10.2328	9.48919	9.48876	0.00243	HATNet	I
2453478.87168	10.2391	9.48906	9.49003	0.00265	HATNet	I
2453478.87548	10.2333	9.47726	9.48624	0.00266	HATNet	I
2453478.87927	10.2311	9.48251	9.48517	0.00254	HATNet	I
2453478.88319	10.2397	9.48745	9.48917	0.00254	HATNet	I
2453478.88698	10.2398	9.49095	9.49061	0.00256	HATNet	I
2453478.89077	10.2363	9.48277	9.4817	0.00245	HATNet	I
2453478.89455	10.2369	9.48146	9.48404	0.00254	HATNet	I
2453478.89847	10.2372	9.49026	9.48997	0.00242	HATNet	I
2453478.90226	10.2359	9.48637	9.48634	0.00247	HATNet	I
2453478.90604	10.2391	9.49256	9.49078	0.00253	HATNet	I
2453478.90983	10.2351	9.4838	9.48194	0.00244	HATNet	I
2453478.91375	10.2366	9.48714	9.48829	0.00247	HATNet	I
2453478.91754	10.2307	9.47451	9.48031	0.00243	HATNet	I
2453478.92132	10.233	9.48475	9.48676	0.00243	HATNet	I
2453478.9251	10.2357	9.48843	9.49067	0.00245	HATNet	I
2453478.929	10.2293	9.48394	9.48176	0.00243	HATNet	I
2453478.93279	10.2361	9.48754	9.48611	0.0024	HATNet	I
2453478.93658	10.2364	9.48497	9.48824	0.00243	HATNet	I
2453478.94037	10.2299	9.48126	9.48117	0.00238	HATNet	I
2453478.94427	10.2368	9.48214	9.48632	0.00237	HATNet	I
2453478.94806	10.2395	9.48632	9.48861	0.0025	HATNet	I
2453478.95185	10.2289	9.47831	9.47956	0.00248	HATNet	I
2453478.95564	10.2357	9.49119	9.48879	0.00253	HATNet	I
2453478.95956	10.2364	9.48832	9.48626	0.00242	HATNet	I
2453478.96724	10.2435	9.4895	9.48781	0.00246	HATNet	I
2453478.97104	10.2312	9.47896	9.47691	0.00249	HATNet	I
2453478.97497	10.2407	9.49086	9.49447	0.00243	HATNet	I
2453478.97876	10.2425	9.49488	9.49789	0.00239	HATNet	I
2453478.98256	10.2382	9.48746	9.48551	0.00258	HATNet	I
2453478.98637	10.241	9.48716	9.48322	0.00266	HATNet	I
2453478.99026	10.237	9.48216	9.47494	0.00251	HATNet	I
2453478.99405	10.2392	9.49177	9.49139	0.00235	HATNet	I
2453479.77322	10.2303	9.48779	9.49294	0.00274	HATNet	I
2453479.77699	10.2333	9.48532	9.48379	0.0028	HATNet	I
2453479.78078	10.2284	9.47621	9.47628	0.00292	HATNet	I
2453479.78471	10.2444	9.49559	9.49446	0.00295	HATNet	I
2453479.7885	10.2355	9.49121	9.493	0.00277	HATNet	I
2453479.79229	10.243	9.49664	9.49588	0.00269	HATNet	I
2453479.79608	10.2399	9.49333	9.48657	0.00276	HATNet	I
2453479.8	10.2364	9.49044	9.48995	0.0029	HATNet	I
2453479.80379	10.2351	9.48038	9.48855	0.00269	HATNet	I
2453479.80759	10.2399	9.48601	9.49032	0.0026	HATNet	I
2453479.81139	10.2312	9.482	9.48316	0.00274	HATNet	I
2453479.81531	10.2368	9.48794	9.48818	0.00269	HATNet	I
2453479.8191	10.2354	9.48193	9.48664	0.00268	HATNet	I
2453479.82289	10.2322	9.48387	9.48548	0.00271	HATNet	I
2453479.82669	10.2343	9.48562	9.48465	0.00273	HATNet	I
2453479.83062	10.2298	9.47506	9.48249	0.00255	HATNet	I
2453479.83438	10.2376	9.48462	9.48507	0.00261	HATNet	I
2453479.83818	10.2341	9.4842	9.48674	0.00251	HATNet	I
2453479.84198	10.2347	9.48548	9.48634	0.00262	HATNet	I
2453479.84589	10.2362	9.48668	9.48984	0.00275	HATNet	I
2453479.84968	10.2342	9.48845	9.48822	0.00262	HATNet	I
2453479.85347	10.2403	9.48947	9.48663	0.00254	HATNet	I
2453479.85727	10.2304	9.48368	9.48618	0.00247	HATNet	I
2453479.86122	10.2375	9.48333	9.48884	0.0025	HATNet	I
2453479.86502	10.2391	9.49394	9.49499	0.00255	HATNet	I
2453479.86881	10.2359	9.48238	9.48294	0.00256	HATNet	I
2453479.8726	10.2358	9.48246	9.48223	0.0025	HATNet	I
2453479.87652	10.2412	9.49313	9.49356	0.00248	HATNet	I
2453479.8803	10.2348	9.48425	9.48853	0.00241	HATNet	I
2453479.88409	10.2428	9.48941	9.4917	0.00249	HATNet	I
2453479.88789	10.2358	9.48318	9.48777	0.00245	HATNet	I
2453479.89558	10.2325	9.48548	9.48656	0.0024	HATNet	I
2453479.89937	10.2347	9.48932	9.48479	0.00237	HATNet	I
2453479.90316	10.234	9.48849	9.49316	0.00233	HATNet	I
2453479.90707	10.2345	9.48477	9.48518	0.00238	HATNet	I
2453479.91087	10.2336	9.48159	9.48237	0.00238	HATNet	I
2453479.91467	10.2363	9.49219	9.49017	0.00243	HATNet	I
2453479.91847	10.2451	9.49085	9.49022	0.00239	HATNet	I
2453479.9224	10.2375	9.48816	9.48727	0.00238	HATNet	I
2453479.92619	10.2355	9.48335	9.48372	0.00234	HATNet	I
2453479.93377	10.2402	9.49632	9.48787	0.00241	HATNet	I
2453479.9377	10.2448	9.4941	9.49065	0.00234	HATNet	I
2453479.94149	10.2351	9.47945	9.48399	0.00235	HATNet	I
2453479.94529	10.2364	9.49145	9.48959	0.00234	HATNet	I
2453479.94909	10.2433	9.49489	9.49769	0.00232	HATNet	I
2453479.95302	10.232	9.4855	9.48577	0.0023	HATNet	I
2453479.96834	10.2426	9.4898	9.49026	0.00235	HATNet	I
2453479.97213	10.2412	9.48836	9.49062	0.00234	HATNet	I
2453479.97593	10.2359	9.48715	9.48794	0.0023	HATNet	I
2453479.97973	10.2374	9.48887	9.49038	0.00241	HATNet	I
2453479.98745	10.2394	9.49432	9.49341	0.00228	HATNet	I
2453479.99124	10.2398	9.49008	9.49099	0.00231	HATNet	I
2453479.99504	10.2412	9.4939	9.49088	0.00238	HATNet	I
2453480.77112	10.2401	9.49923	9.49958	0.00271	HATNet	I
2453480.77489	10.2394	9.49554	9.49065	0.00246	HATNet	I
2453480.77868	10.2357	9.48132	9.48284	0.00252	HATNet	I
2453480.78246	10.2356	9.48528	9.48135	0.00267	HATNet	I
2453480.78638	10.2378	9.48902	9.49154	0.0027	HATNet	I
2453480.79018	10.233	9.48023	9.48363	0.00255	HATNet	I
2453480.79397	10.2318	9.48621	9.49008	0.00242	HATNet	I
2453480.79776	10.2374	9.49219	9.49214	0.00248	HATNet	I
2453480.80168	10.2343	9.4909	9.48862	0.00242	HATNet	I
2453480.80547	10.242	9.49404	9.49458	0.00248	HATNet	I
2453480.80926	10.2362	9.49229	9.49094	0.00276	HATNet	I
2453480.81304	10.2349	9.4921	9.4897	0.00256	HATNet	I
2453480.81696	10.2392	9.49088	9.48938	0.00265	HATNet	I
2453480.82075	10.2333	9.48488	9.48366	0.00244	HATNet	I
2453480.82454	10.2318	9.48397	9.4851	0.00252	HATNet	I
2453480.82833	10.2343	9.48611	9.4873	0.00247	HATNet	I
2453480.83226	10.2347	9.48893	9.49284	0.00236	HATNet	I
2453480.83983	10.2326	9.48034	9.48238	0.00248	HATNet	I
2453480.84364	10.2375	9.4891	9.48967	0.00245	HATNet	I
2453480.84757	10.24	9.4901	9.48992	0.00235	HATNet	I
2453480.85137	10.2355	9.48371	9.48695	0.00243	HATNet	I
2453480.85517	10.2309	9.48266	9.48387	0.00244	HATNet	I
2453480.85897	10.2363	9.48284	9.48849	0.00241	HATNet	I
2453480.86289	10.2355	9.48381	9.48965	0.00253	HATNet	I
2453480.86669	10.2324	9.48028	9.48396	0.00241	HATNet	I
2453480.8705	10.2398	9.49379	9.49538	0.00255	HATNet	I
2453480.87429	10.236	9.48871	9.4902	0.00236	HATNet	I
2453480.8782	10.2374	9.49228	9.49133	0.00247	HATNet	I
2453480.882	10.239	9.48547	9.48998	0.00239	HATNet	I
2453480.88582	10.2358	9.49076	9.49305	0.00246	HATNet	I
2453480.88961	10.2311	9.48357	9.48656	0.00237	HATNet	I
2453480.89355	10.2353	9.48877	9.49031	0.0025	HATNet	I
2453480.89732	10.2314	9.48194	9.48128	0.00243	HATNet	I
2453480.90111	10.2311	9.48768	9.48623	0.00241	HATNet	I
2453480.9049	10.2384	9.48706	9.48976	0.00237	HATNet	I
2453480.90883	10.2274	9.47897	9.48462	0.00227	HATNet	I
2453480.91262	10.2376	9.48537	9.48431	0.0024	HATNet	I
2453480.91641	10.2412	9.4883	9.48786	0.00235	HATNet	I
2453480.92022	10.2339	9.48243	9.48248	0.00224	HATNet	I
2453480.92414	10.2318	9.48214	9.47971	0.00229	HATNet	I
2453480.92794	10.2365	9.48604	9.48822	0.0023	HATNet	I
2453480.93173	10.2359	9.48643	9.48353	0.00227	HATNet	I
2453480.93553	10.2413	9.48792	9.49025	0.00231	HATNet	I
2453480.93945	10.2409	9.48653	9.48997	0.00231	HATNet	I
2453480.94325	10.2367	9.48766	9.48942	0.00229	HATNet	I
2453480.94705	10.2297	9.48084	9.48393	0.00232	HATNet	I
2453480.95085	10.2368	9.48951	9.48734	0.00227	HATNet	I
2453480.95478	10.2342	9.48766	9.48708	0.00222	HATNet	I
2453480.95857	10.2454	9.49453	9.49373	0.00229	HATNet	I
2453480.96234	10.2348	9.48148	9.47823	0.0022	HATNet	I
2453480.97013	10.2425	9.49634	9.49711	0.00221	HATNet	I
2453480.97394	10.2392	9.48413	9.48395	0.00223	HATNet	I
2453480.97774	10.2381	9.48233	9.48076	0.00221	HATNet	I
2453480.98155	10.2444	9.49276	9.49307	0.00223	HATNet	I
2453480.98548	10.2402	9.49574	9.49567	0.00224	HATNet	I
2453480.98928	10.2348	9.47937	9.48149	0.00224	HATNet	I
2453480.99309	10.2366	9.48592	9.48736	0.00239	HATNet	I
2453481.76637	10.2396	9.48901	9.48992	0.00269	HATNet	I
2453481.77028	10.2446	9.49369	9.49154	0.00265	HATNet	I
2453481.77407	10.2311	9.48097	9.48041	0.00262	HATNet	I
2453481.77786	10.2469	9.49929	9.49776	0.0027	HATNet	I
2453481.78164	10.2453	9.49662	9.49277	0.0025	HATNet	I
2453481.78556	10.2464	9.49921	9.50415	0.00265	HATNet	I
2453481.78935	10.231	9.48015	9.48442	0.00268	HATNet	I
2453481.79315	10.242	9.49069	9.49333	0.00263	HATNet	I
2453481.79691	10.2348	9.49046	9.49356	0.00257	HATNet	I
2453481.80083	10.2324	9.48543	9.48613	0.00252	HATNet	I
2453481.80462	10.2406	9.49244	9.49648	0.00261	HATNet	I
2453481.80842	10.2391	9.4917	9.49716	0.0025	HATNet	I
2453481.81221	10.2398	9.49062	9.4902	0.00257	HATNet	I
2453481.81612	10.2364	9.48255	9.48869	0.00252	HATNet	I
2453481.81993	10.2319	9.48169	9.47961	0.00252	HATNet	I
2453481.82372	10.2364	9.48248	9.48792	0.00246	HATNet	I
2453481.82752	10.2314	9.48271	9.48384	0.00241	HATNet	I
2453481.83144	10.2309	9.48026	9.48343	0.00248	HATNet	I
2453481.83524	10.2344	9.4874	9.48672	0.00262	HATNet	I
2453481.83902	10.2388	9.48508	9.49161	0.00255	HATNet	I
2453481.84282	10.2398	9.49123	9.49143	0.00255	HATNet	I
2453481.84674	10.2407	9.49014	9.49258	0.00254	HATNet	I
2453481.85053	10.2425	9.493	9.49376	0.00243	HATNet	I
2453481.85432	10.2354	9.49183	9.49043	0.00242	HATNet	I
2453481.8581	10.2383	9.49014	9.4917	0.00261	HATNet	I
2453481.86202	10.2289	9.48414	9.48321	0.00239	HATNet	I
2453481.86582	10.2377	9.48471	9.49091	0.00242	HATNet	I
2453481.87339	10.237	9.48992	9.48599	0.00243	HATNet	I
2453481.87731	10.2326	9.48481	9.48389	0.00239	HATNet	I
2453481.8811	10.2349	9.48717	9.48906	0.00237	HATNet	I
2453481.8849	10.2295	9.48144	9.48254	0.00255	HATNet	I
2453481.88869	10.23	9.48056	9.48168	0.0024	HATNet	I
2453481.89262	10.2344	9.48736	9.4845	0.00239	HATNet	I
2453481.89641	10.237	9.48984	9.4938	0.00252	HATNet	I
2453481.90397	10.2352	9.48028	9.48459	0.00245	HATNet	I
2453481.90786	10.2352	9.48694	9.48842	0.00234	HATNet	I
2453481.91166	10.2333	9.47784	9.4805	0.00249	HATNet	I
2453481.91545	10.2353	9.48381	9.48177	0.00246	HATNet	I
2453481.91925	10.2364	9.48362	9.48401	0.00241	HATNet	I
2453481.9269	10.2382	9.48672	9.48854	0.00247	HATNet	I
2453481.9307	10.2343	9.48523	9.48287	0.0024	HATNet	I
2453481.93839	10.2412	9.48945	9.48856	0.00241	HATNet	I
2453481.94218	10.24	9.49393	9.4954	0.00237	HATNet	I
2453481.94594	10.2294	9.48246	9.48106	0.00233	HATNet	I
2453481.94973	10.2402	9.48965	9.49324	0.00237	HATNet	I
2453481.95743	10.2348	9.48584	9.48562	0.00235	HATNet	I
2453481.96123	10.2363	9.4862	9.48664	0.00236	HATNet	I
2453481.965	10.2334	9.48033	9.48158	0.00237	HATNet	I
2453481.96893	10.2345	9.48119	9.48066	0.0023	HATNet	I
2453481.9727	10.2374	9.48788	9.48663	0.00233	HATNet	I
2453481.98027	10.24	9.49135	9.49141	0.0023	HATNet	I
2453481.9842	10.2388	9.48985	9.48744	0.00224	HATNet	I
2453481.98799	10.2399	9.49195	9.49033	0.00232	HATNet	I
2453481.99176	10.2382	9.48937	9.48813	0.0024	HATNet	I
2453482.76321	10.2499	9.49615	9.50175	0.0029	HATNet	I
2453482.76699	10.2461	9.49354	9.49352	0.00273	HATNet	I
2453482.7709	10.2325	9.49044	9.48684	0.00599	HATNet	I
2453482.78609	10.2418	9.50255	9.49643	0.00569	HATNet	I
2453482.82022	10.247	9.49784	9.48846	0.00439	HATNet	I
2453482.824	10.2521	9.50396	9.49862	0.0053	HATNet	I
2453482.82777	10.2364	9.4979	9.49447	0.00642	HATNet	I
2453482.83166	10.2383	9.49571	9.49106	0.00508	HATNet	I
2453482.83543	10.2473	9.49912	9.4986	0.00419	HATNet	I
2453482.83921	10.2483	9.49758	9.49819	0.005	HATNet	I
2453482.84298	10.2472	9.49761	9.48856	0.00444	HATNet	I
2453482.84687	10.2384	9.49073	9.48133	0.00325	HATNet	I
2453482.85065	10.2319	9.48693	9.49057	0.00353	HATNet	I
2453482.85443	10.2435	9.49509	9.48867	0.0035	HATNet	I
2453482.85821	10.2335	9.48274	9.48016	0.00305	HATNet	I
2453482.86212	10.2377	9.48445	9.48745	0.00294	HATNet	I
2453482.8659	10.2267	9.47903	9.48081	0.00331	HATNet	I
2453482.86968	10.246	9.50081	9.50233	0.00658	HATNet	I
2453482.87345	10.2425	9.49425	9.4875	0.00561	HATNet	I
2453482.87734	10.2345	9.48846	9.4833	0.00367	HATNet	I
2453482.88112	10.2253	9.48341	9.49136	0.00515	HATNet	I
2453482.89255	10.2334	9.48864	9.49067	0.00449	HATNet	I
2453482.89632	10.2322	9.4898	9.49229	0.00608	HATNet	I
2453482.90009	10.2462	9.49728	9.48851	0.0063	HATNet	I
2453482.90386	10.2369	9.48757	9.48801	0.00331	HATNet	I
2453482.90777	10.2505	9.49608	9.49202	0.00362	HATNet	I
2453482.91155	10.2562	9.50102	9.49695	0.00275	HATNet	I
2453482.91534	10.2257	9.47674	9.48495	0.00303	HATNet	I
2453482.91912	10.2454	9.49527	9.49677	0.00303	HATNet	I
2453482.92303	10.2331	9.48725	9.48598	0.00272	HATNet	I
2453482.92681	10.2483	9.49391	9.49205	0.00297	HATNet	I
2453482.9306	10.2529	9.49873	9.49358	0.00289	HATNet	I
2453482.9344	10.2168	9.46988	9.47119	0.00293	HATNet	I
2453482.93831	10.2246	9.47738	9.48112	0.00301	HATNet	I
2453482.9421	10.2344	9.48803	9.49462	0.00277	HATNet	I
2453482.94588	10.2444	9.48975	9.48826	0.00268	HATNet	I
2453482.94966	10.2347	9.48648	9.48262	0.00269	HATNet	I
2453482.95358	10.2351	9.48791	9.4844	0.00314	HATNet	I
2453482.95735	10.2455	9.49576	9.49686	0.00252	HATNet	I
2453482.96114	10.253	9.49778	9.49201	0.00275	HATNet	I
2453482.96493	10.2277	9.47966	9.47572	0.005	HATNet	I
2453482.98404	10.2473	9.49684	9.49427	0.00892	HATNet	I
2453482.9878	10.2235	9.47415	9.47687	0.00389	HATNet	I
2453482.99157	10.2391	9.49006	9.49381	0.00426	HATNet	I
2453486.7544	10.227	9.47831	9.47719	0.00274	HATNet	I
2453486.75818	10.239	9.4886	9.49208	0.0027	HATNet	I
2453486.76197	10.2343	9.48249	9.48532	0.00265	HATNet	I
2453486.76574	10.238	9.49211	9.49276	0.00278	HATNet	I
2453486.76966	10.2258	9.47132	9.47982	0.00269	HATNet	I
2453486.77344	10.2358	9.48902	9.49231	0.00265	HATNet	I
2453486.77723	10.2295	9.48325	9.48088	0.00268	HATNet	I
2453486.78103	10.2326	9.48144	9.48237	0.00264	HATNet	I
2453486.78494	10.2368	9.48499	9.48515	0.00274	HATNet	I
2453486.78874	10.2374	9.49054	9.48992	0.00257	HATNet	I
2453486.79252	10.2318	9.48564	9.4845	0.00254	HATNet	I
2453486.79631	10.2305	9.48319	9.4828	0.00273	HATNet	I
2453486.80022	10.232	9.48368	9.48554	0.00262	HATNet	I
2453486.80401	10.2312	9.48795	9.48959	0.00267	HATNet	I
2453486.8078	10.2418	9.48858	9.49189	0.00271	HATNet	I
2453486.81161	10.2318	9.48167	9.48563	0.00263	HATNet	I
2453486.81553	10.2334	9.48103	9.48576	0.00264	HATNet	I
2453486.81932	10.2277	9.47464	9.47986	0.00248	HATNet	I
2453486.82312	10.2367	9.48721	9.49134	0.00282	HATNet	I
2453486.82692	10.2452	9.49451	9.49586	0.00263	HATNet	I
2453486.83084	10.2381	9.49216	9.49163	0.00269	HATNet	I
2453486.83462	10.2355	9.48825	9.49108	0.00256	HATNet	I
2453486.83839	10.2335	9.48622	9.4865	0.00258	HATNet	I
2453486.84219	10.2326	9.48496	9.48958	0.00244	HATNet	I
2453486.84989	10.2337	9.48929	9.49001	0.00252	HATNet	I
2453486.85368	10.2326	9.48187	9.48495	0.00253	HATNet	I
2453486.85748	10.2383	9.48705	9.49097	0.00248	HATNet	I
2453486.8614	10.2342	9.48793	9.48726	0.00252	HATNet	I
2453486.86519	10.2352	9.48595	9.4898	0.00238	HATNet	I
2453486.86898	10.2367	9.49079	9.4899	0.00255	HATNet	I
2453486.87278	10.2378	9.48589	9.4881	0.00257	HATNet	I
2453486.87669	10.2342	9.49077	9.49721	0.00245	HATNet	I
2453486.8805	10.2392	9.49201	9.49237	0.00252	HATNet	I
2453486.88429	10.2309	9.47895	9.484	0.00256	HATNet	I
2453486.88808	10.2229	9.47429	9.4773	0.00243	HATNet	I
2453486.89579	10.2284	9.47667	9.47683	0.0024	HATNet	I
2453486.89959	10.2337	9.48682	9.48847	0.00261	HATNet	I
2453486.90339	10.2377	9.49106	9.49127	0.00247	HATNet	I
2453486.90732	10.2349	9.48288	9.48614	0.00255	HATNet	I
2453486.91111	10.233	9.47873	9.48292	0.00249	HATNet	I
2453486.91491	10.2355	9.48694	9.48738	0.00244	HATNet	I
2453486.9187	10.2328	9.48431	9.48278	0.00261	HATNet	I
2453486.92262	10.2333	9.48544	9.48594	0.00243	HATNet	I
2453486.9264	10.233	9.48199	9.48337	0.00259	HATNet	I
2453486.9302	10.2375	9.4907	9.4854	0.00248	HATNet	I
2453486.934	10.2371	9.49048	9.49245	0.00242	HATNet	I
2453486.93792	10.2358	9.48159	9.48453	0.00257	HATNet	I
2453486.94172	10.2328	9.48365	9.48673	0.00246	HATNet	I
2453486.94552	10.2403	9.49108	9.49253	0.00258	HATNet	I
2453486.9493	10.2378	9.48676	9.48587	0.00247	HATNet	I
2453486.95322	10.2418	9.4903	9.49189	0.00253	HATNet	I
2453486.95702	10.228	9.47611	9.47401	0.00245	HATNet	I
2453486.96078	10.2358	9.48906	9.48783	0.00249	HATNet	I
2453486.96459	10.2361	9.48134	9.48414	0.00241	HATNet	I
2453486.96853	10.2459	9.49959	9.49668	0.0025	HATNet	I
2453486.97232	10.2408	9.49132	9.49221	0.00254	HATNet	I
2453486.97989	10.2383	9.48809	9.49239	0.00244	HATNet	I
2453486.9876	10.2331	9.4835	9.4847	0.00252	HATNet	I
2453487.74954	10.2397	9.4938	9.49247	0.00261	HATNet	I
2453487.75331	10.241	9.49204	9.49746	0.00271	HATNet	I
2453487.7571	10.2403	9.48987	9.49542	0.00262	HATNet	I
2453487.76089	10.234	9.49062	9.49088	0.00255	HATNet	I
2453487.76481	10.2382	9.49034	9.48849	0.00281	HATNet	I
2453487.7686	10.2313	9.48813	9.4905	0.00272	HATNet	I
2453487.77238	10.2375	9.49128	9.49126	0.00255	HATNet	I
2453487.77614	10.2359	9.49149	9.49191	0.00265	HATNet	I
2453487.78008	10.2403	9.48953	9.49052	0.00248	HATNet	I
2453487.78387	10.2411	9.49384	9.48912	0.00263	HATNet	I
2453487.78763	10.239	9.48939	9.49373	0.00277	HATNet	I
2453487.79142	10.2363	9.48567	9.48376	0.00262	HATNet	I
2453487.79534	10.2396	9.48885	9.48718	0.00252	HATNet	I
2453487.79913	10.2357	9.48611	9.48812	0.00256	HATNet	I
2453487.80668	10.2342	9.4907	9.48528	0.00261	HATNet	I
2453487.81059	10.2327	9.48548	9.48778	0.00251	HATNet	I
2453487.81438	10.2399	9.48578	9.48992	0.0027	HATNet	I
2453487.81818	10.2362	9.48914	9.49141	0.00265	HATNet	I
2453487.82197	10.2416	9.49222	9.49547	0.00263	HATNet	I
2453487.82589	10.2372	9.48598	9.48796	0.00266	HATNet	I
2453487.83346	10.2381	9.49204	9.49082	0.00245	HATNet	I
2453487.83726	10.2406	9.48802	9.48812	0.00247	HATNet	I
2453487.8412	10.2413	9.48741	9.48967	0.00267	HATNet	I
2453487.845	10.2365	9.48498	9.4928	0.00259	HATNet	I
2453487.8488	10.2364	9.4881	9.48262	0.00253	HATNet	I
2453487.85258	10.2382	9.485	9.49134	0.00245	HATNet	I
2453487.85651	10.237	9.48774	9.48872	0.00255	HATNet	I
2453487.86029	10.2356	9.48827	9.48906	0.00264	HATNet	I
2453487.86406	10.2358	9.48152	9.48534	0.00248	HATNet	I
2453487.86784	10.235	9.48085	9.4854	0.00249	HATNet	I
2453487.87177	10.2329	9.48803	9.48775	0.00264	HATNet	I
2453487.87557	10.2372	9.48873	9.48863	0.00247	HATNet	I
2453487.87936	10.2327	9.48592	9.48745	0.00251	HATNet	I
2453487.88315	10.2357	9.4842	9.48778	0.00247	HATNet	I
2453487.88706	10.2316	9.48757	9.48563	0.00248	HATNet	I
2453487.89085	10.238	9.48551	9.48759	0.00247	HATNet	I
2453487.89465	10.2343	9.48065	9.48225	0.00254	HATNet	I
2453487.89845	10.237	9.48733	9.48897	0.00257	HATNet	I
2453487.90237	10.2339	9.48413	9.48394	0.00259	HATNet	I
2453487.90616	10.2302	9.48424	9.48453	0.00246	HATNet	I
2453487.90994	10.2392	9.49059	9.49162	0.00248	HATNet	I
2453487.9214	10.2379	9.48905	9.49027	0.00241	HATNet	I
2453487.9252	10.2361	9.48235	9.48237	0.0024	HATNet	I
2453487.92899	10.2333	9.48271	9.48546	0.00239	HATNet	I
2453487.93291	10.2325	9.4861	9.48985	0.00243	HATNet	I
2453487.94427	10.2364	9.48518	9.48495	0.00246	HATNet	I
2453487.94819	10.236	9.48552	9.48773	0.00249	HATNet	I
2453487.95198	10.2388	9.48918	9.48888	0.00247	HATNet	I
2453487.95577	10.2336	9.48379	9.48202	0.00247	HATNet	I
2453487.95957	10.2359	9.48848	9.48684	0.00244	HATNet	I
2453487.97492	10.2349	9.48552	9.48323	0.00245	HATNet	I
2453487.97884	10.241	9.4849	9.4911	0.00235	HATNet	I
2453487.9826	10.2317	9.48495	9.48429	0.00247	HATNet	I
2453487.9864	10.242	9.49294	9.49131	0.00253	HATNet	I
2453487.99021	10.2294	9.48061	9.48265	0.00247	HATNet	I
2453488.74709	10.231	9.48323	9.48326	0.0025	HATNet	I
2453488.75088	10.2347	9.49144	9.49238	0.00242	HATNet	I
2453488.75466	10.2351	9.48061	9.48168	0.00238	HATNet	I
2453488.75855	10.2412	9.48924	9.48949	0.00244	HATNet	I
2453488.76235	10.2395	9.48808	9.4892	0.00253	HATNet	I
2453488.76614	10.2389	9.49228	9.48947	0.00244	HATNet	I
2453488.76992	10.2359	9.48385	9.48813	0.00244	HATNet	I
2453488.77386	10.2398	9.4916	9.48887	0.0024	HATNet	I
2453488.7814	10.236	9.48872	9.48867	0.00236	HATNet	I
2453488.78519	10.2377	9.484	9.48919	0.00255	HATNet	I
2453488.78911	10.2351	9.48655	9.48645	0.00244	HATNet	I
2453488.79289	10.2372	9.48366	9.49018	0.00245	HATNet	I
2453488.7967	10.2361	9.48828	9.48529	0.00244	HATNet	I
2453488.80048	10.2325	9.48311	9.48619	0.00246	HATNet	I
2453488.8044	10.2414	9.49045	9.49304	0.00245	HATNet	I
2453488.8082	10.2341	9.48472	9.48424	0.00245	HATNet	I
2453488.812	10.236	9.48432	9.48801	0.0024	HATNet	I
2453488.81581	10.2347	9.48223	9.48464	0.00248	HATNet	I
2453488.81974	10.234	9.4875	9.4882	0.00236	HATNet	I
2453488.82355	10.2347	9.489	9.49055	0.00241	HATNet	I
2453488.82733	10.2356	9.49344	9.49539	0.00242	HATNet	I
2453488.83112	10.2395	9.48908	9.4875	0.00239	HATNet	I
2453488.83504	10.2286	9.48544	9.48627	0.0024	HATNet	I
2453488.83883	10.2399	9.48714	9.49172	0.00224	HATNet	I
2453488.8426	10.2357	9.48608	9.48223	0.00255	HATNet	I
2453488.84641	10.2376	9.48765	9.49068	0.00252	HATNet	I
2453488.85032	10.239	9.48997	9.4899	0.00249	HATNet	I
2453488.85413	10.2401	9.48933	9.48802	0.00241	HATNet	I
2453488.85792	10.2317	9.48897	9.48626	0.00241	HATNet	I
2453488.86173	10.2495	9.49733	9.50042	0.00238	HATNet	I
2453488.86565	10.2383	9.49017	9.49262	0.00248	HATNet	I
2453488.86945	10.2407	9.48826	9.49275	0.00238	HATNet	I
2453488.87324	10.2363	9.49134	9.49005	0.00239	HATNet	I
2453488.87703	10.2476	9.50074	9.50114	0.00241	HATNet	I
2453488.88096	10.2425	9.49506	9.49418	0.0024	HATNet	I
2453488.88475	10.2449	9.49769	9.49772	0.00234	HATNet	I
2453488.88855	10.2448	9.49244	9.49222	0.00234	HATNet	I
2453488.89236	10.2459	9.49225	9.49345	0.00235	HATNet	I
2453488.89629	10.2415	9.49282	9.49426	0.0024	HATNet	I
2453488.90009	10.2406	9.49149	9.49341	0.00241	HATNet	I
2453488.90389	10.2403	9.49658	9.49721	0.00236	HATNet	I
2453488.90769	10.2385	9.48893	9.49143	0.00237	HATNet	I
2453488.91162	10.2429	9.49087	9.48999	0.00233	HATNet	I
2453488.91542	10.2431	9.49395	9.49345	0.00244	HATNet	I
2453488.91921	10.2502	9.501	9.49766	0.00243	HATNet	I
2453488.92302	10.2411	9.48895	9.48827	0.0025	HATNet	I
2453488.92694	10.2449	9.4941	9.49666	0.00237	HATNet	I
2453488.93073	10.2402	9.49522	9.49361	0.00234	HATNet	I
2453488.93454	10.237	9.4849	9.48983	0.0024	HATNet	I
2453488.93833	10.2453	9.49493	9.49572	0.00241	HATNet	I
2453488.94224	10.2432	9.4968	9.49465	0.00235	HATNet	I
2453488.94603	10.2462	9.49621	9.49384	0.00247	HATNet	I
2453488.94984	10.2409	9.48955	9.49228	0.00244	HATNet	I
2453488.95363	10.2485	9.49362	9.4955	0.00255	HATNet	I
2453488.95752	10.2444	9.49977	9.50174	0.0026	HATNet	I
2453488.96133	10.2522	9.49802	9.49443	0.00274	HATNet	I
2453488.96511	10.2478	9.49539	9.49624	0.00272	HATNet	I
2453488.9689	10.2484	9.49298	9.49648	0.00272	HATNet	I
2453488.97284	10.2466	9.49183	9.49306	0.00257	HATNet	I
2453488.97663	10.2521	9.50036	9.50174	0.0024	HATNet	I
2453488.98043	10.2442	9.49472	9.49625	0.00233	HATNet	I
2453488.98423	10.246	9.49849	9.49333	0.00245	HATNet	I
2453488.98816	10.248	9.49888	9.50009	0.00239	HATNet	I
2453490.74145	10.2331	9.48759	9.49021	0.00239	HATNet	I
2453490.74537	10.2415	9.49019	9.49384	0.00248	HATNet	I
2453490.74917	10.2319	9.48425	9.48787	0.00251	HATNet	I
2453490.75297	10.2332	9.48759	9.48375	0.00247	HATNet	I
2453490.75677	10.234	9.48513	9.48246	0.00245	HATNet	I
2453490.76069	10.2347	9.49128	9.48826	0.00231	HATNet	I
2453490.76449	10.2442	9.49401	9.48975	0.0025	HATNet	I
2453490.76829	10.2372	9.48876	9.48803	0.00259	HATNet	I
2453490.77208	10.2428	9.49092	9.49235	0.00248	HATNet	I
2453490.776	10.2354	9.48738	9.48529	0.00239	HATNet	I
2453490.77977	10.2343	9.49076	9.4843	0.00252	HATNet	I
2453490.78355	10.232	9.48495	9.48873	0.00244	HATNet	I
2453490.78734	10.2353	9.48229	9.48389	0.00246	HATNet	I
2453490.79127	10.2361	9.48378	9.48558	0.00253	HATNet	I
2453490.79507	10.227	9.47854	9.47885	0.00252	HATNet	I
2453490.79887	10.2371	9.48778	9.48975	0.00258	HATNet	I
2453490.80265	10.2351	9.48442	9.48421	0.00248	HATNet	I
2453490.80659	10.2325	9.48432	9.48336	0.00248	HATNet	I
2453490.81039	10.2353	9.48168	9.48937	0.00236	HATNet	I
2453490.81418	10.2334	9.48662	9.48829	0.00235	HATNet	I
2453490.81797	10.239	9.49052	9.48884	0.0023	HATNet	I
2453490.82191	10.2343	9.48953	9.48601	0.00224	HATNet	I
2453490.8257	10.2297	9.47709	9.47938	0.00228	HATNet	I
2453490.8295	10.242	9.49123	9.49249	0.00236	HATNet	I
2453490.83329	10.2348	9.48196	9.48529	0.00241	HATNet	I
2453490.83722	10.2361	9.4898	9.49003	0.00231	HATNet	I
2453490.84102	10.2384	9.49032	9.48748	0.0024	HATNet	I
2453490.84482	10.231	9.47746	9.47787	0.00237	HATNet	I
2453490.84862	10.2359	9.48379	9.48574	0.00265	HATNet	I
2453490.85256	10.2323	9.48454	9.48595	0.00276	HATNet	I
2453490.85636	10.231	9.48477	9.48173	0.00234	HATNet	I
2453490.86016	10.2352	9.48944	9.48774	0.00249	HATNet	I
2453490.86396	10.2375	9.48593	9.48337	0.00246	HATNet	I
2453490.86788	10.2293	9.48194	9.48054	0.00239	HATNet	I
2453490.87167	10.2268	9.47751	9.47738	0.00237	HATNet	I
2453490.87547	10.2399	9.49091	9.49074	0.00239	HATNet	I
2453490.87928	10.2341	9.48769	9.48843	0.00236	HATNet	I
2453490.8832	10.2382	9.48904	9.49026	0.00235	HATNet	I
2453490.88699	10.2386	9.49088	9.49221	0.00231	HATNet	I
2453490.89456	10.2363	9.48196	9.48549	0.00242	HATNet	I
2453490.89848	10.2434	9.49021	9.48995	0.00237	HATNet	I
2453490.90228	10.2329	9.48489	9.4866	0.00243	HATNet	I
2453490.90609	10.2391	9.49368	9.49178	0.00254	HATNet	I
2453490.90989	10.2434	9.49158	9.49441	0.00261	HATNet	I
2453490.91759	10.2354	9.4875	9.49021	0.00238	HATNet	I
2453490.92516	10.2387	9.48437	9.4873	0.00239	HATNet	I
2453490.92908	10.2386	9.49028	9.48636	0.00235	HATNet	I
2453490.93288	10.2393	9.49156	9.48895	0.00233	HATNet	I
2453490.93668	10.24	9.4882	9.48729	0.0024	HATNet	I
2453490.94045	10.2326	9.48091	9.47891	0.00226	HATNet	I
2453490.94439	10.2426	9.49208	9.48898	0.00232	HATNet	I
2453490.94818	10.2392	9.49257	9.49077	0.00229	HATNet	I
2453490.95198	10.2382	9.48662	9.48151	0.00238	HATNet	I
2453490.95575	10.2403	9.48896	9.48713	0.0025	HATNet	I
2453490.9597	10.2475	9.49813	9.49569	0.00274	HATNet	I
2453490.96349	10.2432	9.49583	9.49848	0.0027	HATNet	I
2453490.96735	10.2431	9.4903	9.49551	0.00253	HATNet	I
2453490.97117	10.239	9.48714	9.49234	0.00232	HATNet	I
2453490.9751	10.2382	9.48853	9.48811	0.00233	HATNet	I
2453490.9789	10.2375	9.49006	9.48887	0.0023	HATNet	I
2453490.9827	10.2371	9.4891	9.48921	0.0023	HATNet	I
2453490.9865	10.2348	9.47965	9.48012	0.00254	HATNet	I
2453491.73787	10.235	9.48783	9.49263	0.00438	HATNet	I
2453491.74163	10.2382	9.49421	9.48671	0.00398	HATNet	I
2453491.74555	10.2431	9.49643	9.49035	0.00306	HATNet	I
2453491.75309	10.2431	9.49019	9.48739	0.00318	HATNet	I
2453491.75688	10.2211	9.47632	9.48097	0.00313	HATNet	I
2453491.76079	10.2249	9.47431	9.48168	0.00343	HATNet	I
2453491.76457	10.2268	9.47957	9.48938	0.00352	HATNet	I
2453491.76835	10.2469	9.49569	9.4951	0.00393	HATNet	I
2453491.77213	10.2393	9.48405	9.48706	0.00416	HATNet	I
2453491.77603	10.2431	9.48994	9.4911	0.00649	HATNet	I
2453491.7798	10.2297	9.48188	9.4826	0.00537	HATNet	I
2453491.78357	10.2197	9.47411	9.47844	0.00545	HATNet	I
2453491.78735	10.2352	9.48679	9.48989	0.00821	HATNet	I
2453491.79125	10.2068	9.45869	9.46858	0.007	HATNet	I
2453491.80645	10.2355	9.48407	9.48668	0.00472	HATNet	I
2453491.81022	10.2301	9.48404	9.48602	0.00662	HATNet	I
2453491.81776	10.2341	9.4862	9.48629	0.00604	HATNet	I
2453491.82167	10.2496	9.4953	9.49813	0.00433	HATNet	I
2453491.82545	10.2413	9.48658	9.48775	0.00727	HATNet	I
2453491.82921	10.2305	9.47983	9.48167	0.00637	HATNet	I
2453491.83299	10.2324	9.47752	9.48183	0.00702	HATNet	I
2453491.87476	10.2326	9.48354	9.48463	0.00298	HATNet	I
2453491.87855	10.2272	9.48344	9.48471	0.00252	HATNet	I
2453491.88247	10.2421	9.48807	9.48534	0.00245	HATNet	I
2453491.88627	10.2385	9.48982	9.48727	0.00253	HATNet	I
2453491.89007	10.2319	9.48334	9.48318	0.00255	HATNet	I
2453491.89385	10.2471	9.49135	9.48872	0.00284	HATNet	I
2453491.89778	10.234	9.48786	9.48425	0.00253	HATNet	I
2453491.90158	10.2511	9.49583	9.49361	0.00248	HATNet	I
2453491.90537	10.2356	9.48619	9.48468	0.00248	HATNet	I
2453491.90915	10.2429	9.4908	9.49424	0.0025	HATNet	I
2453491.91308	10.2448	9.49072	9.49434	0.00264	HATNet	I
2453491.91687	10.2478	9.49142	9.48795	0.0026	HATNet	I
2453491.92067	10.2373	9.49	9.48876	0.00257	HATNet	I
2453491.92446	10.2342	9.48581	9.48569	0.00268	HATNet	I
2453491.92837	10.2391	9.48372	9.48435	0.00251	HATNet	I
2453491.93218	10.2414	9.48671	9.48309	0.00267	HATNet	I
2453491.93596	10.2409	9.4894	9.48989	0.00258	HATNet	I
2453491.93975	10.234	9.48349	9.4845	0.00256	HATNet	I
2453491.94367	10.2419	9.4904	9.49025	0.0026	HATNet	I
2453491.94745	10.2451	9.49134	9.48899	0.00291	HATNet	I
2453491.95124	10.2382	9.48996	9.4915	0.00265	HATNet	I
2453491.95503	10.2441	9.49674	9.49911	0.00261	HATNet	I
2453491.95895	10.2401	9.48375	9.47974	0.00291	HATNet	I
2453491.96275	10.232	9.48119	9.47825	0.00317	HATNet	I
2453491.97037	10.2304	9.4814	9.48111	0.0041	HATNet	I
2453491.97428	10.2439	9.48837	9.48807	0.00387	HATNet	I
2453491.98198	10.2369	9.48518	9.49008	0.00313	HATNet	I
2453491.98576	10.2395	9.49056	9.49192	0.00351	HATNet	I
2453492.73877	10.2336	9.48847	9.48488	0.0038	HATNet	I
2453492.74254	10.2358	9.48699	9.47707	0.0035	HATNet	I
2453492.74644	10.235	9.48624	9.48065	0.00314	HATNet	I
2453492.75022	10.2375	9.48616	9.48253	0.00287	HATNet	I
2453492.75401	10.2376	9.48723	9.48265	0.00273	HATNet	I
2453492.7578	10.2239	9.47944	9.48637	0.00356	HATNet	I
2453492.76172	10.2402	9.49043	9.48842	0.00388	HATNet	I
2453492.7655	10.2244	9.47529	9.48152	0.00342	HATNet	I
2453492.76928	10.228	9.48115	9.48442	0.00286	HATNet	I
2453492.77696	10.2383	9.49173	9.49405	0.00281	HATNet	I
2453492.78075	10.2383	9.48666	9.48077	0.00272	HATNet	I
2453492.78454	10.2292	9.48174	9.48259	0.00282	HATNet	I
2453492.78833	10.2306	9.48377	9.4823	0.00309	HATNet	I
2453492.79224	10.2392	9.48865	9.48921	0.00284	HATNet	I
2453492.79603	10.2377	9.48355	9.48411	0.00246	HATNet	I
2453492.79983	10.2326	9.48771	9.4855	0.00247	HATNet	I
2453492.80359	10.2233	9.47924	9.48382	0.00239	HATNet	I
2453492.80752	10.2422	9.49107	9.48907	0.00261	HATNet	I
2453492.81131	10.2314	9.48281	9.48759	0.00261	HATNet	I
2453492.81512	10.2321	9.48505	9.48453	0.00247	HATNet	I
2453492.81891	10.2331	9.48127	9.484	0.00237	HATNet	I
2453492.82282	10.2354	9.48281	9.48751	0.00246	HATNet	I
2453492.82661	10.2397	9.48821	9.48432	0.00249	HATNet	I
2453492.83042	10.2362	9.48148	9.48492	0.00256	HATNet	I
2453492.83422	10.2332	9.48753	9.4833	0.0025	HATNet	I
2453492.83815	10.238	9.48439	9.48303	0.00239	HATNet	I
2453492.84574	10.2392	9.4881	9.48307	0.00251	HATNet	I
2453492.84953	10.2454	9.49067	9.49753	0.00262	HATNet	I
2453492.85344	10.2403	9.48733	9.48863	0.0026	HATNet	I
2453492.85723	10.2387	9.48429	9.4875	0.00266	HATNet	I
2453492.86101	10.2323	9.48633	9.48764	0.00242	HATNet	I
2453492.86481	10.2363	9.49022	9.48883	0.00241	HATNet	I
2453492.86875	10.2332	9.48637	9.4901	0.00263	HATNet	I
2453492.87252	10.2401	9.49418	9.49433	0.00263	HATNet	I
2453492.87631	10.2315	9.48551	9.48511	0.00249	HATNet	I
2453492.8801	10.2315	9.48261	9.4852	0.00245	HATNet	I
2453492.88404	10.2268	9.47391	9.47936	0.00318	HATNet	I
2453492.88782	10.2326	9.47745	9.48233	0.00306	HATNet	I
2453492.8916	10.2374	9.48364	9.48456	0.00238	HATNet	I
2453492.89539	10.2353	9.48643	9.49034	0.0025	HATNet	I
2453492.89932	10.2378	9.48803	9.4855	0.00244	HATNet	I
2453492.90311	10.2469	9.49551	9.49452	0.00258	HATNet	I
2453492.9069	10.2413	9.48766	9.48687	0.0025	HATNet	I
2453492.91069	10.2438	9.48904	9.48925	0.00243	HATNet	I
2453492.91463	10.2399	9.48991	9.48919	0.0025	HATNet	I
2453492.91843	10.2488	9.49392	9.49205	0.00257	HATNet	I
2453492.9222	10.2375	9.48696	9.48801	0.00238	HATNet	I
2453492.92599	10.2388	9.48985	9.49188	0.00243	HATNet	I
2453492.92991	10.236	9.48781	9.48923	0.00293	HATNet	I
2453492.9337	10.247	9.49207	9.48845	0.00262	HATNet	I
2453492.9375	10.2393	9.48406	9.48409	0.00251	HATNet	I
2453492.94129	10.2424	9.49089	9.48527	0.00269	HATNet	I
2453492.9452	10.2378	9.49045	9.48788	0.00264	HATNet	I
2453492.94901	10.2398	9.4839	9.48064	0.00288	HATNet	I
2453492.95279	10.2434	9.49355	9.4932	0.00304	HATNet	I
2453492.95658	10.2317	9.48238	9.48387	0.003	HATNet	I
2453492.96431	10.2506	9.49596	9.4905	0.00283	HATNet	I
2453492.96814	10.2435	9.48831	9.48432	0.00248	HATNet	I
2453492.97193	10.2479	9.49428	9.48826	0.00239	HATNet	I
2453492.97586	10.2372	9.48692	9.48276	0.00241	HATNet	I
2453492.97965	10.2364	9.4865	9.48574	0.00278	HATNet	I
2453492.98343	10.2314	9.48157	9.47767	0.00283	HATNet	I
2453493.7357	10.2467	9.50493	9.50146	0.00265	HATNet	I
2453493.73946	10.2557	9.50453	9.50024	0.00267	HATNet	I
2453493.74325	10.2387	9.49256	9.49116	0.00266	HATNet	I
2453493.74716	10.2437	9.49481	9.49676	0.00269	HATNet	I
2453493.75095	10.244	9.49723	9.49807	0.00245	HATNet	I
2453493.75473	10.2398	9.49294	9.4962	0.00252	HATNet	I
2453493.75852	10.2392	9.49426	9.49814	0.00269	HATNet	I
2453493.76244	10.2487	9.49939	9.50095	0.00256	HATNet	I
2453493.76623	10.2435	9.49533	9.49797	0.00258	HATNet	I
2453493.77002	10.2442	9.49633	9.49487	0.00259	HATNet	I
2453493.77381	10.2391	9.49316	9.49211	0.00256	HATNet	I
2453493.77772	10.246	9.495	9.49572	0.00257	HATNet	I
2453493.78151	10.2465	9.49445	9.49626	0.00252	HATNet	I
2453493.78531	10.2391	9.48746	9.48768	0.00248	HATNet	I
2453493.78909	10.2474	9.50046	9.50067	0.00256	HATNet	I
2453493.79303	10.2423	9.49442	9.49046	0.00261	HATNet	I
2453493.79681	10.2438	9.49793	9.49586	0.00242	HATNet	I
2453493.80059	10.2436	9.49398	9.49135	0.00244	HATNet	I
2453493.80438	10.2521	9.5006	9.49822	0.00244	HATNet	I
2453493.80831	10.2503	9.49736	9.49959	0.00246	HATNet	I
2453493.81209	10.2374	9.48964	9.49194	0.0024	HATNet	I
2453493.81965	10.2474	9.49706	9.50225	0.00245	HATNet	I
2453493.82359	10.24	9.49258	9.49847	0.00252	HATNet	I
2453493.82738	10.2515	9.49645	9.49904	0.00243	HATNet	I
2453493.83118	10.239	9.48653	9.49336	0.00247	HATNet	I
2453493.83498	10.2471	9.49739	9.49494	0.00239	HATNet	I
2453493.8389	10.2454	9.49951	9.49953	0.00257	HATNet	I
2453493.8427	10.2476	9.49891	9.499	0.0024	HATNet	I
2453493.84649	10.2439	9.49988	9.49719	0.0024	HATNet	I
2453493.85027	10.2448	9.49004	9.49404	0.00244	HATNet	I
2453493.85419	10.2429	9.49557	9.49577	0.00248	HATNet	I
2453493.85799	10.2386	9.4916	9.49199	0.00232	HATNet	I
2453493.86179	10.2431	9.49618	9.49299	0.00244	HATNet	I
2453493.86558	10.2446	9.50007	9.49885	0.00247	HATNet	I
2453493.86949	10.2497	9.50587	9.50576	0.00241	HATNet	I
2453493.87329	10.2416	9.49366	9.49223	0.00234	HATNet	I
2453493.87708	10.239	9.48771	9.48933	0.00234	HATNet	I
2453493.88088	10.2475	9.49228	9.49427	0.0024	HATNet	I
2453493.88482	10.2402	9.49524	9.49406	0.00239	HATNet	I
2453493.89237	10.246	9.49083	9.49264	0.00243	HATNet	I
2453493.89613	10.2396	9.49146	9.49259	0.00233	HATNet	I
2453493.90006	10.2461	9.49519	9.49395	0.00236	HATNet	I
2453493.90385	10.2434	9.49055	9.48989	0.00237	HATNet	I
2453493.90763	10.2454	9.49463	9.49453	0.00243	HATNet	I
2453493.91144	10.2435	9.48753	9.4912	0.00246	HATNet	I
2453493.91536	10.2469	9.49967	9.49432	0.00241	HATNet	I
2453493.91915	10.2438	9.49173	9.48961	0.00246	HATNet	I
2453493.92291	10.236	9.49138	9.49039	0.00228	HATNet	I
2453493.9267	10.2394	9.49223	9.49082	0.00236	HATNet	I
2453493.93062	10.2446	9.49551	9.49587	0.00239	HATNet	I
2453493.93441	10.242	9.49066	9.48864	0.00244	HATNet	I
2453493.9382	10.241	9.48753	9.48641	0.00237	HATNet	I
2453493.94199	10.2467	9.48994	9.48564	0.00239	HATNet	I
2453493.9459	10.2391	9.4866	9.48199	0.00243	HATNet	I
2453493.94971	10.2403	9.48313	9.48066	0.00244	HATNet	I
2453493.9535	10.2372	9.48291	9.47772	0.0024	HATNet	I
2453493.95727	10.2406	9.48742	9.48676	0.00247	HATNet	I
2453493.96497	10.2409	9.49118	9.48768	0.00238	HATNet	I
2453493.96878	10.2347	9.47848	9.47636	0.00238	HATNet	I
2453493.97257	10.2404	9.48346	9.48417	0.00237	HATNet	I
2453493.9765	10.2389	9.49201	9.48859	0.00241	HATNet	I
2453493.98029	10.2407	9.48361	9.48069	0.00238	HATNet	I
2453493.98408	10.2368	9.48085	9.48557	0.00252	HATNet	I
2453494.73246	10.2471	9.49659	9.49133	0.00284	HATNet	I
2453494.73625	10.2215	9.47438	9.47976	0.00267	HATNet	I
2453494.74002	10.2449	9.48968	9.48743	0.00263	HATNet	I
2453494.7438	10.2293	9.48274	9.48664	0.00256	HATNet	I
2453494.74771	10.2355	9.48839	9.49344	0.00267	HATNet	I
2453494.7515	10.2265	9.48142	9.48808	0.00268	HATNet	I
2453494.75529	10.2243	9.47761	9.48101	0.00248	HATNet	I
2453494.75904	10.2336	9.48837	9.48643	0.00246	HATNet	I
2453494.76297	10.2453	9.49307	9.49271	0.00275	HATNet	I
2453494.76676	10.2329	9.48308	9.48796	0.00257	HATNet	I
2453494.77055	10.2404	9.48745	9.48593	0.00256	HATNet	I
2453494.77435	10.2422	9.48838	9.48432	0.00265	HATNet	I
2453494.77827	10.2341	9.48536	9.48627	0.00242	HATNet	I
2453494.78205	10.2306	9.48183	9.48617	0.00271	HATNet	I
2453494.78583	10.2369	9.4873	9.48893	0.00255	HATNet	I
2453494.78961	10.2458	9.49431	9.49218	0.00254	HATNet	I
2453494.79353	10.2282	9.48374	9.48548	0.00247	HATNet	I
2453494.79731	10.243	9.48875	9.48722	0.00256	HATNet	I
2453494.80111	10.2424	9.49127	9.49008	0.00253	HATNet	I
2453494.80491	10.2322	9.48463	9.48715	0.00261	HATNet	I
2453494.80882	10.2326	9.48382	9.48446	0.00256	HATNet	I
2453494.81262	10.2345	9.4818	9.48502	0.00251	HATNet	I
2453494.81642	10.2245	9.48069	9.48377	0.00242	HATNet	I
2453494.8202	10.2278	9.48227	9.47787	0.00251	HATNet	I
2453494.82412	10.2333	9.47992	9.48522	0.00259	HATNet	I
2453494.8279	10.2401	9.48635	9.48227	0.00263	HATNet	I
2453494.83171	10.2404	9.48646	9.49296	0.00252	HATNet	I
2453494.8355	10.2376	9.48518	9.49003	0.00245	HATNet	I
2453494.83943	10.2351	9.48586	9.48447	0.00251	HATNet	I
2453494.84698	10.2313	9.4824	9.47992	0.00247	HATNet	I
2453494.85468	10.2349	9.48642	9.48618	0.00248	HATNet	I
2453494.85847	10.2295	9.48339	9.4832	0.00243	HATNet	I
2453494.86226	10.2327	9.48631	9.48993	0.00243	HATNet	I
2453494.86604	10.237	9.49044	9.48843	0.00256	HATNet	I
2453494.87371	10.2342	9.48351	9.48551	0.00269	HATNet	I
2453494.8775	10.2326	9.48292	9.48533	0.00247	HATNet	I
2453494.8813	10.233	9.48298	9.4819	0.00264	HATNet	I
2453494.88521	10.2393	9.48848	9.48915	0.00254	HATNet	I
2453494.889	10.2401	9.48693	9.48882	0.00246	HATNet	I
2453494.8928	10.2402	9.48806	9.49139	0.00252	HATNet	I
2453494.89658	10.2377	9.48722	9.48667	0.00252	HATNet	I
2453494.90049	10.2373	9.48677	9.48977	0.0025	HATNet	I
2453494.90429	10.2313	9.4837	9.48667	0.00237	HATNet	I
2453494.90809	10.2284	9.47891	9.48202	0.00239	HATNet	I
2453494.91189	10.2353	9.48644	9.48233	0.00248	HATNet	I
2453494.91956	10.2431	9.49	9.48678	0.00237	HATNet	I
2453494.92335	10.2294	9.48313	9.48381	0.00243	HATNet	I
2453494.92714	10.2464	9.49054	9.48601	0.0025	HATNet	I
2453494.93105	10.2378	9.48882	9.48747	0.00247	HATNet	I
2453494.93485	10.2392	9.4888	9.49074	0.00255	HATNet	I
2453494.93864	10.2428	9.48764	9.48711	0.00244	HATNet	I
2453494.94242	10.2306	9.48146	9.48056	0.00238	HATNet	I
2453494.94636	10.2438	9.48982	9.48947	0.0024	HATNet	I
2453494.95015	10.232	9.48213	9.48153	0.00243	HATNet	I
2453494.95394	10.2434	9.49163	9.49412	0.00238	HATNet	I
2453494.95773	10.232	9.4847	9.48845	0.0023	HATNet	I
2453494.96165	10.2384	9.49035	9.49778	0.00245	HATNet	I
2453494.96545	10.2397	9.48577	9.48379	0.00241	HATNet	I
2453494.97304	10.2356	9.48407	9.49052	0.0024	HATNet	I
2453494.97697	10.2331	9.48228	9.48494	0.0023	HATNet	I
2453494.98076	10.235	9.48524	9.48687	0.0025	HATNet	I
2453494.98454	10.2518	9.4938	9.48619	0.00253	HATNet	I
2453495.74372	10.2462	9.49765	9.50056	0.00637	HATNet	I
2453495.74749	10.2353	9.48924	9.49053	0.00837	HATNet	I
2453495.76265	10.2167	9.47203	9.47912	0.00436	HATNet	I
2453495.80444	10.2082	9.46499	9.46745	0.00721	HATNet	I
2453495.80821	10.2259	9.47698	9.4734	0.0074	HATNet	I
2453495.81964	10.2341	9.4799	9.48266	0.00738	HATNet	I
2453495.82341	10.2423	9.49185	9.48865	0.00793	HATNet	I
2453495.82731	10.2671	9.51376	9.50017	0.00661	HATNet	I
2453495.83108	10.2326	9.48278	9.48499	0.00741	HATNet	I
2453495.83485	10.2479	9.49676	9.48918	0.00708	HATNet	I
2453495.83861	10.2254	9.47388	9.47919	0.00838	HATNet	I
2453495.85382	10.2132	9.46954	9.47109	0.00621	HATNet	I
2453495.85773	10.2346	9.48598	9.49143	0.00474	HATNet	I
2453495.8615	10.226	9.47763	9.48281	0.00411	HATNet	I
2453495.86527	10.2301	9.48389	9.47983	0.00357	HATNet	I
2453495.86905	10.2439	9.48985	9.48648	0.00354	HATNet	I
2453495.87296	10.2614	9.50565	9.49769	0.00461	HATNet	I
2453495.87674	10.2482	9.49492	9.49347	0.00397	HATNet	I
2453495.88052	10.2342	9.48699	9.49404	0.0039	HATNet	I
2453495.8843	10.2419	9.48706	9.48	0.00446	HATNet	I
2453495.8882	10.2511	9.49642	9.49823	0.00628	HATNet	I
2453495.89572	10.2258	9.47728	9.48098	0.00348	HATNet	I
2453495.89951	10.2387	9.48883	9.48535	0.0028	HATNet	I
2453495.90342	10.23	9.47944	9.47584	0.00303	HATNet	I
2453495.90721	10.2441	9.49062	9.48669	0.00331	HATNet	I
2453495.91099	10.2277	9.48014	9.48795	0.00449	HATNet	I
2453495.91476	10.2376	9.48405	9.48847	0.0029	HATNet	I
2453495.91868	10.2409	9.48987	9.49061	0.00279	HATNet	I
2453495.92246	10.2423	9.48931	9.48644	0.00299	HATNet	I
2453495.92624	10.2602	9.50545	9.49985	0.00305	HATNet	I
2453495.93002	10.2238	9.47696	9.48359	0.00298	HATNet	I
2453495.93394	10.234	9.48409	9.47851	0.00322	HATNet	I
2453495.93772	10.2334	9.48462	9.48759	0.0037	HATNet	I
2453495.94151	10.2469	9.4947	9.4921	0.00407	HATNet	I
2453495.94529	10.2329	9.4831	9.49129	0.00403	HATNet	I
2453495.9492	10.2323	9.48278	9.48975	0.00415	HATNet	I
2453495.95298	10.2361	9.48779	9.49869	0.00449	HATNet	I
2453495.95676	10.2513	9.49925	9.49661	0.00446	HATNet	I
2453495.96053	10.2393	9.48826	9.48456	0.00363	HATNet	I
2453495.96451	10.2508	9.49774	9.49535	0.00323	HATNet	I
2453495.96832	10.2394	9.48712	9.48965	0.00318	HATNet	I
2453495.9721	10.2285	9.4775	9.47652	0.00278	HATNet	I
2453495.97589	10.2638	9.50922	9.50611	0.00296	HATNet	I
2453495.97981	10.2481	9.49148	9.48791	0.00309	HATNet	I
2453495.98359	10.251	9.49919	9.48769	0.00462	HATNet	I
2453496.72619	10.236	9.49059	9.48593	0.00268	HATNet	I
2453496.72996	10.2388	9.48579	9.48676	0.00267	HATNet	I
2453496.73388	10.2345	9.48167	9.4865	0.00268	HATNet	I
2453496.73765	10.2404	9.48828	9.491	0.0028	HATNet	I
2453496.74144	10.2373	9.48994	9.48982	0.00277	HATNet	I
2453496.74523	10.2318	9.48675	9.48852	0.00292	HATNet	I
2453496.74914	10.2302	9.48389	9.48231	0.00261	HATNet	I
2453496.75293	10.2348	9.48788	9.48944	0.00284	HATNet	I
2453496.75669	10.233	9.48345	9.48781	0.0026	HATNet	I
2453496.76046	10.2409	9.49238	9.4875	0.00258	HATNet	I
2453496.76438	10.238	9.48635	9.48969	0.00263	HATNet	I
2453496.76818	10.238	9.48927	9.49183	0.0026	HATNet	I
2453496.77196	10.2365	9.48532	9.49002	0.00253	HATNet	I
2453496.77574	10.2371	9.48382	9.48235	0.00266	HATNet	I
2453496.77964	10.2379	9.48881	9.48996	0.00254	HATNet	I
2453496.78344	10.234	9.48909	9.48963	0.00261	HATNet	I
2453496.7872	10.2303	9.47949	9.48168	0.00254	HATNet	I
2453496.791	10.2324	9.47733	9.47989	0.00251	HATNet	I
2453496.79493	10.2369	9.48541	9.49062	0.00264	HATNet	I
2453496.79871	10.2369	9.48935	9.49023	0.00244	HATNet	I
2453496.8025	10.2323	9.4849	9.48567	0.0024	HATNet	I
2453496.80629	10.2393	9.49236	9.49217	0.00258	HATNet	I
2453496.81023	10.2331	9.48171	9.48364	0.00246	HATNet	I
2453496.81779	10.2359	9.4893	9.48031	0.00323	HATNet	I
2453496.82158	10.2142	9.46433	9.4795	0.00378	HATNet	I
2453496.8255	10.2273	9.47694	9.48651	0.00529	HATNet	I
2453496.82927	10.2393	9.48687	9.47925	0.00433	HATNet	I
2453496.83304	10.2155	9.46495	9.48039	0.00299	HATNet	I
2453496.83683	10.2386	9.49192	9.49242	0.00305	HATNet	I
2453496.84075	10.2364	9.48088	9.48516	0.00299	HATNet	I
2453496.84454	10.2426	9.49252	9.49149	0.004	HATNet	I
2453496.85975	10.2445	9.49767	9.4969	0.00286	HATNet	I
2453496.86221	10.2276	9.48625	9.48714	0.00417	HATNet	I
2453496.86354	10.2388	9.4898	9.49296	0.0024	HATNet	I
2453496.86611	10.2418	9.49957	9.49812	0.00448	HATNet	I
2453496.86733	10.239	9.4845	9.48698	0.00243	HATNet	I
2453496.87125	10.237	9.48193	9.48059	0.00238	HATNet	I
2453496.87393	10.2477	9.50179	9.49242	0.00515	HATNet	I
2453496.87504	10.2368	9.48818	9.48946	0.00241	HATNet	I
2453496.87786	10.2272	9.48876	9.48775	0.00419	HATNet	I
2453496.87883	10.2347	9.48703	9.49307	0.00242	HATNet	I
2453496.88167	10.2222	9.48489	9.48381	0.00393	HATNet	I
2453496.88262	10.2326	9.48139	9.48654	0.00235	HATNet	I
2453496.88559	10.2226	9.4809	9.47887	0.00416	HATNet	I
2453496.88654	10.2349	9.48356	9.48513	0.00227	HATNet	I
2453496.8896	10.2335	9.49015	9.49382	0.00397	HATNet	I
2453496.89034	10.2411	9.4864	9.48493	0.00236	HATNet	I
2453496.89345	10.2284	9.48803	9.48834	0.00391	HATNet	I
2453496.89412	10.2442	9.49758	9.49194	0.00231	HATNet	I
2453496.89732	10.2288	9.48849	9.48977	0.00413	HATNet	I
2453496.89789	10.2348	9.48157	9.4832	0.00242	HATNet	I
2453496.90182	10.236	9.48165	9.48468	0.00243	HATNet	I
2453496.90561	10.2368	9.48419	9.48555	0.00234	HATNet	I
2453496.90909	10.2248	9.48639	9.49107	0.00383	HATNet	I
2453496.90942	10.2352	9.49177	9.49152	0.00237	HATNet	I
2453496.91296	10.2241	9.48677	9.48386	0.00371	HATNet	I
2453496.91322	10.2405	9.48862	9.48745	0.00235	HATNet	I
2453496.91683	10.2313	9.48661	9.48077	0.00442	HATNet	I
2453496.91715	10.2274	9.48142	9.48214	0.00235	HATNet	I
2453496.92083	10.2309	9.48917	9.48214	0.00435	HATNet	I
2453496.92094	10.2423	9.49661	9.49486	0.00238	HATNet	I
2453496.9247	10.2314	9.48969	9.49066	0.00461	HATNet	I
2453496.92471	10.2356	9.48327	9.48283	0.00238	HATNet	I
2453496.92849	10.2383	9.49131	9.48925	0.00232	HATNet	I
2453496.92855	10.2302	9.49304	9.49014	0.00371	HATNet	I
2453496.93241	10.2308	9.48683	9.48373	0.00378	HATNet	I
2453496.93242	10.2373	9.48111	9.47786	0.00234	HATNet	I
2453496.93621	10.2407	9.48428	9.48231	0.00237	HATNet	I
2453496.9364	10.2376	9.49429	9.48941	0.00373	HATNet	I
2453496.94001	10.2361	9.4824	9.48063	0.00241	HATNet	I
2453496.94029	10.235	9.49199	9.48633	0.00384	HATNet	I
2453496.94381	10.2374	9.48158	9.47871	0.00236	HATNet	I
2453496.94413	10.2314	9.49428	9.49386	0.00368	HATNet	I
2453496.94775	10.236	9.48898	9.48837	0.00229	HATNet	I
2453496.948	10.2144	9.47226	9.46953	0.00395	HATNet	I
2453496.95155	10.2422	9.48934	9.49017	0.00242	HATNet	I
2453496.952	10.2313	9.49164	9.48191	0.00378	HATNet	I
2453496.95535	10.2419	9.49182	9.49649	0.0024	HATNet	I
2453496.95586	10.2207	9.48097	9.48144	0.00365	HATNet	I
2453496.95914	10.2371	9.48787	9.49041	0.00251	HATNet	I
2453496.95973	10.2428	9.49646	9.49202	0.00403	HATNet	I
2453496.96308	10.2398	9.49378	9.49437	0.00228	HATNet	I
2453496.96694	10.2363	9.48464	9.48747	0.00242	HATNet	I
2453496.96757	10.2301	9.48714	9.49347	0.00405	HATNet	I
2453496.97072	10.239	9.49225	9.48622	0.0025	HATNet	I
2453496.97143	10.2269	9.48439	9.48504	0.00359	HATNet	I
2453496.97452	10.2441	9.48736	9.48688	0.00238	HATNet	I
2453496.9753	10.2334	9.49314	9.48814	0.00376	HATNet	I
2453496.97843	10.2353	9.47984	9.48148	0.00252	HATNet	I
2453496.97917	10.2284	9.48551	9.48176	0.00367	HATNet	I
2453496.98223	10.234	9.47918	9.48447	0.00256	HATNet	I
2453496.98315	10.2324	9.49194	9.49631	0.00386	HATNet	I
2453496.99087	10.2199	9.48102	9.47608	0.0036	HATNet	I
2453496.99474	10.2397	9.49974	9.49626	0.00359	HATNet	I
2453496.99872	10.2352	9.49835	9.5003	0.0035	HATNet	I
2453497.00258	10.2286	9.48461	9.48416	0.00372	HATNet	I
2453497.00646	10.2362	9.49335	9.49575	0.00373	HATNet	I
2453497.01039	10.2299	9.48834	9.48982	0.00376	HATNet	I
2453497.01439	10.2347	9.49015	9.48932	0.00442	HATNet	I
2453497.02601	10.2299	9.49081	9.48453	0.0041	HATNet	I
2453497.03	10.2295	9.48887	9.48736	0.00346	HATNet	I
2453497.03386	10.2311	9.49114	9.4859	0.0036	HATNet	I
2453497.03772	10.2219	9.48137	9.48357	0.00362	HATNet	I
2453497.0416	10.2294	9.4879	9.49027	0.00417	HATNet	I
2453497.0456	10.2341	9.49596	9.49433	0.00368	HATNet	I
2453497.04951	10.2267	9.48552	9.4854	0.00347	HATNet	I
2453497.05338	10.2259	9.48255	9.47789	0.00386	HATNet	I
2453497.05728	10.231	9.49012	9.489	0.00364	HATNet	I
2453497.06126	10.234	9.48864	9.49075	0.00379	HATNet	I
2453497.06515	10.2453	9.50318	9.50057	0.00378	HATNet	I
2453497.06899	10.2301	9.48911	9.48772	0.00366	HATNet	I
2453497.07285	10.2283	9.48981	9.48561	0.00357	HATNet	I
2453497.07684	10.2329	9.48992	9.48643	0.00379	HATNet	I
2453497.08071	10.2347	9.49398	9.48876	0.00366	HATNet	I
2453497.08458	10.233	9.49443	9.49224	0.00402	HATNet	I
2453497.08845	10.2271	9.48876	9.48598	0.00355	HATNet	I
2453497.09245	10.2099	9.46476	9.46132	0.00494	HATNet	I
2453497.09634	10.2367	9.49319	9.49326	0.00385	HATNet	I
2453497.10019	10.2274	9.48775	9.48275	0.00352	HATNet	I
2453497.10409	10.2417	9.49527	9.49008	0.00407	HATNet	I
2453497.10805	10.2255	9.47981	9.48399	0.00414	HATNet	I
2453497.11192	10.2311	9.48828	9.49247	0.00356	HATNet	I
2453497.1158	10.2253	9.48527	9.48137	0.00367	HATNet	I
2453497.11967	10.2231	9.48195	9.4859	0.00471	HATNet	I
2453497.12366	10.2327	9.49291	9.48953	0.00378	HATNet	I
2453497.85875	10.2364	9.49938	9.50636	0.00371	HATNet	I
2453497.86262	10.2259	9.49226	9.49004	0.00351	HATNet	I
2453497.87013	10.2274	9.48601	9.48408	0.00385	HATNet	I
2453497.87388	10.2367	9.49424	9.49698	0.00409	HATNet	I
2453497.87776	10.2239	9.48536	9.48771	0.00376	HATNet	I
2453497.88153	10.238	9.49508	9.49421	0.00362	HATNet	I
2453497.88529	10.2297	9.48856	9.48913	0.00357	HATNet	I
2453497.88905	10.2157	9.47529	9.47692	0.00373	HATNet	I
2453497.89294	10.2352	9.49438	9.49241	0.00375	HATNet	I
2453497.8967	10.2266	9.48744	9.49199	0.0035	HATNet	I
2453497.90046	10.2273	9.48583	9.4877	0.00356	HATNet	I
2453497.90422	10.224	9.48314	9.48058	0.00364	HATNet	I
2453497.9081	10.229	9.4909	9.4909	0.0035	HATNet	I
2453497.91186	10.2194	9.48184	9.48123	0.0034	HATNet	I
2453497.91561	10.2257	9.48556	9.4899	0.00356	HATNet	I
2453497.91937	10.2302	9.491	9.49456	0.00358	HATNet	I
2453497.92325	10.2173	9.48041	9.48012	0.00344	HATNet	I
2453497.927	10.233	9.49364	9.49691	0.00367	HATNet	I
2453497.93076	10.221	9.48197	9.4824	0.00356	HATNet	I
2453497.93452	10.2247	9.4862	9.4816	0.00352	HATNet	I
2453497.9384	10.2262	9.4878	9.49084	0.00375	HATNet	I
2453497.94216	10.2345	9.4936	9.49307	0.00365	HATNet	I
2453497.94591	10.2235	9.47921	9.48188	0.00369	HATNet	I
2453497.94967	10.2214	9.48195	9.48355	0.00356	HATNet	I
2453497.95357	10.2226	9.48066	9.48161	0.00377	HATNet	I
2453497.95732	10.2284	9.4851	9.48249	0.00365	HATNet	I
2453497.96108	10.2303	9.48177	9.48698	0.00383	HATNet	I
2453497.96482	10.2275	9.48617	9.49133	0.0036	HATNet	I
2453497.9687	10.2265	9.48201	9.48263	0.00374	HATNet	I
2453497.97247	10.2202	9.47788	9.48146	0.00352	HATNet	I
2453497.97622	10.2364	9.49313	9.49568	0.00346	HATNet	I
2453497.97998	10.2369	9.49199	9.49563	0.00368	HATNet	I
2453497.98386	10.2296	9.4878	9.48729	0.00369	HATNet	I
2453497.98761	10.2258	9.48708	9.486	0.00356	HATNet	I
2453497.99137	10.2243	9.48422	9.48112	0.00367	HATNet	I
2453497.99513	10.2213	9.48113	9.47896	0.0037	HATNet	I
2453497.99902	10.23	9.48776	9.48228	0.00356	HATNet	I
2453498.00277	10.2293	9.48298	9.48184	0.00378	HATNet	I
2453498.00653	10.2281	9.48773	9.482	0.00381	HATNet	I
2453498.01028	10.2225	9.48211	9.4802	0.0035	HATNet	I
2453498.01416	10.2308	9.48701	9.48639	0.00354	HATNet	I
2453498.01792	10.2298	9.48787	9.48566	0.00376	HATNet	I
2453498.02167	10.2318	9.49023	9.48632	0.00364	HATNet	I
2453498.02543	10.2212	9.47216	9.47917	0.00398	HATNet	I
2453498.0293	10.2358	9.48828	9.49557	0.00364	HATNet	I
2453498.03307	10.234	9.49111	9.49403	0.00378	HATNet	I
2453498.03682	10.2298	9.48165	9.4868	0.00378	HATNet	I
2453498.04057	10.2427	9.49647	9.49619	0.00358	HATNet	I
2453498.04446	10.2196	9.47426	9.47621	0.00353	HATNet	I
2453498.04822	10.2431	9.49764	9.49922	0.00371	HATNet	I
2453498.05197	10.23	9.48852	9.48739	0.0036	HATNet	I
2453498.05573	10.2383	9.49287	9.49304	0.00359	HATNet	I
2453498.05961	10.2237	9.47879	9.47794	0.00367	HATNet	I
2453498.06337	10.2427	9.49404	9.49613	0.00377	HATNet	I
2453498.06713	10.2247	9.48165	9.48118	0.0037	HATNet	I
2453498.07089	10.2357	9.49599	9.49652	0.00363	HATNet	I
2453498.07477	10.2344	9.48539	9.48471	0.00374	HATNet	I
2453498.07853	10.2323	9.49224	9.49223	0.00365	HATNet	I
2453498.08228	10.2291	9.48683	9.48559	0.00357	HATNet	I
2453498.08604	10.2358	9.49524	9.49468	0.00346	HATNet	I
2453498.08992	10.2296	9.49091	9.48625	0.00352	HATNet	I
2453498.09369	10.2434	9.49488	9.49069	0.00368	HATNet	I
2453498.09744	10.229	9.48792	9.48387	0.00366	HATNet	I
2453498.10119	10.2299	9.48987	9.49767	0.0036	HATNet	I
2453498.10508	10.2303	9.48227	9.48433	0.00366	HATNet	I
2453498.10884	10.2319	9.48569	9.48881	0.00368	HATNet	I
2453498.11259	10.2357	9.49061	9.48791	0.00351	HATNet	I
2453498.11635	10.2253	9.48136	9.48192	0.0038	HATNet	I
2453498.12023	10.2429	9.49184	9.4918	0.00406	HATNet	I
2453498.12399	10.2336	9.4857	9.48846	0.00381	HATNet	I
2453498.73668	10.2296	9.48627	9.48873	0.00273	HATNet	I
2453498.74042	10.2569	9.50298	9.49513	0.0026	HATNet	I
2453498.7442	10.2339	9.48585	9.49134	0.0025	HATNet	I
2453498.74799	10.2303	9.48493	9.48657	0.00244	HATNet	I
2453498.7557	10.2288	9.48339	9.48386	0.00244	HATNet	I
2453498.75949	10.2344	9.48571	9.48399	0.00247	HATNet	I
2453498.76329	10.2318	9.48158	9.48263	0.00244	HATNet	I
2453498.76721	10.2404	9.49453	9.49088	0.00242	HATNet	I
2453498.77098	10.2361	9.48985	9.48204	0.00249	HATNet	I
2453498.77477	10.2429	9.49114	9.48647	0.00248	HATNet	I
2453498.78248	10.2384	9.48775	9.4864	0.00247	HATNet	I
2453498.78626	10.2389	9.49079	9.48803	0.0025	HATNet	I
2453498.79007	10.2406	9.49174	9.48859	0.0025	HATNet	I
2453498.79386	10.242	9.48943	9.48548	0.00246	HATNet	I
2453498.79778	10.2369	9.49091	9.48883	0.00241	HATNet	I
2453498.80155	10.241	9.48716	9.48564	0.00255	HATNet	I
2453498.80535	10.2408	9.49394	9.48931	0.00242	HATNet	I
2453498.80914	10.2331	9.48619	9.48284	0.00247	HATNet	I
2453498.81307	10.2369	9.49107	9.48704	0.00241	HATNet	I
2453498.81685	10.2382	9.49034	9.49218	0.00248	HATNet	I
2453498.82065	10.2385	9.49098	9.48447	0.00237	HATNet	I
2453498.82442	10.2362	9.48602	9.48658	0.00244	HATNet	I
2453498.82834	10.2358	9.49061	9.4892	0.0024	HATNet	I
2453498.83213	10.2386	9.49089	9.49261	0.00241	HATNet	I
2453498.83593	10.2379	9.48169	9.48491	0.00242	HATNet	I
2453498.83972	10.2361	9.48896	9.48854	0.00239	HATNet	I
2453498.84365	10.237	9.48249	9.4831	0.00236	HATNet	I
2453498.84744	10.2421	9.49003	9.49191	0.00251	HATNet	I
2453498.85123	10.2427	9.49	9.48948	0.00235	HATNet	I
2453498.85502	10.2367	9.48261	9.48256	0.00238	HATNet	I
2453498.85534	10.2278	9.49283	9.49112	0.00382	HATNet	I
2453498.85894	10.2393	9.48512	9.48483	0.0023	HATNet	I
2453498.85908	10.2324	9.49646	9.49897	0.00389	HATNet	I
2453498.86275	10.2336	9.48697	9.48652	0.00232	HATNet	I
2453498.86654	10.2337	9.4878	9.48747	0.00241	HATNet	I
2453498.86672	10.2184	9.48254	9.47494	0.00359	HATNet	I
2453498.87034	10.2374	9.48744	9.48513	0.00237	HATNet	I
2453498.87047	10.2291	9.48714	9.48662	0.00357	HATNet	I
2453498.87423	10.2395	9.49844	9.49636	0.00351	HATNet	I
2453498.87424	10.2363	9.48965	9.49046	0.00234	HATNet	I
2453498.87811	10.236	9.49309	9.49169	0.0036	HATNet	I
2453498.88186	10.2345	9.49705	9.49808	0.00355	HATNet	I
2453498.88561	10.2161	9.47992	9.47622	0.00352	HATNet	I
2453498.88937	10.2306	9.49569	9.49429	0.0034	HATNet	I
2453498.89325	10.2258	9.48584	9.48659	0.00365	HATNet	I
2453498.89701	10.2269	9.49045	9.49053	0.00348	HATNet	I
2453498.90076	10.2244	9.48638	9.4861	0.00367	HATNet	I
2453498.90452	10.225	9.48043	9.48302	0.00357	HATNet	I
2453498.90841	10.2272	9.48691	9.48392	0.00361	HATNet	I
2453498.91214	10.2321	9.49043	9.49054	0.00351	HATNet	I
2453498.9159	10.2364	9.49391	9.49477	0.00341	HATNet	I
2453498.91965	10.2309	9.49251	9.48912	0.00341	HATNet	I
2453498.92354	10.2259	9.48443	9.4844	0.00364	HATNet	I
2453498.92729	10.2259	9.48528	9.49125	0.00357	HATNet	I
2453498.93105	10.2342	9.49635	9.49506	0.00349	HATNet	I
2453498.93481	10.2272	9.48815	9.49043	0.00339	HATNet	I
2453498.93869	10.2305	9.49233	9.49536	0.00335	HATNet	I
2453498.94245	10.2285	9.48605	9.49166	0.00347	HATNet	I
2453498.9462	10.2189	9.48047	9.48047	0.00353	HATNet	I
2453498.94995	10.2302	9.49112	9.49429	0.00343	HATNet	I
2453498.95385	10.2262	9.48674	9.48931	0.00344	HATNet	I
2453498.9576	10.2306	9.48711	9.48987	0.00337	HATNet	I
2453498.96136	10.2301	9.4873	9.48563	0.00338	HATNet	I
2453498.96512	10.2296	9.48781	9.48868	0.00344	HATNet	I
2453498.96901	10.231	9.4876	9.48852	0.00346	HATNet	I
2453498.97276	10.2222	9.48094	9.48097	0.00335	HATNet	I
2453498.97651	10.232	9.49105	9.49468	0.00337	HATNet	I
2453498.98028	10.2271	9.48558	9.48882	0.00358	HATNet	I
2453498.98417	10.2303	9.48636	9.49036	0.00357	HATNet	I
2453498.98792	10.2344	9.49279	9.49249	0.00357	HATNet	I
2453498.99168	10.2223	9.48246	9.48363	0.00351	HATNet	I
2453498.99543	10.2307	9.48776	9.49152	0.00364	HATNet	I
2453498.99931	10.2277	9.48694	9.48566	0.00354	HATNet	I
2453499.00307	10.2315	9.48283	9.48404	0.00369	HATNet	I
2453499.00684	10.2309	9.49032	9.49212	0.00358	HATNet	I
2453499.01059	10.2323	9.48642	9.48386	0.00365	HATNet	I
2453499.01447	10.2339	9.48771	9.4893	0.00364	HATNet	I
2453499.01824	10.2244	9.48432	9.47884	0.0036	HATNet	I
2453499.022	10.2222	9.48168	9.48348	0.0034	HATNet	I
2453499.02575	10.2359	9.49369	9.49543	0.0036	HATNet	I
2453499.02963	10.2332	9.49179	9.49216	0.0036	HATNet	I
2453499.03339	10.2184	9.47689	9.47735	0.00344	HATNet	I
2453499.03715	10.2421	9.49527	9.4911	0.00345	HATNet	I
2453499.0409	10.2444	9.49983	9.50636	0.00366	HATNet	I
2453499.04478	10.2315	9.48591	9.48996	0.00368	HATNet	I
2453499.04854	10.2349	9.48837	9.49347	0.00346	HATNet	I
2453499.05231	10.2284	9.48257	9.48123	0.0034	HATNet	I
2453499.05606	10.2296	9.48608	9.48988	0.00337	HATNet	I
2453499.05995	10.2388	9.49155	9.49291	0.00356	HATNet	I
2453499.06372	10.2333	9.49351	9.49252	0.00343	HATNet	I
2453499.06748	10.2259	9.48429	9.4844	0.00351	HATNet	I
2453499.07124	10.2292	9.48566	9.48439	0.00346	HATNet	I
2453499.07512	10.2291	9.48345	9.48969	0.00367	HATNet	I
2453499.07888	10.2341	9.49502	9.49964	0.00337	HATNet	I
2453499.08263	10.2213	9.48208	9.48484	0.00339	HATNet	I
2453499.08638	10.2335	9.48987	9.4949	0.00356	HATNet	I
2453499.09028	10.2318	9.48942	9.4842	0.00332	HATNet	I
2453499.09404	10.2263	9.48488	9.48718	0.00331	HATNet	I
2453499.09779	10.2316	9.4894	9.49239	0.00353	HATNet	I
2453499.10156	10.2297	9.49023	9.48526	0.0035	HATNet	I
2453499.10545	10.2363	9.49096	9.49009	0.00362	HATNet	I
2453499.1092	10.2313	9.49437	9.49762	0.00324	HATNet	I
2453499.11295	10.2325	9.48941	9.49673	0.0036	HATNet	I
2453499.11671	10.229	9.49158	9.491	0.0033	HATNet	I
2453499.69867	10.2531	9.50082	9.50238	0.00269	HATNet	I
2453499.70256	10.2282	9.4773	9.48158	0.00259	HATNet	I
2453499.70675	10.2344	9.48671	9.49112	0.00259	HATNet	I
2453499.71068	10.2392	9.48679	9.48343	0.00256	HATNet	I
2453499.71461	10.2506	9.49694	9.49631	0.00266	HATNet	I
2453499.71855	10.2426	9.49136	9.49121	0.00247	HATNet	I
2453499.72269	10.2332	9.48425	9.48413	0.00245	HATNet	I
2453499.72663	10.2381	9.49004	9.49374	0.00251	HATNet	I
2453499.73058	10.2359	9.48654	9.48725	0.00239	HATNet	I
2453499.73453	10.2408	9.49105	9.4933	0.00245	HATNet	I
2453499.73867	10.2331	9.48762	9.48586	0.00245	HATNet	I
2453499.74247	10.2414	9.49362	9.48892	0.00242	HATNet	I
2453499.74625	10.2467	9.49767	9.49443	0.00249	HATNet	I
2453499.75004	10.2353	9.48657	9.4853	0.00247	HATNet	I
2453499.75397	10.2352	9.49121	9.49064	0.00239	HATNet	I
2453499.75777	10.2336	9.4897	9.48737	0.00247	HATNet	I
2453499.76156	10.2365	9.48839	9.48114	0.00251	HATNet	I
2453499.76536	10.2393	9.48651	9.48557	0.0025	HATNet	I
2453499.76928	10.2396	9.49267	9.4927	0.00243	HATNet	I
2453499.77305	10.2383	9.49115	9.48722	0.00248	HATNet	I
2453499.77681	10.236	9.48188	9.47903	0.00244	HATNet	I
2453499.7806	10.2343	9.48617	9.48707	0.00244	HATNet	I
2453499.78453	10.2388	9.48934	9.4856	0.00247	HATNet	I
2453499.79211	10.241	9.49452	9.49366	0.00259	HATNet	I
2453499.7959	10.2429	9.49129	9.48771	0.00243	HATNet	I
2453499.79983	10.2428	9.49246	9.48848	0.00239	HATNet	I
2453499.80363	10.2336	9.48536	9.47809	0.00237	HATNet	I
2453499.80742	10.2393	9.49077	9.48577	0.00238	HATNet	I
2453499.81121	10.2415	9.49317	9.48811	0.00237	HATNet	I
2453499.81513	10.2418	9.49382	9.48623	0.00237	HATNet	I
2453499.81892	10.2456	9.4991	9.49722	0.00242	HATNet	I
2453499.82272	10.244	9.49791	9.49099	0.00238	HATNet	I
2453499.82651	10.2391	9.49097	9.48601	0.0024	HATNet	I
2453499.83043	10.2451	9.49228	9.48911	0.00244	HATNet	I
2453499.83423	10.2375	9.49117	9.48724	0.0023	HATNet	I
2453499.83801	10.2394	9.48527	9.48482	0.00245	HATNet	I
2453499.84181	10.2388	9.48996	9.49159	0.00248	HATNet	I
2453499.84573	10.2404	9.48653	9.48611	0.00238	HATNet	I
2453499.84953	10.244	9.49184	9.48782	0.0024	HATNet	I
2453499.85332	10.2418	9.49018	9.48787	0.00244	HATNet	I
2453499.85711	10.2348	9.48622	9.48562	0.00245	HATNet	I
2453499.86104	10.2395	9.4909	9.48773	0.00249	HATNet	I
2453499.86483	10.2383	9.49069	9.49053	0.00247	HATNet	I
2453499.86863	10.2404	9.49248	9.4929	0.00233	HATNet	I
2453500.69111	10.2381	9.48869	9.48303	0.00257	HATNet	I
2453500.69491	10.2356	9.48501	9.47935	0.00265	HATNet	I
2453500.69867	10.2246	9.4808	9.4859	0.00253	HATNet	I
2453500.70245	10.2266	9.47926	9.48264	0.00256	HATNet	I
2453500.70637	10.2549	9.50283	9.50124	0.0026	HATNet	I
2453500.71015	10.2317	9.48276	9.48279	0.00259	HATNet	I
2453500.72164	10.2394	9.48775	9.48733	0.0025	HATNet	I
2453500.72542	10.2288	9.4818	9.48394	0.00254	HATNet	I
2453500.72921	10.2401	9.49338	9.49452	0.00258	HATNet	I
2453500.733	10.2338	9.48815	9.48756	0.00241	HATNet	I
2453500.73692	10.2279	9.48233	9.48546	0.00245	HATNet	I
2453500.74124	10.2317	9.48465	9.48687	0.00262	HATNet	I
2453500.74503	10.2339	9.48261	9.48251	0.00256	HATNet	I
2453500.74883	10.229	9.48406	9.48386	0.0024	HATNet	I
2453500.75275	10.2363	9.49095	9.4933	0.00246	HATNet	I
2453500.75654	10.2412	9.49029	9.48585	0.00253	HATNet	I
2453500.76034	10.2308	9.48552	9.48755	0.00242	HATNet	I
2453500.76412	10.2428	9.49941	9.49617	0.00249	HATNet	I
2453500.76805	10.2471	9.49425	9.48922	0.00249	HATNet	I
2453500.77184	10.2416	9.49582	9.49392	0.00244	HATNet	I
2453500.77563	10.2326	9.48808	9.4879	0.00238	HATNet	I
2453500.77942	10.2383	9.49129	9.48757	0.00241	HATNet	I
2453500.78335	10.2398	9.49316	9.48936	0.00258	HATNet	I
2453500.79091	10.2406	9.49572	9.49571	0.00248	HATNet	I
2453500.79861	10.2508	9.5008	9.49897	0.00239	HATNet	I
2453500.80241	10.242	9.49571	9.48897	0.00244	HATNet	I
2453500.80622	10.2421	9.49288	9.49295	0.00243	HATNet	I
2453500.81001	10.244	9.49294	9.49165	0.00241	HATNet	I
2453500.82146	10.2349	9.48829	9.48942	0.00246	HATNet	I
2453500.82525	10.2342	9.482	9.48722	0.00246	HATNet	I
2453500.82917	10.2363	9.49178	9.48241	0.00238	HATNet	I
2453500.83296	10.2433	9.49512	9.49309	0.00237	HATNet	I
2453500.83676	10.2397	9.48949	9.48984	0.00233	HATNet	I
2453500.84055	10.2443	9.49053	9.49395	0.00236	HATNet	I
2453500.84448	10.2443	9.49552	9.49544	0.00242	HATNet	I
2453500.84827	10.2459	9.50011	9.49171	0.00232	HATNet	I
2453500.85207	10.2386	9.48975	9.48802	0.00243	HATNet	I
2453500.85585	10.2412	9.4863	9.48712	0.00237	HATNet	I
2453500.86734	10.2429	9.49126	9.49404	0.00236	HATNet	I
2453501.73418	10.2341	9.48801	9.48972	0.00254	HATNet	I
2453501.73782	10.2175	9.46888	9.47728	0.00253	HATNet	I
2453501.74157	10.2293	9.48034	9.48042	0.00259	HATNet	I
2453501.74536	10.2339	9.48547	9.48562	0.00256	HATNet	I
2453501.74928	10.2435	9.49134	9.49181	0.00261	HATNet	I
2453501.75307	10.2345	9.48559	9.48483	0.00252	HATNet	I
2453501.75686	10.237	9.49133	9.49074	0.00263	HATNet	I
2453501.76065	10.24	9.4933	9.49088	0.00253	HATNet	I
2453501.76879	10.2285	9.47469	9.47844	0.00257	HATNet	I
2453501.77245	10.228	9.48046	9.47914	0.00251	HATNet	I
2453501.77624	10.2368	9.49021	9.48682	0.00248	HATNet	I
2453501.78002	10.2321	9.4821	9.48587	0.00241	HATNet	I
2453501.78396	10.235	9.48575	9.49032	0.00257	HATNet	I
2453501.78773	10.2429	9.49215	9.49012	0.00246	HATNet	I
2453501.79152	10.2407	9.48883	9.48833	0.00252	HATNet	I
2453501.79532	10.2364	9.4868	9.48416	0.00242	HATNet	I
2453501.79924	10.2372	9.48837	9.48727	0.00248	HATNet	I
2453501.80302	10.2437	9.49675	9.49425	0.00255	HATNet	I
2453501.80679	10.2411	9.4943	9.48577	0.00239	HATNet	I
2453501.81059	10.2366	9.4873	9.4865	0.00248	HATNet	I
2453501.81452	10.2327	9.47929	9.47909	0.0025	HATNet	I
2453501.81831	10.2299	9.47593	9.47635	0.00245	HATNet	I
2453501.8221	10.2373	9.48417	9.48351	0.00247	HATNet	I
2453501.82589	10.2354	9.4807	9.48286	0.00257	HATNet	I
2453501.82981	10.2318	9.48266	9.48687	0.00248	HATNet	I
2453501.83361	10.2374	9.48644	9.4871	0.00243	HATNet	I
2453501.8374	10.2351	9.48088	9.48469	0.00241	HATNet	I
2453501.84509	10.2387	9.48904	9.48684	0.00245	HATNet	I
2453501.84886	10.2402	9.48628	9.48572	0.0025	HATNet	I
2453501.86413	10.2425	9.49352	9.49341	0.00259	HATNet	I
2453502.68373	10.2327	9.47942	9.47433	0.00272	HATNet	I
2453502.68742	10.2375	9.49	9.49296	0.00261	HATNet	I
2453502.69119	10.2471	9.49097	9.48945	0.00274	HATNet	I
2453502.69887	10.2415	9.49491	9.49674	0.00263	HATNet	I
2453502.70265	10.2352	9.48839	9.4841	0.00261	HATNet	I
2453502.70644	10.2351	9.48258	9.48182	0.00286	HATNet	I
2453502.71023	10.2357	9.49216	9.48844	0.00255	HATNet	I
2453502.71415	10.2446	9.49699	9.49642	0.00267	HATNet	I
2453502.71794	10.2443	9.49328	9.48869	0.00265	HATNet	I
2453502.72173	10.236	9.48887	9.48712	0.00255	HATNet	I
2453502.72552	10.241	9.49149	9.48526	0.00277	HATNet	I
2453502.73317	10.2356	9.48586	9.48547	0.0026	HATNet	I
2453502.73682	10.2427	9.49479	9.48824	0.00261	HATNet	I
2453502.7406	10.2508	9.49702	9.49348	0.00277	HATNet	I
2453502.74439	10.2374	9.48674	9.48247	0.00264	HATNet	I
2453502.74831	10.2358	9.48992	9.48773	0.00266	HATNet	I
2453502.7521	10.2463	9.49353	9.48889	0.00266	HATNet	I
2453502.75588	10.2384	9.48737	9.48753	0.00255	HATNet	I
2453502.75967	10.2447	9.49425	9.4931	0.00258	HATNet	I
2453502.76359	10.2333	9.48739	9.48109	0.00259	HATNet	I
2453502.76738	10.2409	9.48922	9.48885	0.00261	HATNet	I
2453502.77116	10.2437	9.48908	9.48601	0.00269	HATNet	I
2453502.77493	10.2362	9.48743	9.47968	0.00266	HATNet	I
2453502.77885	10.2425	9.49273	9.48902	0.00254	HATNet	I
2453502.78264	10.2362	9.49	9.48698	0.00264	HATNet	I
2453502.78643	10.2437	9.49635	9.4928	0.00256	HATNet	I
2453502.79022	10.2433	9.49452	9.4907	0.00246	HATNet	I
2453502.79414	10.242	9.4903	9.48831	0.00249	HATNet	I
2453502.79794	10.2345	9.48466	9.48749	0.00253	HATNet	I
2453502.80173	10.2412	9.49534	9.49183	0.0025	HATNet	I
2453502.80551	10.2373	9.48777	9.48396	0.00246	HATNet	I
2453502.80944	10.2398	9.48957	9.48618	0.00244	HATNet	I
2453502.81323	10.2421	9.49505	9.4859	0.00251	HATNet	I
2453502.81702	10.2406	9.49361	9.49129	0.00238	HATNet	I
2453502.82081	10.2342	9.48493	9.48395	0.00238	HATNet	I
2453502.82473	10.2347	9.48757	9.48274	0.00264	HATNet	I
2453502.82851	10.2416	9.48706	9.48565	0.00249	HATNet	I
2453502.83231	10.2324	9.48525	9.48527	0.00251	HATNet	I
2453502.8361	10.2422	9.48732	9.48305	0.00245	HATNet	I
2453502.84002	10.2446	9.49292	9.49007	0.00262	HATNet	I
2453502.84381	10.2424	9.49517	9.48916	0.00243	HATNet	I
2453502.84761	10.2459	9.49164	9.48774	0.00248	HATNet	I
2453502.8514	10.2341	9.48734	9.48871	0.00242	HATNet	I
2453502.85531	10.2371	9.48845	9.48271	0.00257	HATNet	I
2453502.85911	10.2328	9.48574	9.48614	0.00237	HATNet	I
2453502.8629	10.2414	9.49398	9.49327	0.00245	HATNet	I
2453503.70345	10.2481	9.49399	9.50184	0.00274	HATNet	I
2453503.70713	10.2601	9.50589	9.48748	0.00268	HATNet	I
2453503.71092	10.2654	9.5107	9.4891	0.00264	HATNet	I
2453503.71471	10.2484	9.49675	9.49419	0.00259	HATNet	I
2453503.71863	10.2524	9.49925	9.49088	0.00262	HATNet	I
2453503.72243	10.2363	9.48608	9.47985	0.00247	HATNet	I
2453503.72622	10.2378	9.48776	9.48248	0.00253	HATNet	I
2453503.73001	10.2379	9.48755	9.48495	0.00251	HATNet	I
2453503.73394	10.2452	9.49319	9.48278	0.00253	HATNet	I
2453503.73771	10.2502	9.49584	9.49329	0.00246	HATNet	I
2453503.74149	10.2288	9.48204	9.48075	0.00245	HATNet	I
2453503.74529	10.234	9.48867	9.48617	0.00254	HATNet	I
2453503.74921	10.2408	9.48818	9.48424	0.00245	HATNet	I
2453503.753	10.2463	9.49532	9.48901	0.00246	HATNet	I
2453503.75679	10.2412	9.49413	9.48778	0.00246	HATNet	I
2453503.76058	10.2486	9.50122	9.49224	0.00244	HATNet	I
2453503.7645	10.2453	9.49672	9.48877	0.0025	HATNet	I
2453503.7683	10.2404	9.49055	9.48747	0.00246	HATNet	I
2453503.77209	10.2463	9.49101	9.4852	0.00248	HATNet	I
2453503.77588	10.2418	9.49272	9.48682	0.00243	HATNet	I
2453503.7798	10.2482	9.50218	9.49572	0.0023	HATNet	I
2453503.78736	10.2306	9.48664	9.48347	0.00241	HATNet	I
2453503.79116	10.237	9.49198	9.49057	0.00233	HATNet	I
2453503.79507	10.2395	9.49641	9.49097	0.00235	HATNet	I
2453503.79887	10.2435	9.49393	9.48793	0.00237	HATNet	I
2453503.80266	10.2385	9.48885	9.48599	0.00241	HATNet	I
2453503.80645	10.2442	9.49408	9.48795	0.00236	HATNet	I
2453503.81037	10.2363	9.48632	9.48416	0.00235	HATNet	I
2453503.81793	10.2421	9.49496	9.48661	0.0024	HATNet	I
2453503.82172	10.2416	9.48806	9.48387	0.00239	HATNet	I
2453503.82564	10.2417	9.49111	9.48695	0.00234	HATNet	I
2453503.82943	10.2424	9.49113	9.48799	0.00234	HATNet	I
2453503.83322	10.2461	9.49224	9.48843	0.00237	HATNet	I
2453503.83701	10.2371	9.48425	9.48281	0.00232	HATNet	I
2453503.84093	10.2442	9.49305	9.48492	0.00233	HATNet	I
2453503.84472	10.2405	9.49232	9.48772	0.0023	HATNet	I
2453503.85229	10.2547	9.49983	9.49393	0.00233	HATNet	I
2453503.85621	10.2422	9.49212	9.49154	0.00235	HATNet	I
2453503.85999	10.2305	9.48324	9.48365	0.00234	HATNet	I
2453504.68502	10.2447	9.49504	9.4941	0.00276	HATNet	I
2453504.68873	10.2222	9.47655	9.48189	0.00272	HATNet	I
2453504.69252	10.2456	9.4956	9.48796	0.00266	HATNet	I
2453504.6963	10.239	9.48712	9.48488	0.00275	HATNet	I
2453504.70021	10.2273	9.47993	9.48607	0.00264	HATNet	I
2453504.704	10.2213	9.47517	9.4808	0.0026	HATNet	I
2453504.70779	10.2254	9.4787	9.48115	0.00263	HATNet	I
2453504.71158	10.2334	9.48586	9.48866	0.00281	HATNet	I
2453504.71549	10.2605	9.50669	9.49635	0.00279	HATNet	I
2453504.71929	10.2593	9.50419	9.4979	0.00275	HATNet	I
2453504.72306	10.2471	9.49776	9.49586	0.00268	HATNet	I
2453504.72685	10.217	9.4732	9.47885	0.00275	HATNet	I
2453504.73076	10.2337	9.48631	9.48996	0.00251	HATNet	I
2453504.73456	10.2467	9.49683	9.48644	0.00266	HATNet	I
2453504.73834	10.251	9.49625	9.49087	0.00261	HATNet	I
2453504.74213	10.2265	9.48334	9.48643	0.00261	HATNet	I
2453504.74604	10.2345	9.49117	9.49476	0.00259	HATNet	I
2453504.74983	10.2413	9.49206	9.48942	0.00268	HATNet	I
2453504.75362	10.2433	9.49391	9.48752	0.00263	HATNet	I
2453504.75741	10.2448	9.49181	9.49002	0.00263	HATNet	I
2453504.76132	10.2538	9.50074	9.49212	0.00261	HATNet	I
2453504.76887	10.2363	9.48521	9.48341	0.00256	HATNet	I
2453504.77267	10.2416	9.49195	9.48635	0.00258	HATNet	I
2453504.77658	10.2401	9.49263	9.48707	0.00265	HATNet	I
2453504.78037	10.2389	9.49067	9.48239	0.00259	HATNet	I
2453504.78416	10.2323	9.48184	9.48423	0.00245	HATNet	I
2453504.78795	10.2328	9.48523	9.48202	0.0027	HATNet	I
2453504.79186	10.2337	9.4867	9.48736	0.00256	HATNet	I
2453504.79565	10.2407	9.49388	9.48809	0.00247	HATNet	I
2453504.79943	10.2332	9.48503	9.48778	0.00257	HATNet	I
2453504.80322	10.2346	9.48625	9.48551	0.00256	HATNet	I
2453504.80713	10.2273	9.48021	9.486	0.00252	HATNet	I
2453504.81091	10.2346	9.489	9.48704	0.00252	HATNet	I
2453504.8147	10.2561	9.50261	9.49499	0.00243	HATNet	I
2453504.81848	10.2452	9.49886	9.49042	0.00251	HATNet	I
2453504.8224	10.2531	9.49914	9.48986	0.00253	HATNet	I
2453504.82618	10.2483	9.49517	9.49116	0.00252	HATNet	I
2453504.82997	10.2438	9.48911	9.48414	0.00255	HATNet	I
2453504.83376	10.2458	9.49114	9.49408	0.00255	HATNet	I
2453504.83768	10.2541	9.49912	9.49181	0.00255	HATNet	I
2453504.84146	10.2461	9.49121	9.49021	0.00257	HATNet	I
2453504.84525	10.2504	9.49539	9.49169	0.00265	HATNet	I
2453504.85293	10.2396	9.48994	9.48794	0.00252	HATNet	I
2453504.85672	10.2392	9.49151	9.49269	0.00255	HATNet	I
2453505.8459	10.2104	9.46499	9.47244	0.00621	HATNet	I
2453505.84968	10.2482	9.50181	9.49696	0.00894	HATNet	I
2453506.67459	10.2206	9.47098	9.47719	0.00304	HATNet	I
2453506.68228	10.2416	9.4928	9.49218	0.00271	HATNet	I
2453506.68617	10.2667	9.51431	9.50128	0.00292	HATNet	I
2453506.69025	10.2562	9.50558	9.50008	0.00285	HATNet	I
2453506.69413	10.2463	9.49622	9.49447	0.00294	HATNet	I
2453506.69801	10.2191	9.47239	9.47505	0.00283	HATNet	I
2453506.70189	10.244	9.49578	9.49543	0.0029	HATNet	I
2453506.70596	10.2487	9.49587	9.48447	0.00289	HATNet	I
2453506.70984	10.249	9.49991	9.49475	0.00286	HATNet	I
2453506.71374	10.2054	9.46108	9.47127	0.00266	HATNet	I
2453506.71762	10.2349	9.48462	9.4817	0.00279	HATNet	I
2453506.7217	10.2393	9.4909	9.48611	0.0028	HATNet	I
2453506.72558	10.2424	9.49466	9.49238	0.00267	HATNet	I
2453506.72948	10.2318	9.48403	9.48277	0.00274	HATNet	I
2453506.73339	10.24	9.49236	9.50021	0.00278	HATNet	I
2453506.73747	10.2367	9.4884	9.48803	0.00278	HATNet	I
2453506.74136	10.2425	9.49434	9.49095	0.00273	HATNet	I
2453506.74525	10.2353	9.48998	9.48527	0.00277	HATNet	I
2453506.74914	10.2526	9.49877	9.49169	0.00258	HATNet	I
2453506.75322	10.2407	9.49001	9.48316	0.00271	HATNet	I
2453506.75712	10.2508	9.49625	9.48881	0.00273	HATNet	I
2453506.761	10.2318	9.48496	9.48086	0.00257	HATNet	I
2453506.76492	10.2293	9.48164	9.47873	0.00279	HATNet	I
2453506.76899	10.2325	9.48328	9.48229	0.00263	HATNet	I
2453506.77284	10.229	9.47751	9.48146	0.00273	HATNet	I
2453506.77673	10.2376	9.48323	9.48143	0.00278	HATNet	I
2453506.78062	10.2234	9.47955	9.48092	0.00274	HATNet	I
2453506.7847	10.2273	9.48267	9.48214	0.0027	HATNet	I
2453506.78859	10.244	9.49595	9.4918	0.00266	HATNet	I
2453506.79248	10.2486	9.49642	9.48589	0.00281	HATNet	I
2453506.79638	10.2271	9.4813	9.4808	0.00266	HATNet	I
2453506.80437	10.2243	9.47456	9.47401	0.00259	HATNet	I
2453506.80816	10.2278	9.4831	9.48402	0.00268	HATNet	I
2453506.81194	10.2403	9.4918	9.48821	0.00283	HATNet	I
2453506.81585	10.2445	9.49454	9.4878	0.0029	HATNet	I
2453506.81963	10.2524	9.50183	9.50364	0.00281	HATNet	I
2453506.82341	10.2372	9.49014	9.48581	0.00262	HATNet	I
2453506.82719	10.2408	9.48834	9.48863	0.00259	HATNet	I
2453506.8311	10.2383	9.48971	9.4898	0.00253	HATNet	I
2453506.83489	10.2441	9.49485	9.48997	0.0026	HATNet	I
2453506.83867	10.2352	9.48791	9.49134	0.00261	HATNet	I
2453506.84246	10.2211	9.47399	9.47872	0.00269	HATNet	I
2453506.84637	10.2364	9.48579	9.48082	0.0027	HATNet	I
2453506.85015	10.2285	9.48054	9.48486	0.00262	HATNet	I
2453507.69406	10.2303	9.48191	9.48482	0.00397	HATNet	I
2453507.69784	10.2241	9.47898	9.48493	0.00354	HATNet	I
2453507.70162	10.262	9.51189	9.49703	0.00375	HATNet	I
2453507.70553	10.2274	9.48058	9.48102	0.00313	HATNet	I
2453507.70931	10.2434	9.49437	9.49393	0.00373	HATNet	I
2453507.71309	10.23	9.48763	9.48649	0.00352	HATNet	I
2453507.71687	10.22	9.47622	9.48295	0.00367	HATNet	I
2453507.72076	10.2352	9.48717	9.47829	0.00575	HATNet	I
2453507.72453	10.2318	9.48969	9.49766	0.00744	HATNet	I
2453507.73208	10.2285	9.48613	9.49261	0.00301	HATNet	I
2453507.73599	10.2337	9.49001	9.48679	0.00275	HATNet	I
2453507.73977	10.2436	9.49685	9.49534	0.0033	HATNet	I
2453507.74355	10.2366	9.48916	9.48751	0.00271	HATNet	I
2453507.74734	10.2494	9.49766	9.4885	0.00284	HATNet	I
2453507.75126	10.2507	9.49993	9.49326	0.0027	HATNet	I
2453507.75505	10.2469	9.49968	9.49057	0.00255	HATNet	I
2453507.75883	10.2361	9.48725	9.47946	0.00278	HATNet	I
2453507.76262	10.2376	9.49103	9.49366	0.0028	HATNet	I
2453507.76653	10.2397	9.49106	9.48709	0.00258	HATNet	I
2453507.77032	10.2395	9.49338	9.49199	0.00258	HATNet	I
2453507.77411	10.2381	9.48779	9.48722	0.00262	HATNet	I
2453507.77789	10.2368	9.48985	9.48605	0.00253	HATNet	I
2453507.78181	10.2351	9.48649	9.48382	0.0026	HATNet	I
2453507.7856	10.2352	9.48749	9.48373	0.00263	HATNet	I
2453507.78939	10.2348	9.48937	9.49435	0.00266	HATNet	I
2453507.79319	10.2277	9.48417	9.4803	0.00258	HATNet	I
2453507.7971	10.2288	9.48169	9.48297	0.00251	HATNet	I
2453507.80089	10.2426	9.48916	9.48513	0.00268	HATNet	I
2453507.80467	10.2433	9.48844	9.48548	0.0026	HATNet	I
2453507.80846	10.2323	9.48673	9.47794	0.00258	HATNet	I
2453507.81239	10.2375	9.49014	9.48842	0.00249	HATNet	I
2453507.81617	10.2421	9.4882	9.48678	0.00254	HATNet	I
2453507.81996	10.2382	9.49039	9.49332	0.00253	HATNet	I
2453507.82375	10.2379	9.48618	9.48909	0.00249	HATNet	I
2453507.82767	10.2358	9.49093	9.48751	0.00254	HATNet	I
2453507.83146	10.2441	9.48959	9.48884	0.00256	HATNet	I
2453507.83526	10.2272	9.47502	9.47901	0.00239	HATNet	I
2453507.84297	10.2433	9.48995	9.49083	0.00247	HATNet	I
2453507.84676	10.2377	9.48553	9.48489	0.00251	HATNet	I
2453508.725	10.2482	9.49701	9.48657	0.00565	HATNet	I
2453508.72878	10.2553	9.50515	9.50003	0.00499	HATNet	I
2453508.73255	10.2413	9.49783	9.49462	0.00505	HATNet	I
2453508.75542	10.2637	9.51128	9.49794	0.00683	HATNet	I
2453508.75921	10.2471	9.5028	9.49305	0.0042	HATNet	I
2453508.763	10.2198	9.47645	9.47452	0.00719	HATNet	I
2453508.7669	10.2532	9.50694	9.49931	0.0077	HATNet	I
2453508.77443	10.2342	9.49067	9.48006	0.00587	HATNet	I
2453508.81623	10.2488	9.49763	9.48627	0.00452	HATNet	I
2453508.82001	10.2552	9.50572	9.50054	0.00461	HATNet	I
2453508.82379	10.2415	9.49466	9.48884	0.00421	HATNet	I
2453508.8277	10.2539	9.49966	9.49743	0.00399	HATNet	I
2453508.83147	10.2433	9.49193	9.48306	0.00362	HATNet	I
2453508.83526	10.2312	9.48625	9.48074	0.00381	HATNet	I
2453508.83904	10.2394	9.49201	9.48342	0.00391	HATNet	I
2453508.84296	10.2359	9.48839	9.48678	0.00432	HATNet	I
2453508.84674	10.2323	9.48616	9.48986	0.00355	HATNet	I
2453516.66495	10.2343	9.4889	9.48755	0.00326	HATNet	I
2453516.66872	10.2374	9.48985	9.49282	0.00334	HATNet	I
2453516.67251	10.2328	9.48432	9.48942	0.00321	HATNet	I
2453516.67642	10.2321	9.48482	9.48729	0.00308	HATNet	I
2453516.6802	10.2415	9.49473	9.49703	0.00316	HATNet	I
2453516.68397	10.2309	9.48261	9.4876	0.00297	HATNet	I
2453516.68775	10.2475	9.49474	9.49179	0.00309	HATNet	I
2453516.69166	10.2195	9.476	9.48456	0.00299	HATNet	I
2453516.69543	10.233	9.48277	9.48042	0.00307	HATNet	I
2453516.69921	10.2324	9.48629	9.48762	0.00297	HATNet	I
2453516.70298	10.2374	9.48885	9.48766	0.00303	HATNet	I
2453516.7069	10.2191	9.47196	9.4779	0.00309	HATNet	I
2453516.71068	10.2195	9.47611	9.48005	0.00293	HATNet	I
2453516.71445	10.2227	9.47969	9.4822	0.00276	HATNet	I
2453516.71823	10.2497	9.4971	9.4945	0.00296	HATNet	I
2453516.72214	10.2372	9.4897	9.4917	0.00299	HATNet	I
2453516.72592	10.2263	9.47884	9.47743	0.0033	HATNet	I
2453516.7297	10.2208	9.47077	9.47648	0.00459	HATNet	I
2453516.73347	10.2456	9.49651	9.49189	0.00467	HATNet	I
2453516.73738	10.2116	9.46349	9.47518	0.00432	HATNet	I
2453516.74492	10.2262	9.48001	9.47627	0.00513	HATNet	I
2453516.74869	10.2256	9.4771	9.48287	0.0044	HATNet	I
2453516.7526	10.2258	9.4792	9.48557	0.00459	HATNet	I
2453516.75637	10.2198	9.47427	9.48713	0.0044	HATNet	I
2453516.76014	10.2301	9.48382	9.48779	0.00432	HATNet	I
2453516.76391	10.2192	9.47442	9.47687	0.00378	HATNet	I
2453516.76782	10.2503	9.50167	9.49983	0.00442	HATNet	I
2453516.77158	10.2412	9.49042	9.4969	0.00429	HATNet	I
2453516.77912	10.2284	9.48378	9.48384	0.00344	HATNet	I
2453516.78303	10.2313	9.48422	9.48431	0.00381	HATNet	I
2453516.78681	10.2479	9.4964	9.49466	0.00365	HATNet	I
2453516.79059	10.2281	9.48121	9.48952	0.00369	HATNet	I
2453516.79437	10.2294	9.48371	9.48843	0.00477	HATNet	I
2453516.79829	10.2285	9.48518	9.49335	0.00672	HATNet	I
2453516.80205	10.2406	9.4904	9.49108	0.00783	HATNet	I
2453516.80582	10.2656	9.51416	9.50741	0.00709	HATNet	I
2453516.80959	10.2091	9.46541	9.48236	0.00671	HATNet	I
2453516.81349	10.2303	9.48481	9.48521	0.00655	HATNet	I
2453516.81725	10.2326	9.48638	9.49508	0.0055	HATNet	I
2453516.82102	10.2168	9.47478	9.48554	0.00453	HATNet	I
2453516.82479	10.2458	9.4966	9.49158	0.00458	HATNet	I
2453521.67411	10.2416	9.49219	9.49089	0.00284	HATNet	I
2453521.67797	10.2624	9.51252	9.49228	0.00281	HATNet	I
2453521.68185	10.2556	9.50289	9.49062	0.00278	HATNet	I
2453521.68573	10.2385	9.49091	9.4973	0.00279	HATNet	I
2453521.68981	10.2211	9.47532	9.48658	0.00277	HATNet	I
2453521.6937	10.2342	9.48406	9.48079	0.00267	HATNet	I
2453521.69759	10.2349	9.48492	9.48897	0.00284	HATNet	I
2453521.70148	10.2605	9.5067	9.49538	0.00272	HATNet	I
2453521.70556	10.2463	9.49367	9.48189	0.00283	HATNet	I
2453521.70944	10.2392	9.49091	9.48813	0.00269	HATNet	I
2453521.71334	10.251	9.50563	9.49879	0.00268	HATNet	I
2453521.71724	10.2319	9.48756	9.48723	0.0028	HATNet	I
2453521.72133	10.2432	9.49387	9.48063	0.00264	HATNet	I
2453521.72522	10.2498	9.49874	9.48943	0.00286	HATNet	I
2453521.72911	10.2371	9.48574	9.48917	0.00258	HATNet	I
2453521.733	10.2288	9.48392	9.48783	0.00262	HATNet	I
2453521.73709	10.2281	9.48251	9.48814	0.00259	HATNet	I
2453521.74098	10.2413	9.49505	9.4929	0.00247	HATNet	I
2453521.74488	10.2474	9.49989	9.49395	0.00265	HATNet	I
2453521.74879	10.2269	9.48264	9.49322	0.00253	HATNet	I
2453521.75286	10.2419	9.4968	9.49091	0.00257	HATNet	I
2453521.75676	10.2559	9.51112	9.50184	0.00252	HATNet	I
2453521.76066	10.2333	9.48587	9.48551	0.00255	HATNet	I
2453521.76456	10.2444	9.49252	9.49164	0.00251	HATNet	I
2453521.76865	10.2345	9.48017	9.48467	0.00272	HATNet	I
2453521.77254	10.2276	9.48011	9.48268	0.0025	HATNet	I
2453521.77644	10.2239	9.47881	9.48594	0.00263	HATNet	I
2453521.78438	10.2452	9.4895	9.48248	0.00271	HATNet	I
2453521.78828	10.2456	9.49164	9.49017	0.0025	HATNet	I
2453521.79218	10.2365	9.48877	9.48933	0.00255	HATNet	I
2453521.79609	10.2223	9.47813	9.48553	0.00251	HATNet	I
2453521.80017	10.2275	9.48108	9.48109	0.00248	HATNet	I
2453521.80405	10.236	9.48753	9.48243	0.00243	HATNet	I
2453521.80796	10.2316	9.4841	9.48527	0.00237	HATNet	I
2453522.64897	10.2546	9.50152	9.49781	0.00341	HATNet	I
2453522.65282	10.2384	9.48477	9.48893	0.00329	HATNet	I
2453522.6567	10.2496	9.5044	9.4983	0.00315	HATNet	I
2453522.66058	10.2452	9.50128	9.49689	0.00283	HATNet	I
2453522.66466	10.2508	9.49883	9.49147	0.00321	HATNet	I
2453522.66855	10.2312	9.48218	9.49091	0.00384	HATNet	I
2453522.67244	10.2209	9.47442	9.48675	0.00385	HATNet	I
2453522.67632	10.2431	9.49399	9.49792	0.00326	HATNet	I
2453522.68039	10.2484	9.49819	9.49499	0.00302	HATNet	I
2453522.68814	10.2439	9.49784	9.50114	0.00273	HATNet	I
2453522.69203	10.2453	9.49109	9.49003	0.00256	HATNet	I
2453522.69617	10.2396	9.48933	9.48548	0.00265	HATNet	I
2453522.70391	10.2322	9.48504	9.48829	0.00272	HATNet	I
2453522.71188	10.2307	9.47937	9.48788	0.00262	HATNet	I
2453522.71576	10.2458	9.49574	9.49511	0.00289	HATNet	I
2453522.71966	10.255	9.51002	9.50011	0.00282	HATNet	I
2453522.72355	10.2425	9.49606	9.49138	0.00258	HATNet	I
2453522.72763	10.2443	9.4896	9.49431	0.00256	HATNet	I
2453522.73152	10.2296	9.48482	9.49088	0.00248	HATNet	I
2453522.73542	10.2253	9.47867	9.48549	0.00255	HATNet	I
2453522.73932	10.2303	9.48603	9.48995	0.00257	HATNet	I
2453522.7434	10.2211	9.47332	9.47968	0.00257	HATNet	I
2453522.7473	10.2431	9.49414	9.49196	0.0026	HATNet	I
2453522.75118	10.2538	9.49939	9.49462	0.0025	HATNet	I
2453522.75509	10.2378	9.49127	9.49084	0.00249	HATNet	I
2453522.75918	10.2452	9.49783	9.49516	0.00254	HATNet	I
2453522.76308	10.2599	9.50622	9.50012	0.00262	HATNet	I
2453522.76697	10.2387	9.49128	9.49185	0.00258	HATNet	I
2453522.77086	10.2327	9.48228	9.48283	0.00258	HATNet	I
2453522.77495	10.2289	9.48271	9.48932	0.00258	HATNet	I
2453522.77886	10.2395	9.49205	9.49191	0.00257	HATNet	I
2453522.78276	10.246	9.49878	9.48878	0.00273	HATNet	I
2453522.78667	10.2347	9.48694	9.4868	0.00304	HATNet	I
2453522.79075	10.2141	9.46679	9.46983	0.0041	HATNet	I
2453522.79464	10.2353	9.48439	9.4928	0.00509	HATNet	I
2453522.80239	10.242	9.49289	9.48762	0.003	HATNet	I
2453522.80652	10.2236	9.4762	9.47689	0.0026	HATNet	I
2453523.66544	10.224	9.47731	9.483	0.00338	HATNet	I
2453523.6774	10.2162	9.46613	9.4715	0.00469	HATNet	I
2453523.68165	10.2129	9.46092	9.47428	0.00449	HATNet	I
2453523.6896	10.2427	9.49768	9.49689	0.00359	HATNet	I
2453523.69782	10.2564	9.50391	9.49187	0.00356	HATNet	I
2453524.65919	10.2496	9.50101	9.50384	0.00285	HATNet	I
2453524.66305	10.2344	9.48118	9.48627	0.00281	HATNet	I
2453524.66694	10.2309	9.48154	9.48784	0.0026	HATNet	I
2453524.67084	10.2435	9.49376	9.48509	0.00254	HATNet	I
2453524.67492	10.242	9.49801	9.49224	0.00266	HATNet	I
2453524.68268	10.2361	9.48684	9.48549	0.0025	HATNet	I
2453524.68658	10.2222	9.47428	9.47972	0.00262	HATNet	I
2453524.69065	10.2509	9.50212	9.49081	0.00261	HATNet	I
2453524.69456	10.2539	9.50363	9.49128	0.00263	HATNet	I
2453524.69846	10.2539	9.51146	9.50428	0.00251	HATNet	I
2453524.70235	10.2244	9.48115	9.48559	0.00247	HATNet	I
2453524.70643	10.2279	9.47834	9.48309	0.00248	HATNet	I
2453524.71033	10.2245	9.48088	9.48465	0.0024	HATNet	I
2453524.71424	10.2472	9.49879	9.48735	0.00254	HATNet	I
2453524.71813	10.2513	9.50079	9.49205	0.00241	HATNet	I
2453524.72224	10.2475	9.49975	9.49852	0.00244	HATNet	I
2453524.72613	10.2411	9.49487	9.49813	0.00237	HATNet	I
2453524.7301	10.2517	9.49996	9.49571	0.00247	HATNet	I
2453524.734	10.2448	9.49735	9.49495	0.00238	HATNet	I
2453524.73811	10.2433	9.49078	9.48807	0.00241	HATNet	I
2453524.74201	10.2342	9.48412	9.48553	0.00242	HATNet	I
2453524.74592	10.237	9.49009	9.48529	0.00237	HATNet	I
2453524.74979	10.2379	9.48637	9.48711	0.00235	HATNet	I
2453524.75388	10.2489	9.50192	9.49347	0.00231	HATNet	I
2453524.75779	10.2308	9.48458	9.48032	0.00236	HATNet	I
2453524.76168	10.247	9.49815	9.49526	0.00238	HATNet	I
2453524.76558	10.235	9.48822	9.4878	0.00234	HATNet	I
2453524.7697	10.2378	9.48294	9.48334	0.00239	HATNet	I
2453524.77361	10.2449	9.4938	9.48686	0.00241	HATNet	I
2453524.77752	10.2441	9.49267	9.48912	0.00234	HATNet	I
2453524.78141	10.2505	9.4963	9.49248	0.00231	HATNet	I
2453524.7855	10.2398	9.49204	9.49129	0.00232	HATNet	I
2453524.78942	10.2374	9.48165	9.48606	0.00238	HATNet	I
2453524.79333	10.2307	9.48375	9.48682	0.0023	HATNet	I
2453524.79722	10.2485	9.50009	9.49382	0.00236	HATNet	I
2453524.80132	10.2446	9.49227	9.49082	0.00225	HATNet	I
2453525.65028	10.2362	9.48848	9.49742	0.00289	HATNet	I
2453525.65417	10.2256	9.47597	9.48338	0.00293	HATNet	I
2453525.65808	10.2357	9.48596	9.49317	0.00275	HATNet	I
2453525.66198	10.2129	9.46944	9.47489	0.00271	HATNet	I
2453525.66606	10.2308	9.48378	9.49377	0.0026	HATNet	I
2453525.66996	10.2308	9.48729	9.48636	0.0026	HATNet	I
2453525.67388	10.2205	9.47489	9.48237	0.00267	HATNet	I
2453525.67781	10.2174	9.47029	9.4759	0.00258	HATNet	I
2453525.6819	10.2482	9.50015	9.49298	0.00262	HATNet	I
2453525.6858	10.2372	9.49104	9.48712	0.0026	HATNet	I
2453525.68969	10.248	9.4977	9.49074	0.00269	HATNet	I
2453525.69768	10.2527	9.50361	9.49359	0.00274	HATNet	I
2453525.70158	10.2503	9.50361	9.49024	0.00249	HATNet	I
2453525.71116	10.2254	9.47507	9.48688	0.00244	HATNet	I
2453525.71507	10.2324	9.47664	9.48788	0.00254	HATNet	I
2453525.72289	10.246	9.49901	9.49413	0.00242	HATNet	I
2453525.727	10.2461	9.49464	9.49412	0.00238	HATNet	I
2453525.73089	10.2457	9.49829	9.49756	0.00236	HATNet	I
2453525.7348	10.2349	9.48465	9.48664	0.00241	HATNet	I
2453525.73871	10.2325	9.48672	9.48472	0.00243	HATNet	I
2453525.74281	10.2329	9.48717	9.48279	0.00242	HATNet	I
2453525.74668	10.2351	9.48617	9.48166	0.00236	HATNet	I
2453525.75061	10.247	9.49797	9.49008	0.00247	HATNet	I
2453525.75453	10.2328	9.4872	9.48805	0.00233	HATNet	I
2453525.75864	10.2445	9.49447	9.49162	0.00239	HATNet	I
2453525.76254	10.2343	9.48957	9.48942	0.00227	HATNet	I
2453525.76641	10.2401	9.48545	9.48449	0.00231	HATNet	I
2453525.77034	10.2318	9.48462	9.48582	0.00226	HATNet	I
2453525.77445	10.2433	9.48803	9.48132	0.00229	HATNet	I
2453525.77838	10.2404	9.48578	9.4833	0.00238	HATNet	I
2453525.78229	10.2383	9.48697	9.48805	0.00244	HATNet	I
2453525.79026	10.2272	9.47593	9.47802	0.00231	HATNet	I
2453525.79417	10.2427	9.49237	9.48835	0.00235	HATNet	I
2453525.79808	10.2356	9.48868	9.4916	0.00232	HATNet	I
2453526.65074	10.2292	9.47775	9.47529	0.00296	HATNet	I
2453526.65462	10.2293	9.48303	9.48564	0.00284	HATNet	I
2453526.65851	10.2371	9.4861	9.48902	0.00279	HATNet	I
2453526.6624	10.2643	9.51426	9.50132	0.00273	HATNet	I
2453526.66649	10.233	9.48977	9.48692	0.00262	HATNet	I
2453526.67039	10.2201	9.47724	9.4889	0.00254	HATNet	I
2453526.67429	10.2246	9.4803	9.47614	0.00277	HATNet	I
2453526.67824	10.2287	9.48088	9.49051	0.00263	HATNet	I
2453526.68234	10.2254	9.47657	9.48054	0.0028	HATNet	I
2453526.68627	10.2196	9.47004	9.47276	0.00252	HATNet	I
2453526.69016	10.2382	9.48863	9.48683	0.00263	HATNet	I
2453526.69406	10.2311	9.48349	9.48899	0.00253	HATNet	I
2453526.69817	10.2319	9.48831	9.48937	0.00243	HATNet	I
2453526.70209	10.2307	9.48416	9.48551	0.00253	HATNet	I
2453526.70987	10.2382	9.48834	9.48805	0.00251	HATNet	I
2453526.71396	10.2688	9.51829	9.50101	0.00248	HATNet	I
2453526.71784	10.2335	9.48621	9.48434	0.00251	HATNet	I
2453526.72174	10.2365	9.48573	9.48747	0.00264	HATNet	I
2453526.72565	10.2434	9.49653	9.48944	0.00252	HATNet	I
2453526.72973	10.2402	9.49355	9.4891	0.0026	HATNet	I
2453526.73366	10.2497	9.49544	9.48808	0.0025	HATNet	I
2453526.73756	10.2484	9.5003	9.49231	0.00247	HATNet	I
2453526.74147	10.2399	9.49548	9.48831	0.00247	HATNet	I
2453526.74945	10.2348	9.48738	9.48395	0.00249	HATNet	I
2453526.75335	10.2533	9.49914	9.48833	0.00255	HATNet	I
2453526.75726	10.2508	9.49601	9.49366	0.00249	HATNet	I
2453526.76138	10.2233	9.48002	9.48788	0.00235	HATNet	I
2453526.76529	10.2545	9.49861	9.49406	0.00255	HATNet	I
2453526.76919	10.2347	9.48267	9.48393	0.00246	HATNet	I
2453526.77309	10.2154	9.46932	9.47807	0.00241	HATNet	I
2453526.77721	10.2405	9.49247	9.4811	0.00247	HATNet	I
2453526.78113	10.2301	9.48364	9.48971	0.00248	HATNet	I
2453526.78503	10.2346	9.48679	9.48943	0.00246	HATNet	I
2453526.78891	10.2295	9.48075	9.47499	0.0024	HATNet	I
2453526.79308	10.2249	9.47927	9.48146	0.00248	HATNet	I
2453526.79702	10.2346	9.48276	9.4832	0.0024	HATNet	I
2453527.64999	10.2261	9.47757	9.48321	0.00285	HATNet	I
2453527.65389	10.2341	9.48838	9.48982	0.00276	HATNet	I
2453527.65779	10.2546	9.506	9.49618	0.00279	HATNet	I
2453527.66171	10.2613	9.50563	9.49129	0.00273	HATNet	I
2453527.6658	10.2494	9.50344	9.49533	0.00271	HATNet	I
2453527.66971	10.2363	9.49176	9.49982	0.00252	HATNet	I
2453527.67363	10.2189	9.47202	9.47869	0.0027	HATNet	I
2453527.67756	10.2311	9.48357	9.48934	0.00257	HATNet	I
2453527.68568	10.241	9.48841	9.48886	0.00266	HATNet	I
2453527.68962	10.2511	9.50343	9.48533	0.00263	HATNet	I
2453527.69354	10.2548	9.50624	9.49607	0.00252	HATNet	I
2453527.6977	10.2245	9.47921	9.48322	0.00257	HATNet	I
2453527.70161	10.2323	9.48334	9.48782	0.00262	HATNet	I
2453527.70553	10.2343	9.48754	9.48375	0.00251	HATNet	I
2453527.70943	10.2504	9.50099	9.48988	0.00256	HATNet	I
2453527.7136	10.2463	9.49178	9.49004	0.00249	HATNet	I
2453527.71751	10.2298	9.48432	9.48796	0.00253	HATNet	I
2453527.72141	10.2226	9.47833	9.48339	0.00252	HATNet	I
2453527.72538	10.2387	9.49402	9.49379	0.00251	HATNet	I
2453527.72949	10.2332	9.48086	9.48151	0.00251	HATNet	I
2453527.73349	10.2348	9.48917	9.48541	0.00256	HATNet	I
2453527.73742	10.2526	9.49788	9.49057	0.00253	HATNet	I
2453527.74135	10.2413	9.49211	9.48945	0.00253	HATNet	I
2453527.74545	10.2385	9.49194	9.48443	0.00257	HATNet	I
2453527.74938	10.2304	9.48594	9.48545	0.00248	HATNet	I
2453527.75331	10.221	9.47289	9.47755	0.00246	HATNet	I
2453527.75721	10.2286	9.48064	9.48641	0.00247	HATNet	I
2453527.76133	10.2347	9.48953	9.49335	0.0024	HATNet	I
2453527.76524	10.2308	9.48355	9.48597	0.00243	HATNet	I
2453527.76916	10.2357	9.4833	9.48546	0.00241	HATNet	I
2453527.77307	10.2245	9.47995	9.48279	0.00248	HATNet	I
2453527.77717	10.2393	9.486	9.48755	0.00258	HATNet	I
2453527.7811	10.2389	9.48416	9.48326	0.00243	HATNet	I
2453527.78501	10.2383	9.48293	9.48759	0.00247	HATNet	I
2453527.78895	10.2391	9.48707	9.48423	0.00256	HATNet	I
2453527.79315	10.2365	9.48829	9.48796	0.00238	HATNet	I
2453528.65047	10.232	9.47929	9.48803	0.00309	HATNet	I
2453528.65434	10.2667	9.51711	9.50066	0.0027	HATNet	I
2453528.65827	10.2244	9.4712	9.47791	0.00272	HATNet	I
2453528.66218	10.2336	9.48633	9.48467	0.00254	HATNet	I
2453528.66627	10.2164	9.46886	9.47677	0.00249	HATNet	I
2453528.67023	10.2539	9.50588	9.49651	0.00269	HATNet	I
2453528.67417	10.2306	9.47887	9.48182	0.00254	HATNet	I
2453528.67808	10.2418	9.49099	9.48343	0.00254	HATNet	I
2453528.68218	10.2429	9.4931	9.48966	0.00248	HATNet	I
2453528.68596	10.2323	9.48538	9.47992	0.00253	HATNet	I
2453528.68976	10.2467	9.49608	9.48832	0.00256	HATNet	I
2453528.69355	10.2203	9.47621	9.47883	0.0025	HATNet	I
2453528.69747	10.2434	9.49769	9.49142	0.00251	HATNet	I
2453528.70126	10.2344	9.48835	9.48986	0.00246	HATNet	I
2453528.70505	10.2381	9.48969	9.47915	0.00255	HATNet	I
2453528.70884	10.2448	9.49129	9.48755	0.00244	HATNet	I
2453528.71278	10.2426	9.49118	9.48803	0.00242	HATNet	I
2453528.71658	10.2319	9.48646	9.48653	0.00242	HATNet	I
2453528.72038	10.2468	9.49921	9.49288	0.00243	HATNet	I
2453528.72418	10.2418	9.49505	9.48764	0.00238	HATNet	I
2453528.72812	10.2413	9.489	9.48841	0.00251	HATNet	I
2453528.73191	10.2436	9.49411	9.48574	0.00239	HATNet	I
2453528.73571	10.2388	9.49237	9.49032	0.00247	HATNet	I
2453528.73951	10.237	9.48904	9.48035	0.00253	HATNet	I
2453528.74345	10.2386	9.49438	9.48833	0.00256	HATNet	I
2453528.74724	10.2461	9.49434	9.48764	0.00252	HATNet	I
2453528.75104	10.2481	9.4929	9.48242	0.00244	HATNet	I
2453528.75483	10.2371	9.48267	9.48237	0.00257	HATNet	I
2453528.75876	10.2352	9.49024	9.48425	0.00245	HATNet	I
2453528.76257	10.24	9.49098	9.49354	0.0024	HATNet	I
2453528.76637	10.2422	9.49172	9.48542	0.00233	HATNet	I
2453528.77016	10.2224	9.47565	9.47572	0.00238	HATNet	I
2453528.77409	10.2313	9.48009	9.48408	0.00245	HATNet	I
2453528.7779	10.2407	9.4932	9.48907	0.00244	HATNet	I
2453528.78169	10.2304	9.48224	9.48679	0.00238	HATNet	I
2453528.78939	10.2348	9.48141	9.4876	0.00243	HATNet	I
2453529.65077	10.2525	9.50168	9.50125	0.0031	HATNet	I
2453529.65455	10.2379	9.49	9.48627	0.00295	HATNet	I
2453529.65848	10.238	9.48619	9.48936	0.00258	HATNet	I
2453529.66227	10.2293	9.48107	9.47761	0.0026	HATNet	I
2453529.67011	10.2384	9.49098	9.48075	0.00283	HATNet	I
2453529.674	10.2312	9.48225	9.48224	0.00269	HATNet	I
2453529.67778	10.232	9.48176	9.48112	0.00264	HATNet	I
2453529.68181	10.2324	9.48539	9.49314	0.00269	HATNet	I
2453529.68559	10.2344	9.48386	9.48531	0.00259	HATNet	I
2453529.69334	10.2394	9.48835	9.49089	0.00267	HATNet	I
2453529.69738	10.2221	9.47427	9.48331	0.00247	HATNet	I
2453529.70118	10.2277	9.48245	9.47811	0.00258	HATNet	I
2453529.70514	10.2476	9.5008	9.50013	0.00257	HATNet	I
2453529.70893	10.2352	9.48949	9.48602	0.00264	HATNet	I
2453529.71302	10.2513	9.4998	9.49333	0.00242	HATNet	I
2453529.71681	10.228	9.4792	9.47898	0.0025	HATNet	I
2453529.72457	10.2336	9.48549	9.48978	0.00268	HATNet	I
2453529.72869	10.2498	9.49669	9.4919	0.00257	HATNet	I
2453529.7325	10.231	9.48522	9.48764	0.00274	HATNet	I
2453529.73645	10.2418	9.49238	9.49301	0.00263	HATNet	I
2453529.74027	10.2303	9.48447	9.48687	0.00255	HATNet	I
2453529.74437	10.2417	9.49485	9.4871	0.00254	HATNet	I
2453529.74817	10.2482	9.49528	9.49251	0.00256	HATNet	I
2453529.75214	10.2445	9.49293	9.49111	0.00257	HATNet	I
2453529.75594	10.2335	9.48813	9.48509	0.0025	HATNet	I
2453529.76004	10.2346	9.49075	9.48782	0.00244	HATNet	I
2453529.76383	10.2448	9.49171	9.48597	0.00264	HATNet	I
2453529.76779	10.2147	9.46966	9.48139	0.00237	HATNet	I
2453529.77159	10.2396	9.49263	9.48807	0.00251	HATNet	I
2453529.77943	10.2462	9.49332	9.49392	0.00258	HATNet	I
2453529.78338	10.2196	9.47438	9.47536	0.00243	HATNet	I
2453529.78717	10.2351	9.49042	9.48732	0.00256	HATNet	I
2453529.79127	10.2186	9.46461	9.47253	0.00245	HATNet	I
2453529.79506	10.2313	9.48229	9.48289	0.00261	HATNet	I
2453529.79896	10.2384	9.48362	9.49651	0.00258	HATNet	I
2453529.80278	10.2347	9.48877	9.49221	0.00248	HATNet	I
2453529.80686	10.2381	9.48962	9.48697	0.00253	HATNet	I
2453529.81067	10.2534	9.50012	9.49603	0.00262	HATNet	I
2453529.81455	10.2428	9.49634	9.49145	0.00249	HATNet	I
2453529.81833	10.2406	9.49137	9.49297	0.00252	HATNet	I
2453529.8224	10.2392	9.48981	9.49446	0.00241	HATNet	I
2453529.8262	10.2418	9.48645	9.48357	0.00256	HATNet	I
2453529.83011	10.2187	9.47408	9.48921	0.00235	HATNet	I
2453529.8339	10.2352	9.48711	9.48628	0.00252	HATNet	I
2453529.83798	10.2583	9.5087	9.49707	0.00241	HATNet	I
2453529.84179	10.2491	9.50121	9.4998	0.00255	HATNet	I
2453529.84577	10.2601	9.51069	9.50432	0.00242	HATNet	I
2453529.84961	10.2468	9.49272	9.48747	0.00247	HATNet	I
2453529.85369	10.2417	9.49572	9.49955	0.00239	HATNet	I
2453529.8575	10.2423	9.4909	9.49192	0.00242	HATNet	I
2453529.86143	10.2403	9.48867	9.48223	0.00235	HATNet	I
2453529.86525	10.2512	9.50218	9.49753	0.00241	HATNet	I
2453529.86933	10.2394	9.48387	9.49078	0.00228	HATNet	I
2453529.87312	10.2513	9.50335	9.4985	0.00248	HATNet	I
2453529.877	10.2388	9.48854	9.49235	0.00234	HATNet	I
2453529.88478	10.2331	9.47829	9.48386	0.00227	HATNet	I
2453529.88859	10.2486	9.49961	9.49887	0.00239	HATNet	I
2453529.89251	10.2469	9.49436	9.49258	0.00237	HATNet	I
2453529.90797	10.2328	9.48393	9.47777	0.00233	HATNet	I
2453529.91177	10.2434	9.48823	9.48402	0.00239	HATNet	I
2453529.91587	10.2568	9.50706	9.50421	0.00244	HATNet	I
2453529.91966	10.2347	9.48043	9.48301	0.00245	HATNet	I
2453529.92365	10.2373	9.48771	9.49361	0.00234	HATNet	I
2453529.92751	10.2406	9.48788	9.48684	0.00242	HATNet	I
2453529.93161	10.2318	9.48353	9.48315	0.00232	HATNet	I
2453529.9354	10.2322	9.47766	9.47933	0.00235	HATNet	I
2453529.93938	10.2396	9.48597	9.48056	0.00232	HATNet	I
2453529.94315	10.2517	9.50098	9.50138	0.00246	HATNet	I
2453529.94724	10.2319	9.48228	9.47897	0.00232	HATNet	I
2453529.95105	10.2385	9.47951	9.48313	0.0025	HATNet	I
2453529.95501	10.2341	9.47891	9.48761	0.00238	HATNet	I
2453529.96281	10.2451	9.48505	9.4854	0.00251	HATNet	I
2453529.96663	10.2276	9.47579	9.47849	0.00243	HATNet	I
2453530.65109	10.2706	9.52242	9.51326	0.00264	HATNet	I
2453530.65503	10.2415	9.49692	9.48956	0.00325	HATNet	I
2453530.65896	10.2546	9.50376	9.49031	0.00262	HATNet	I
2453530.66289	10.2391	9.48746	9.48732	0.00313	HATNet	I
2453530.66696	10.2409	9.49356	9.49529	0.00264	HATNet	I
2453530.67091	10.2421	9.4868	9.48344	0.00308	HATNet	I
2453530.67484	10.2467	9.50023	9.4983	0.00264	HATNet	I
2453530.68096	10.2217	9.47752	9.47986	0.00255	HATNet	I
2453531.6669	10.2446	9.49519	9.49033	0.00268	HATNet	I
2453531.67086	10.237	9.48241	9.48511	0.00273	HATNet	I
2453531.67465	10.2412	9.48786	9.4844	0.00266	HATNet	I
2453531.67845	10.245	9.49698	9.49103	0.00277	HATNet	I
2453531.68626	10.2364	9.48975	9.4802	0.00274	HATNet	I
2453531.69006	10.2431	9.49034	9.48864	0.00255	HATNet	I
2453531.69786	10.2137	9.46674	9.47379	0.00264	HATNet	I
2453531.70165	10.2535	9.49962	9.49236	0.00272	HATNet	I
2453531.70923	10.2306	9.48399	9.47945	0.00253	HATNet	I
2453531.71329	10.2406	9.49142	9.48759	0.00252	HATNet	I
2453531.71707	10.2423	9.49145	9.49016	0.00254	HATNet	I
2453531.72087	10.2439	9.49564	9.48782	0.00255	HATNet	I
2453531.72465	10.2363	9.48442	9.48526	0.00261	HATNet	I
2453531.72858	10.2348	9.48711	9.48389	0.00251	HATNet	I
2453531.73256	10.2418	9.49172	9.48983	0.00254	HATNet	I
2453531.73633	10.2266	9.48294	9.48698	0.00241	HATNet	I
2453531.74014	10.236	9.4895	9.48495	0.00254	HATNet	I
2453531.7441	10.2462	9.49027	9.48638	0.00253	HATNet	I
2453531.7479	10.2465	9.49621	9.49178	0.00246	HATNet	I
2453532.6559	10.2303	9.48344	9.48978	0.00279	HATNet	I
2453532.65968	10.2339	9.48034	9.48362	0.00283	HATNet	I
2453532.66346	10.2414	9.49052	9.49555	0.0029	HATNet	I
2453532.66737	10.234	9.48595	9.48529	0.00289	HATNet	I
2453532.67116	10.2447	9.49165	9.48551	0.00296	HATNet	I
2453532.67493	10.2394	9.49349	9.48944	0.00276	HATNet	I
2453532.67871	10.2488	9.49944	9.48539	0.00273	HATNet	I
2453532.68264	10.2329	9.48942	9.4894	0.00272	HATNet	I
2453532.68643	10.2552	9.50396	9.48996	0.00283	HATNet	I
2453532.69021	10.224	9.47887	9.48414	0.00261	HATNet	I
2453532.694	10.2317	9.47932	9.48346	0.00262	HATNet	I
2453532.69792	10.2506	9.50566	9.49841	0.00273	HATNet	I
2453532.7017	10.2607	9.50759	9.4968	0.00264	HATNet	I
2453532.7055	10.2429	9.49051	9.48851	0.00257	HATNet	I
2453532.70928	10.2397	9.49181	9.49141	0.00249	HATNet	I
2453532.71319	10.2419	9.49407	9.48637	0.00261	HATNet	I
2453532.71698	10.2362	9.48321	9.47738	0.00251	HATNet	I
2453532.72077	10.233	9.48569	9.48737	0.00251	HATNet	I
2453532.72456	10.2362	9.49035	9.4881	0.00244	HATNet	I
2453532.72848	10.2477	9.50023	9.48863	0.00255	HATNet	I
2453532.73227	10.2221	9.47757	9.48552	0.00247	HATNet	I
2453532.73605	10.2512	9.50195	9.49259	0.00242	HATNet	I
2453532.74374	10.2339	9.48103	9.48372	0.0025	HATNet	I
2453533.65588	10.2028	9.4551	9.46959	0.00361	HATNet	I
2453533.65977	10.2567	9.51393	9.49978	0.00517	HATNet	I
2453533.66362	10.2398	9.48839	9.49081	0.00455	HATNet	I
2453533.6677	10.2219	9.47467	9.48751	0.00384	HATNet	I
2453533.67544	10.2651	9.51078	9.49074	0.00599	HATNet	I
2453533.67929	10.2124	9.45874	9.4741	0.00425	HATNet	I
2453533.68338	10.2495	9.50478	9.49903	0.00526	HATNet	I
2453533.695	10.2704	9.51801	9.51847	0.00356	HATNet	I
2453533.70296	10.2611	9.51082	9.50643	0.00824	HATNet	I
2453533.70684	10.2662	9.51824	9.50377	0.00843	HATNet	I
2453533.71071	10.2405	9.48857	9.49143	0.0029	HATNet	I
2453533.71867	10.2546	9.50474	9.49537	0.005	HATNet	I
2453533.72255	10.2461	9.49712	9.49117	0.00628	HATNet	I
2453533.72643	10.2688	9.51603	9.50044	0.00431	HATNet	I
2453534.65343	10.2351	9.48697	9.48921	0.0031	HATNet	I
2453534.65731	10.236	9.48923	9.4931	0.00309	HATNet	I
2453534.6612	10.2311	9.47812	9.48444	0.00289	HATNet	I
2453534.66509	10.2301	9.48375	9.47787	0.00286	HATNet	I
2453534.66918	10.2435	9.49558	9.48698	0.00283	HATNet	I
2453534.67308	10.2479	9.49582	9.49034	0.00285	HATNet	I
2453534.67697	10.2481	9.49567	9.49184	0.00272	HATNet	I
2453534.68496	10.2448	9.49675	9.48899	0.00272	HATNet	I
2453534.68885	10.2349	9.48001	9.48644	0.0028	HATNet	I
2453534.69275	10.248	9.50265	9.49478	0.00277	HATNet	I
2453534.69665	10.239	9.49414	9.4894	0.00257	HATNet	I
2453534.70075	10.2378	9.48876	9.48985	0.00264	HATNet	I
2453534.70464	10.2496	9.50022	9.49106	0.00263	HATNet	I
2453534.70855	10.2339	9.48301	9.47831	0.00269	HATNet	I
2453534.71246	10.2421	9.49287	9.49244	0.00252	HATNet	I
2453534.72043	10.2349	9.48062	9.48276	0.00249	HATNet	I
2453534.72433	10.2478	9.49716	9.48406	0.00257	HATNet	I
2453534.72823	10.2445	9.49459	9.4845	0.00249	HATNet	I
2453534.73232	10.2514	9.50487	9.49678	0.00252	HATNet	I
2453534.73623	10.2351	9.49076	9.4898	0.00245	HATNet	I
2453534.74013	10.238	9.48875	9.4825	0.0025	HATNet	I
2453535.66428	10.2236	9.4768	9.48672	0.00269	HATNet	I
2453535.66809	10.2271	9.47277	9.4924	0.00279	HATNet	I
2453535.67189	10.2384	9.48836	9.48932	0.00277	HATNet	I
2453535.67569	10.2342	9.48332	9.4906	0.00268	HATNet	I
2453535.68724	10.2444	9.49682	9.50188	0.00271	HATNet	I
2453535.69113	10.2207	9.47599	9.48298	0.00261	HATNet	I
2453535.69525	10.2225	9.47683	9.48132	0.00261	HATNet	I
2453535.69915	10.2433	9.49774	9.49221	0.00259	HATNet	I
2453535.70303	10.2482	9.49391	9.4881	0.00261	HATNet	I
2453535.70694	10.2211	9.4658	9.47499	0.00276	HATNet	I
2453535.71888	10.2418	9.49606	9.48999	0.00257	HATNet	I
2453535.72268	10.2625	9.50943	9.49891	0.0025	HATNet	I
2453535.72664	10.2308	9.48516	9.48803	0.00265	HATNet	I
2453535.73044	10.2321	9.48503	9.48689	0.00258	HATNet	I
2453535.73424	10.2322	9.4797	9.48058	0.00246	HATNet	I
2453536.66146	10.2248	9.47073	9.48531	0.00338	HATNet	I
2453536.67983	10.2272	9.47986	9.47939	0.00296	HATNet	I
2453536.68373	10.234	9.48468	9.48227	0.00286	HATNet	I
2453536.68765	10.2225	9.47509	9.48552	0.00294	HATNet	I
2453536.69158	10.2314	9.47902	9.47876	0.00286	HATNet	I
2453536.69571	10.2489	9.50168	9.49997	0.00297	HATNet	I
2453536.69962	10.2492	9.50053	9.49798	0.00288	HATNet	I
2453536.70353	10.2216	9.47417	9.47995	0.00294	HATNet	I
2453537.65316	10.2216	9.47834	9.47941	0.00325	HATNet	I
2453537.66496	10.2199	9.47493	9.48331	0.00306	HATNet	I
2453537.67687	10.2367	9.48562	9.48183	0.00313	HATNet	I
2453537.6808	10.2286	9.48212	9.48335	0.00303	HATNet	I
2453537.68494	10.2358	9.4832	9.48278	0.00282	HATNet	I
2453537.68885	10.2347	9.48526	9.48672	0.00293	HATNet	I
2453537.70079	10.234	9.48478	9.49136	0.00308	HATNet	I
2453537.7047	10.2281	9.47908	9.48233	0.00281	HATNet	I
2453537.70862	10.2348	9.48284	9.4899	0.00277	HATNet	I
2453537.71257	10.2303	9.48423	9.48508	0.00296	HATNet	I
2453537.71668	10.2318	9.48257	9.47901	0.00283	HATNet	I
2453537.72059	10.2352	9.48828	9.49229	0.00293	HATNet	I
2453537.72451	10.2303	9.4821	9.48865	0.00268	HATNet	I
2453537.72843	10.2457	9.49576	9.49715	0.00303	HATNet	I
2453537.73258	10.2334	9.48094	9.48138	0.00293	HATNet	I
2453538.65348	10.2054	9.45815	9.46957	0.00298	HATNet	I
2453538.65744	10.2232	9.47763	9.48946	0.00278	HATNet	I
2453538.66528	10.2185	9.47428	9.47777	0.00289	HATNet	I
2453538.66945	10.24	9.48906	9.4842	0.00283	HATNet	I
2453538.6734	10.2518	9.50016	9.49864	0.00292	HATNet	I
2453538.67733	10.2269	9.47911	9.47682	0.00263	HATNet	I
2453538.68129	10.2256	9.47727	9.48746	0.00286	HATNet	I
2453538.68543	10.2239	9.47213	9.47396	0.00268	HATNet	I
2453538.68935	10.2359	9.48854	9.49721	0.00273	HATNet	I
2453538.69328	10.2214	9.47377	9.48183	0.00278	HATNet	I
2453538.69711	10.2353	9.48756	9.49002	0.00281	HATNet	I
2453538.70107	10.2493	9.4957	9.4895	0.00265	HATNet	I
2453538.70488	10.2474	9.49582	9.49098	0.00277	HATNet	I
2453538.70868	10.2321	9.48501	9.4851	0.00262	HATNet	I
2453538.71642	10.2302	9.48021	9.48265	0.00273	HATNet	I
2453538.72023	10.2421	9.49511	9.49326	0.00268	HATNet	I
2453538.72404	10.2384	9.48445	9.48113	0.00276	HATNet	I
2453538.72784	10.233	9.48231	9.48684	0.00267	HATNet	I
2453539.70201	10.2399	9.48893	9.48836	0.00259	HATNet	I
2453539.70581	10.247	9.49602	9.49214	0.00257	HATNet	I
2453539.70962	10.2398	9.48685	9.48426	0.0026	HATNet	I
2453539.71738	10.2312	9.48033	9.48298	0.00256	HATNet	I
2453539.72118	10.2343	9.48527	9.4836	0.00245	HATNet	I
2453539.72499	10.231	9.48399	9.49141	0.00241	HATNet	I
2453540.67341	10.2473	9.4968	9.49794	0.0028	HATNet	I
2453540.67726	10.2341	9.48759	9.48771	0.00264	HATNet	I
2453540.68108	10.2392	9.4901	9.48692	0.0026	HATNet	I
2453540.68489	10.2427	9.48987	9.48588	0.00273	HATNet	I
2453540.68884	10.2471	9.49862	9.49626	0.00276	HATNet	I
2453540.69265	10.2423	9.49238	9.49092	0.00268	HATNet	I
2453540.70024	10.2429	9.49503	9.49025	0.0027	HATNet	I
2453540.70419	10.2437	9.49196	9.49459	0.00277	HATNet	I
2453540.708	10.2408	9.48633	9.48389	0.00274	HATNet	I
2453540.71181	10.2345	9.48851	9.49192	0.00261	HATNet	I
2453540.71561	10.2334	9.48346	9.48099	0.0027	HATNet	I
2453540.71956	10.2441	9.48888	9.48562	0.00269	HATNet	I
2453540.72337	10.24	9.4877	9.48889	0.00264	HATNet	I
2453541.65375	10.2352	9.48538	9.48063	0.00333	HATNet	I
2453541.65764	10.2575	9.50724	9.50556	0.00306	HATNet	I
2453541.66143	10.2223	9.48103	9.48346	0.00295	HATNet	I
2453541.66523	10.2379	9.48898	9.4853	0.00317	HATNet	I
2453541.67298	10.224	9.47707	9.47982	0.00295	HATNet	I
2453541.68451	10.2515	9.501	9.49855	0.00302	HATNet	I
2453541.68831	10.2339	9.48363	9.4873	0.00305	HATNet	I
2453541.69211	10.2283	9.4833	9.48742	0.00301	HATNet	I
2453541.69591	10.2291	9.4814	9.48121	0.00285	HATNet	I
2453541.69987	10.2311	9.48464	9.48182	0.00308	HATNet	I
2453541.70368	10.2259	9.48316	9.48565	0.003	HATNet	I
2453541.70748	10.2555	9.50828	9.50486	0.00383	HATNet	I
2453541.71127	10.236	9.49319	9.48828	0.00791	HATNet	I
2453541.71522	10.2222	9.4762	9.47973	0.00333	HATNet	I
2453541.71902	10.2223	9.47405	9.47624	0.00408	HATNet	I
2453544.04003	10.2194	9.47355	9.48657	0.0043	HATNet	I
2453544.05182	10.2621	9.51516	9.49814	0.01417	HATNet	I
2453544.05576	10.2106	9.47176	9.48445	0.00487	HATNet	I
2453544.05955	10.236	9.49012	9.48619	0.00595	HATNet	I
2453544.06335	10.234	9.48852	9.48858	0.00467	HATNet	I
2453544.06714	10.2204	9.48046	9.48299	0.00436	HATNet	I
2453544.07109	10.2222	9.48179	9.48389	0.00403	HATNet	I
2453544.07488	10.2258	9.482	9.48674	0.00391	HATNet	I
2453544.07869	10.2199	9.47104	9.474	0.00443	HATNet	I
2453544.08248	10.2178	9.47093	9.4709	0.00541	HATNet	I
2453544.08642	10.2142	9.46962	9.47454	0.00404	HATNet	I
2453544.09024	10.2369	9.49172	9.49201	0.00454	HATNet	I
2453544.09401	10.2295	9.47911	9.48569	0.00528	HATNet	I
2453544.09779	10.2266	9.48119	9.48557	0.00594	HATNet	I
2453544.10173	10.231	9.48851	9.48903	0.00471	HATNet	I
2453544.10548	10.229	9.48688	9.49177	0.00428	HATNet	I
2453544.10927	10.2282	9.48355	9.48929	0.00455	HATNet	I
2453544.11308	10.2385	9.49232	9.49942	0.00473	HATNet	I
2453544.11702	10.2301	9.49017	9.49118	0.00458	HATNet	I
2453559.07881	10.2258	9.48539	9.48601	0.00237	HATNet	I
2453559.75763	10.228	9.48584	9.48498	0.00243	HATNet	I
2453559.76141	10.2352	9.48881	9.48912	0.00246	HATNet	I
2453559.76519	10.2206	9.48334	9.48311	0.00224	HATNet	I
2453559.76913	10.223	9.4828	9.48066	0.00232	HATNet	I
2453559.77288	10.2232	9.48213	9.48428	0.00231	HATNet	I
2453559.77666	10.2367	9.49714	9.49441	0.0023	HATNet	I
2453559.78044	10.2298	9.4896	9.48925	0.00229	HATNet	I
2453559.79191	10.2287	9.48394	9.48055	0.00229	HATNet	I
2453559.7957	10.2271	9.48094	9.47673	0.00234	HATNet	I
2453559.79962	10.2298	9.4882	9.48581	0.00231	HATNet	I
2453559.80339	10.2378	9.49563	9.49256	0.00241	HATNet	I
2453559.80718	10.2298	9.48695	9.48652	0.00225	HATNet	I
2453559.81095	10.2287	9.48371	9.48351	0.00229	HATNet	I
2453559.81488	10.2462	9.50308	9.50045	0.00229	HATNet	I
2453559.81868	10.2246	9.48427	9.48064	0.00228	HATNet	I
2453559.82245	10.2393	9.49388	9.49162	0.00232	HATNet	I
2453559.82624	10.2416	9.49927	9.49747	0.0023	HATNet	I
2453559.83019	10.2328	9.49182	9.49132	0.00228	HATNet	I
2453559.83397	10.2304	9.48912	9.4903	0.00228	HATNet	I
2453559.83776	10.2358	9.49505	9.49436	0.0024	HATNet	I
2453559.84153	10.231	9.48918	9.49223	0.00241	HATNet	I
2453559.84546	10.2294	9.48927	9.49205	0.00245	HATNet	I
2453559.84924	10.2316	9.48598	9.48308	0.00246	HATNet	I
2453559.85301	10.224	9.48533	9.48723	0.00241	HATNet	I
2453559.85679	10.228	9.48918	9.49672	0.00232	HATNet	I
2453559.86072	10.2366	9.4929	9.49098	0.00237	HATNet	I
2453559.8645	10.2347	9.49369	9.49554	0.00229	HATNet	I
2453559.86828	10.2298	9.48432	9.48149	0.00247	HATNet	I
2453559.87205	10.2371	9.49962	9.49636	0.00231	HATNet	I
2453559.87597	10.2352	9.49493	9.49128	0.00235	HATNet	I
2453560.05905	10.2271	9.48309	9.482	0.00245	HATNet	I
2453560.06296	10.2368	9.49104	9.49047	0.00255	HATNet	I
2453560.06686	10.2342	9.49277	9.49136	0.00251	HATNet	I
2453560.07076	10.2309	9.4874	9.48023	0.00267	HATNet	I
2453560.0748	10.2435	9.50123	9.49704	0.00259	HATNet	I
2453560.0787	10.2361	9.49116	9.48698	0.00254	HATNet	I
2453561.07625	10.2373	9.48983	9.48704	0.00273	HATNet	I
2453561.75363	10.2229	9.48171	9.48042	0.00312	HATNet	I
2453561.7575	10.2295	9.48344	9.48931	0.00313	HATNet	I
2453561.76138	10.2224	9.48019	9.48701	0.00303	HATNet	I
2453561.76528	10.2291	9.49036	9.4912	0.00255	HATNet	I
2453561.76931	10.2322	9.49035	9.49231	0.00252	HATNet	I
2453561.77321	10.2402	9.49273	9.49454	0.00386	HATNet	I
2453561.77712	10.2278	9.4847	9.49002	0.00254	HATNet	I
2453561.781	10.2229	9.48272	9.48514	0.00281	HATNet	I
2453561.78504	10.2236	9.48549	9.48212	0.00253	HATNet	I
2453561.78893	10.2341	9.48984	9.4943	0.00251	HATNet	I
2453561.79672	10.2278	9.48426	9.48344	0.00246	HATNet	I
2453561.80076	10.2282	9.48545	9.49004	0.0024	HATNet	I
2453561.80465	10.2219	9.48098	9.4821	0.00242	HATNet	I
2453561.81247	10.2164	9.46905	9.47307	0.00296	HATNet	I
2453561.86702	10.2245	9.48381	9.48672	0.00248	HATNet	I
2453563.75333	10.2265	9.47869	9.48092	0.00298	HATNet	I
2453563.75719	10.2297	9.48788	9.48961	0.00291	HATNet	I
2453563.7611	10.2333	9.49186	9.49784	0.00264	HATNet	I
2453563.76499	10.2281	9.48949	9.4863	0.00245	HATNet	I
2453563.77291	10.2231	9.48613	9.48479	0.00246	HATNet	I
2453563.7768	10.2232	9.48327	9.48651	0.0024	HATNet	I
2453563.7807	10.2309	9.49027	9.49246	0.00233	HATNet	I
2453563.78863	10.2246	9.48304	9.48448	0.00241	HATNet	I
2453563.79255	10.2361	9.49095	9.48917	0.00238	HATNet	I
2453563.79644	10.2335	9.48714	9.48762	0.00249	HATNet	I
2453563.80438	10.232	9.48593	9.48717	0.00255	HATNet	I
2453563.80827	10.2357	9.49415	9.49508	0.00242	HATNet	I
2453563.81217	10.226	9.4844	9.48625	0.00243	HATNet	I
2453563.81621	10.2408	9.4951	9.49794	0.00246	HATNet	I
2453563.82012	10.225	9.48397	9.47829	0.00251	HATNet	I
2453563.824	10.2361	9.49251	9.49266	0.0024	HATNet	I
2453563.82791	10.2259	9.48827	9.48459	0.00236	HATNet	I
2453563.83195	10.2361	9.49362	9.49567	0.00243	HATNet	I
2453563.83587	10.2281	9.48502	9.48585	0.00246	HATNet	I
2453563.83976	10.231	9.48291	9.4817	0.00242	HATNet	I
2453563.84367	10.2243	9.48582	9.48884	0.00236	HATNet	I
2453563.8477	10.2251	9.48328	9.48811	0.00243	HATNet	I
2453563.8516	10.2288	9.48629	9.48216	0.00239	HATNet	I
2453563.85551	10.2292	9.48829	9.48738	0.00235	HATNet	I
2453563.85941	10.2241	9.47814	9.47708	0.00242	HATNet	I
2453563.86346	10.23	9.48385	9.48993	0.00232	HATNet	I
2453564.75318	10.2335	9.49298	9.49034	0.0033	HATNet	I
2453564.75704	10.219	9.47889	9.47611	0.00283	HATNet	I
2453564.76093	10.2302	9.48303	9.48764	0.00281	HATNet	I
2453564.76482	10.2265	9.48881	9.48851	0.00275	HATNet	I
2453564.76886	10.2367	9.49307	9.49537	0.00274	HATNet	I
2453564.77276	10.2342	9.48837	9.48568	0.00285	HATNet	I
2453564.77665	10.2395	9.49183	9.49214	0.00316	HATNet	I
2453564.78054	10.2254	9.48428	9.48403	0.00316	HATNet	I
2453564.78457	10.2361	9.49217	9.48969	0.00285	HATNet	I
2453564.78845	10.2514	9.50626	9.50245	0.00288	HATNet	I
2453564.79235	10.2367	9.49578	9.496	0.00287	HATNet	I
2453564.79624	10.23	9.49097	9.48729	0.003	HATNet	I
2453564.80028	10.231	9.49123	9.49022	0.003	HATNet	I
2453564.80417	10.2246	9.48441	9.48236	0.00282	HATNet	I
2453564.80806	10.227	9.4856	9.48244	0.00296	HATNet	I
2453564.81195	10.2379	9.49683	9.49249	0.00285	HATNet	I
2453564.81599	10.2409	9.50276	9.49647	0.00277	HATNet	I
2453564.81988	10.2383	9.49672	9.49765	0.0029	HATNet	I
2453564.82378	10.2257	9.48598	9.48306	0.00283	HATNet	I
2453564.82767	10.2404	9.49982	9.50029	0.00311	HATNet	I
2453564.83171	10.2338	9.4866	9.48735	0.00302	HATNet	I
2453564.83561	10.2371	9.49613	9.49359	0.00328	HATNet	I
2453564.83949	10.2213	9.48161	9.48226	0.00328	HATNet	I
2453564.84338	10.2374	9.49527	9.5012	0.00315	HATNet	I
2453564.84742	10.2308	9.4922	9.49124	0.00299	HATNet	I
2453564.85132	10.2346	9.49449	9.49333	0.00293	HATNet	I
2453564.85522	10.2313	9.48562	9.4863	0.00296	HATNet	I
2453564.85911	10.2339	9.49024	9.49083	0.00305	HATNet	I
2453565.04933	10.2193	9.47521	9.48366	0.0028	HATNet	I
2453565.05337	10.2418	9.50388	9.50233	0.00282	HATNet	I
2453565.05726	10.21	9.46711	9.47655	0.00302	HATNet	I
2453565.75302	10.2237	9.47952	9.47777	0.00335	HATNet	I
2453565.76868	10.2186	9.48008	9.48421	0.00253	HATNet	I
2453565.77258	10.2278	9.48749	9.49216	0.00249	HATNet	I
2453565.77649	10.2229	9.48333	9.48403	0.00237	HATNet	I
2453565.78039	10.2383	9.49225	9.48653	0.00248	HATNet	I
2453565.78444	10.2278	9.48428	9.48745	0.00236	HATNet	I
2453565.78834	10.2225	9.47662	9.47601	0.00278	HATNet	I
2453565.79223	10.2207	9.4821	9.47896	0.00258	HATNet	I
2453565.79613	10.2264	9.48709	9.48688	0.00235	HATNet	I
2453565.80018	10.2226	9.48245	9.48189	0.00273	HATNet	I
2453565.808	10.2249	9.48129	9.48612	0.0024	HATNet	I
2453565.81188	10.2269	9.48755	9.48839	0.00243	HATNet	I
2453565.81593	10.2366	9.4929	9.49487	0.00243	HATNet	I
2453565.81983	10.2235	9.48089	9.48765	0.00272	HATNet	I
2453565.82374	10.2344	9.48981	9.49446	0.00248	HATNet	I
2453565.82764	10.2352	9.49239	9.48967	0.00237	HATNet	I
2453565.83556	10.2318	9.48929	9.48634	0.00255	HATNet	I
2453565.84336	10.2343	9.48808	9.48843	0.00234	HATNet	I
2453565.84739	10.2289	9.48858	9.49295	0.00247	HATNet	I
2453565.85129	10.2487	9.50109	9.49783	0.00279	HATNet	I
2453565.85521	10.2417	9.49801	9.49694	0.00357	HATNet	I
2453565.85909	10.2398	9.49676	9.49506	0.00257	HATNet	I
2453566.03379	10.2446	9.49578	9.4973	0.00256	HATNet	I
2453566.03784	10.2431	9.50019	9.49881	0.00253	HATNet	I
2453566.04176	10.2303	9.49256	9.49255	0.00249	HATNet	I
2453566.04953	10.2337	9.4891	9.48797	0.00254	HATNet	I
2453566.05358	10.2518	9.50778	9.50393	0.00286	HATNet	I
2453566.05748	10.2381	9.48917	9.49331	0.00309	HATNet	I
2453566.06137	10.224	9.47788	9.47991	0.0028	HATNet	I
2453566.76061	10.2192	9.47467	9.48232	0.0059	HATNet	I
2453566.76848	10.2229	9.48128	9.47989	0.00674	HATNet	I
2453566.77236	10.2242	9.48276	9.47963	0.00512	HATNet	I
2453566.78414	10.2213	9.47616	9.48305	0.00463	HATNet	I
2453566.78804	10.2401	9.49656	9.48878	0.00532	HATNet	I
2453566.79192	10.2209	9.47707	9.48707	0.00484	HATNet	I
2453566.7958	10.2212	9.47746	9.48513	0.00367	HATNet	I
2453566.79983	10.2338	9.48801	9.48844	0.00324	HATNet	I
2453566.80373	10.2248	9.48471	9.48362	0.00246	HATNet	I
2453566.80764	10.244	9.49387	9.49816	0.00315	HATNet	I
2453566.81946	10.2336	9.48766	9.48599	0.00237	HATNet	I
2453566.82337	10.2242	9.48191	9.47581	0.00305	HATNet	I
2453566.82728	10.2242	9.48384	9.4887	0.00275	HATNet	I
2453566.83132	10.2312	9.48796	9.48724	0.00243	HATNet	I
2453566.83522	10.2244	9.4851	9.4865	0.00238	HATNet	I
2453566.83911	10.2371	9.48946	9.48657	0.00286	HATNet	I
2453566.84301	10.2301	9.48288	9.48745	0.00256	HATNet	I
2453566.85093	10.2326	9.48844	9.48993	0.00241	HATNet	I
2453566.85482	10.2391	9.49846	9.49995	0.00234	HATNet	I
2453567.03333	10.2322	9.49284	9.491	0.00281	HATNet	I
2453567.03738	10.2297	9.48119	9.48105	0.00261	HATNet	I
2453567.04129	10.2172	9.47212	9.47911	0.00302	HATNet	I
2453567.04518	10.2257	9.48103	9.48243	0.003	HATNet	I
2453567.0491	10.2274	9.48538	9.48506	0.00333	HATNet	I
2453567.05314	10.2284	9.48456	9.48335	0.00274	HATNet	I
2453567.05704	10.2214	9.48029	9.48378	0.00257	HATNet	I
2453567.76044	10.2223	9.4761	9.48312	0.00298	HATNet	I
2453567.76432	10.2279	9.48103	9.48255	0.00363	HATNet	I
2453567.76837	10.2355	9.48617	9.48853	0.00394	HATNet	I
2453567.77225	10.2236	9.48112	9.48951	0.00307	HATNet	I
2453567.78003	10.2332	9.49298	9.49421	0.0026	HATNet	I
2453567.78406	10.2203	9.47153	9.48236	0.00477	HATNet	I
2453567.79572	10.23	9.48917	9.48813	0.00239	HATNet	I
2453567.79978	10.2261	9.48176	9.48484	0.00293	HATNet	I
2453567.80367	10.2259	9.48291	9.48667	0.00242	HATNet	I
2453567.80758	10.2334	9.48854	9.48822	0.0024	HATNet	I
2453567.81553	10.2296	9.48532	9.48601	0.00264	HATNet	I
2453567.81942	10.2324	9.48762	9.49049	0.00248	HATNet	I
2453567.83123	10.2356	9.49214	9.49384	0.00251	HATNet	I
2453567.83513	10.2284	9.4867	9.48965	0.00242	HATNet	I
2453567.83903	10.2244	9.48199	9.48706	0.00276	HATNet	I
2453567.84291	10.2287	9.47958	9.48679	0.00442	HATNet	I
2453567.84695	10.2133	9.46777	9.47564	0.00289	HATNet	I
2453567.85477	10.2288	9.48562	9.48916	0.00244	HATNet	I
2453568.02952	10.2234	9.47803	9.48342	0.00292	HATNet	I
2453568.03344	10.2263	9.48584	9.48005	0.00248	HATNet	I
2453568.03749	10.2373	9.49234	9.49433	0.0027	HATNet	I
2453568.04139	10.2259	9.48524	9.48413	0.00373	HATNet	I
2453568.04529	10.2303	9.48434	9.48379	0.00277	HATNet	I
2453568.05322	10.2397	9.49179	9.49335	0.0028	HATNet	I
2453568.0571	10.232	9.48947	9.49391	0.00266	HATNet	I
2453568.75253	10.2314	9.48282	9.48317	0.0033	HATNet	I
2453568.7564	10.229	9.48092	9.47887	0.003	HATNet	I
2453568.76031	10.2302	9.48671	9.48648	0.00265	HATNet	I
2453568.76823	10.2292	9.48646	9.48372	0.00285	HATNet	I
2453568.77213	10.2312	9.48589	9.48751	0.0025	HATNet	I
2453568.77602	10.2218	9.47307	9.47413	0.0032	HATNet	I
2453568.77991	10.2352	9.49655	9.49186	0.00244	HATNet	I
2453568.78785	10.2296	9.48538	9.48903	0.00303	HATNet	I
2453568.79175	10.2287	9.48054	9.47986	0.00295	HATNet	I
2453568.79563	10.228	9.48873	9.48363	0.00237	HATNet	I
2453568.80357	10.2235	9.48203	9.47827	0.00245	HATNet	I
2453568.81136	10.2262	9.48556	9.48526	0.00241	HATNet	I
2453568.81542	10.2324	9.48825	9.4916	0.00243	HATNet	I
2453568.81932	10.2223	9.48189	9.48138	0.00243	HATNet	I
2453568.82321	10.2361	9.49305	9.48813	0.00302	HATNet	I
2453568.8271	10.2299	9.48676	9.48441	0.00264	HATNet	I
2453568.83115	10.2309	9.48909	9.49131	0.00257	HATNet	I
2453568.83504	10.2331	9.48864	9.49493	0.00246	HATNet	I
2453568.83894	10.219	9.48052	9.48082	0.00243	HATNet	I
2453568.84692	10.2336	9.48832	9.48895	0.00252	HATNet	I
2453568.85085	10.2228	9.48191	9.48163	0.00243	HATNet	I
2453569.02587	10.2281	9.48723	9.48593	0.00268	HATNet	I
2453569.02977	10.2308	9.48343	9.48114	0.00247	HATNet	I
2453569.03774	10.2227	9.47947	9.48255	0.00261	HATNet	I
2453569.04164	10.2445	9.49858	9.4962	0.00246	HATNet	I
2453569.04557	10.2289	9.48621	9.48648	0.0027	HATNet	I
2453569.04946	10.2327	9.48928	9.49184	0.0025	HATNet	I
2453569.05354	10.2315	9.48881	9.48482	0.00278	HATNet	I
2453569.75224	10.2251	9.48161	9.48163	0.00314	HATNet	I
2453569.75614	10.2389	9.496	9.49362	0.00422	HATNet	I
2453569.76005	10.2311	9.48672	9.48457	0.00304	HATNet	I
2453569.76396	10.2236	9.48446	9.49016	0.00257	HATNet	I
2453569.76799	10.2266	9.48443	9.48302	0.00241	HATNet	I
2453569.77188	10.235	9.48775	9.49029	0.00279	HATNet	I
2453569.77579	10.233	9.49533	9.4888	0.0027	HATNet	I
2453569.77968	10.2289	9.48663	9.49338	0.0026	HATNet	I
2453569.78372	10.2294	9.48432	9.48122	0.00255	HATNet	I
2453569.78762	10.2328	9.48931	9.4872	0.00259	HATNet	I
2453569.79153	10.2238	9.48275	9.48282	0.00248	HATNet	I
2453569.79539	10.2296	9.4869	9.48577	0.00288	HATNet	I
2453569.79951	10.2251	9.48047	9.48671	0.00305	HATNet	I
2453569.80342	10.2455	9.50252	9.50294	0.00248	HATNet	I
2453569.81528	10.2259	9.48088	9.47975	0.00258	HATNet	I
2453569.81917	10.2251	9.48075	9.481	0.0025	HATNet	I
2453569.82699	10.228	9.48555	9.48048	0.00243	HATNet	I
2453569.83491	10.2244	9.48051	9.48167	0.00285	HATNet	I
2453569.83881	10.2275	9.4794	9.47978	0.00309	HATNet	I
2453569.84273	10.2268	9.48402	9.48574	0.00305	HATNet	I
2453569.84684	10.22	9.47615	9.47777	0.00247	HATNet	I
2453570.02323	10.2293	9.48566	9.48582	0.00252	HATNet	I
2453570.0272	10.2279	9.48197	9.47916	0.00244	HATNet	I
2453570.03114	10.2386	9.49112	9.48747	0.00253	HATNet	I
2453570.03509	10.2234	9.48036	9.47749	0.00244	HATNet	I
2453570.03914	10.2468	9.49971	9.49623	0.00253	HATNet	I
2453570.04303	10.2379	9.49678	9.50278	0.00242	HATNet	I
2453570.04695	10.2305	9.48845	9.4862	0.00239	HATNet	I
2453570.05088	10.2412	9.49807	9.49172	0.00255	HATNet	I
2453570.75122	10.2289	9.48681	9.49008	0.00293	HATNet	I
2453570.755	10.2438	9.49771	9.49554	0.00257	HATNet	I
2453570.75878	10.2363	9.49007	9.48907	0.00246	HATNet	I
2453570.76256	10.2384	9.49845	9.49801	0.00252	HATNet	I
2453570.76656	10.2451	9.49965	9.49528	0.00242	HATNet	I
2453570.77041	10.2415	9.49929	9.4912	0.00239	HATNet	I
2453570.77425	10.2376	9.49167	9.48985	0.00242	HATNet	I
2453570.78203	10.2441	9.49626	9.49186	0.00246	HATNet	I
2453570.78582	10.2369	9.48958	9.49035	0.0025	HATNet	I
2453570.78962	10.2371	9.49361	9.49174	0.0024	HATNet	I
2453570.79341	10.2341	9.49262	9.49396	0.00242	HATNet	I
2453570.80122	10.2461	9.49731	9.49053	0.00248	HATNet	I
2453570.80501	10.2449	9.4969	9.49677	0.00247	HATNet	I
2453570.80883	10.2396	9.49381	9.48997	0.00239	HATNet	I
2453570.81283	10.2382	9.49362	9.4908	0.00246	HATNet	I
2453570.82039	10.2386	9.49311	9.49479	0.00242	HATNet	I
2453570.82416	10.2449	9.49994	9.49217	0.00235	HATNet	I
2453570.82815	10.2502	9.50683	9.50244	0.00238	HATNet	I
2453570.83199	10.2446	9.50099	9.50024	0.0024	HATNet	I
2453570.83578	10.2483	9.50072	9.49617	0.00238	HATNet	I
2453570.83962	10.242	9.49902	9.50217	0.00238	HATNet	I
2453570.8437	10.2441	9.50014	9.49688	0.00233	HATNet	I
2453571.75092	10.2306	9.47987	9.47671	0.00378	HATNet	I
2453571.7547	10.2304	9.48632	9.48436	0.00288	HATNet	I
2453571.75849	10.2151	9.47406	9.47859	0.00254	HATNet	I
2453571.76228	10.2463	9.49919	9.49436	0.00414	HATNet	I
2453571.7662	10.2245	9.48667	9.48734	0.00372	HATNet	I
2453571.77	10.2312	9.48795	9.48785	0.003	HATNet	I
2453571.77379	10.2197	9.47727	9.47739	0.00261	HATNet	I
2453571.7776	10.2229	9.47848	9.47735	0.00275	HATNet	I
2453571.7816	10.2273	9.48759	9.49049	0.00242	HATNet	I
2453571.78539	10.2304	9.49022	9.49194	0.00285	HATNet	I
2453571.78916	10.2323	9.48841	9.49058	0.00314	HATNet	I
2453571.79294	10.2416	9.49497	9.49437	0.00293	HATNet	I
2453571.79693	10.2296	9.48961	9.48632	0.00294	HATNet	I
2453571.80072	10.2397	9.49602	9.49164	0.00311	HATNet	I
2453571.80456	10.226	9.48658	9.48383	0.00251	HATNet	I
2453571.80859	10.2256	9.48118	9.48002	0.0029	HATNet	I
2453571.8126	10.2252	9.48443	9.4814	0.00342	HATNet	I
2453571.81638	10.2192	9.47993	9.4828	0.00381	HATNet	I
2453571.82016	10.2233	9.48456	9.48576	0.00353	HATNet	I
2453571.82394	10.2161	9.47702	9.47937	0.00538	HATNet	I
2453571.82785	10.2264	9.48706	9.48801	0.00563	HATNet	I
2453571.8318	10.2353	9.4953	9.49703	0.00501	HATNet	I
2453571.83557	10.2299	9.48539	9.48179	0.00369	HATNet	I
2453571.83936	10.2245	9.48525	9.48757	0.00312	HATNet	I
2453571.84328	10.2224	9.47893	9.48326	0.00309	HATNet	I
2453572.03113	10.239	9.49558	9.49627	0.00264	HATNet	I
2453572.03491	10.2364	9.49347	9.49168	0.00336	HATNet	I
2453572.0387	10.2501	9.50738	9.51104	0.00298	HATNet	I
2453572.04248	10.2248	9.48691	9.48547	0.00322	HATNet	I
2453572.04641	10.2334	9.45729	9.47094	0.00855	HATNet	I
2453572.75135	10.2335	9.49334	9.49214	0.00259	HATNet	I
2453572.75511	10.2233	9.47869	9.48312	0.0028	HATNet	I
2453572.75889	10.2365	9.49466	9.49293	0.00246	HATNet	I
2453572.76268	10.2287	9.49168	9.49475	0.00241	HATNet	I
2453572.76661	10.23	9.49027	9.49348	0.00251	HATNet	I
2453572.77041	10.2296	9.48851	9.48868	0.00245	HATNet	I
2453572.77421	10.2308	9.48757	9.49099	0.00241	HATNet	I
2453572.77799	10.231	9.49203	9.49568	0.00252	HATNet	I
2453572.78191	10.2325	9.49092	9.4901	0.00253	HATNet	I
2453572.78572	10.2301	9.48912	9.48621	0.00253	HATNet	I
2453572.78972	10.2351	9.4924	9.48803	0.00245	HATNet	I
2453572.79354	10.2277	9.48658	9.48605	0.00247	HATNet	I
2453572.79754	10.2319	9.48994	9.48865	0.0024	HATNet	I
2453572.80133	10.2312	9.48329	9.4843	0.00246	HATNet	I
2453572.80511	10.2295	9.48548	9.48874	0.00244	HATNet	I
2453572.80895	10.2314	9.48706	9.48529	0.00238	HATNet	I
2453572.81314	10.2304	9.48803	9.48938	0.00243	HATNet	I
2453572.81694	10.2309	9.48727	9.48485	0.0025	HATNet	I
2453572.82073	10.2296	9.48746	9.48667	0.00241	HATNet	I
2453572.82451	10.2413	9.49222	9.49589	0.00248	HATNet	I
2453572.82844	10.2359	9.48971	9.48671	0.00235	HATNet	I
2453572.83236	10.2328	9.48696	9.48903	0.00237	HATNet	I
2453572.83616	10.2263	9.48483	9.48301	0.00245	HATNet	I
2453572.83996	10.2366	9.48953	9.49074	0.00242	HATNet	I
2453573.01641	10.2243	9.4826	9.48359	0.00264	HATNet	I
2453573.02022	10.2261	9.48375	9.4844	0.00301	HATNet	I
2453573.024	10.2223	9.48213	9.4832	0.00268	HATNet	I
2453573.0278	10.2241	9.48344	9.48097	0.003	HATNet	I
2453573.03203	10.2274	9.48588	9.47784	0.00297	HATNet	I
2453573.03581	10.2266	9.48677	9.47979	0.00293	HATNet	I
2453573.0396	10.2254	9.48202	9.48461	0.00325	HATNet	I
2453573.04338	10.2312	9.48233	9.4829	0.00325	HATNet	I
2453573.75095	10.2259	9.47852	9.48498	0.00267	HATNet	I
2453573.75473	10.226	9.48422	9.48631	0.00232	HATNet	I
2453573.75853	10.2363	9.49621	9.49405	0.00234	HATNet	I
2453573.76232	10.2269	9.4854	9.48789	0.00237	HATNet	I
2453573.76634	10.2308	9.48771	9.48627	0.00231	HATNet	I
2453573.77013	10.2287	9.48685	9.48561	0.00238	HATNet	I
2453573.77399	10.2361	9.49456	9.49193	0.00234	HATNet	I
2453573.77784	10.2333	9.49067	9.48915	0.00224	HATNet	I
2453573.78185	10.2284	9.48657	9.48788	0.00236	HATNet	I
2453573.78565	10.2329	9.49135	9.48658	0.00228	HATNet	I
2453573.78947	10.2325	9.48546	9.48437	0.00243	HATNet	I
2453573.7933	10.23	9.48783	9.49151	0.00241	HATNet	I
2453573.79743	10.2343	9.49334	9.48988	0.00236	HATNet	I
2453573.80121	10.2399	9.49617	9.49178	0.00234	HATNet	I
2453573.80499	10.2302	9.49154	9.49239	0.00226	HATNet	I
2453573.80878	10.2361	9.49478	9.49126	0.00232	HATNet	I
2453573.81278	10.223	9.48263	9.48252	0.00234	HATNet	I
2453573.81663	10.2305	9.48697	9.4884	0.00233	HATNet	I
2453573.82055	10.2319	9.48364	9.4817	0.00236	HATNet	I
2453573.82433	10.2441	9.50008	9.49437	0.00237	HATNet	I
2453573.82832	10.2321	9.4887	9.48698	0.00232	HATNet	I
2453573.83212	10.2331	9.49157	9.48892	0.00229	HATNet	I
2453574.01235	10.2323	9.49063	9.4828	0.00258	HATNet	I
2453574.01662	10.2319	9.48859	9.48598	0.00266	HATNet	I
2453574.02042	10.2329	9.48791	9.4841	0.00258	HATNet	I
2453574.02421	10.2313	9.48521	9.48666	0.00265	HATNet	I
2453574.02799	10.2401	9.49774	9.49305	0.00253	HATNet	I
2453574.03203	10.2336	9.48943	9.49	0.00262	HATNet	I
2453574.03585	10.2354	9.49147	9.49558	0.00274	HATNet	I
2453574.03963	10.2458	9.5011	9.49885	0.00276	HATNet	I
2453574.75083	10.2266	9.48052	9.4809	0.00291	HATNet	I
2453574.75471	10.2233	9.48778	9.48768	0.00231	HATNet	I
2453574.75852	10.2241	9.48489	9.48145	0.00237	HATNet	I
2453574.76235	10.225	9.48179	9.48277	0.00241	HATNet	I
2453574.76674	10.2316	9.48693	9.48654	0.00246	HATNet	I
2453574.77055	10.2391	9.49526	9.49204	0.00246	HATNet	I
2453574.77436	10.2201	9.48134	9.48607	0.0023	HATNet	I
2453574.77815	10.2334	9.49147	9.4923	0.00236	HATNet	I
2453574.78208	10.2333	9.49231	9.49143	0.00229	HATNet	I
2453574.78591	10.2255	9.48288	9.48076	0.00238	HATNet	I
2453574.78973	10.229	9.48559	9.48876	0.0024	HATNet	I
2453574.79359	10.2305	9.48919	9.49201	0.00238	HATNet	I
2453574.79763	10.228	9.48508	9.48598	0.00244	HATNet	I
2453574.80143	10.2287	9.48195	9.48071	0.00242	HATNet	I
2453574.80522	10.234	9.49522	9.4906	0.00236	HATNet	I
2453574.80907	10.2294	9.49065	9.48493	0.00229	HATNet	I
2453574.81306	10.2306	9.48892	9.49106	0.00239	HATNet	I
2453574.81688	10.2345	9.48958	9.48862	0.00241	HATNet	I
2453574.82068	10.2279	9.48103	9.47786	0.00258	HATNet	I
2453574.82447	10.2364	9.49089	9.48929	0.00256	HATNet	I
2453574.82855	10.2347	9.49256	9.49435	0.00242	HATNet	I
2453574.83233	10.2268	9.48446	9.48236	0.00249	HATNet	I
2453575.76466	10.2378	9.49583	9.49468	0.00249	HATNet	I
2453575.76856	10.2315	9.49337	9.48655	0.00232	HATNet	I
2453575.77243	10.2479	9.50722	9.49901	0.00242	HATNet	I
2453575.77638	10.2362	9.48939	9.49001	0.0024	HATNet	I
2453575.7804	10.2363	9.49513	9.48798	0.00245	HATNet	I
2453575.78427	10.2286	9.48677	9.48744	0.0024	HATNet	I
2453575.78841	10.2309	9.4867	9.48903	0.00227	HATNet	I
2453575.79223	10.2307	9.48809	9.48581	0.00241	HATNet	I
2453575.79622	10.2266	9.4867	9.48843	0.0024	HATNet	I
2453575.80006	10.2292	9.48446	9.48675	0.00244	HATNet	I
2453575.80388	10.2304	9.48494	9.488	0.00239	HATNet	I
2453575.80813	10.2307	9.49004	9.48578	0.0026	HATNet	I
2453575.81212	10.2299	9.48921	9.48489	0.00256	HATNet	I
2453575.81593	10.2284	9.49105	9.4931	0.00251	HATNet	I
2453575.81975	10.2287	9.48645	9.48761	0.00245	HATNet	I
2453575.82354	10.2324	9.48783	9.48978	0.0024	HATNet	I
2453575.82753	10.2298	9.48495	9.48683	0.00257	HATNet	I
2453575.83134	10.2278	9.48385	9.48077	0.0024	HATNet	I
2453576.00829	10.2463	9.50275	9.49196	0.00285	HATNet	I
2453576.01224	10.2238	9.47899	9.4782	0.00302	HATNet	I
2453576.01623	10.2395	9.49658	9.48993	0.00291	HATNet	I
2453576.02004	10.2261	9.48567	9.48135	0.00286	HATNet	I
2453576.02408	10.2341	9.49071	9.49111	0.00307	HATNet	I
2453576.02789	10.233	9.4915	9.48919	0.00296	HATNet	I
2453576.03192	10.2321	9.49303	9.49171	0.00288	HATNet	I
2453576.03578	10.2423	9.4989	9.49702	0.00273	HATNet	I
2453576.75071	10.2373	9.49519	9.49543	0.00244	HATNet	I
2453576.75461	10.2362	9.49283	9.48607	0.00236	HATNet	I
2453576.7585	10.2305	9.48908	9.48839	0.00231	HATNet	I
2453576.76249	10.2458	9.50179	9.50053	0.00229	HATNet	I
2453576.76653	10.2339	9.48853	9.48806	0.0023	HATNet	I
2453576.77042	10.2338	9.49523	9.4907	0.00228	HATNet	I
2453576.77431	10.2214	9.48156	9.48149	0.00232	HATNet	I
2453576.77813	10.2441	9.49695	9.49608	0.00229	HATNet	I
2453576.78223	10.2367	9.49429	9.49071	0.00226	HATNet	I
2453576.78607	10.2351	9.49121	9.49121	0.00226	HATNet	I
2453576.78989	10.2353	9.48992	9.48595	0.00225	HATNet	I
2453576.79374	10.2334	9.48779	9.48763	0.00224	HATNet	I
2453576.79769	10.2306	9.4886	9.48606	0.0023	HATNet	I
2453576.80157	10.2236	9.48624	9.4873	0.00222	HATNet	I
2453576.80548	10.2285	9.49016	9.4893	0.00224	HATNet	I
2453576.80927	10.2284	9.48713	9.48628	0.00225	HATNet	I
2453576.81329	10.2262	9.48362	9.48362	0.00222	HATNet	I
2453576.81712	10.2404	9.49657	9.49429	0.00222	HATNet	I
2453576.82093	10.2352	9.49577	9.49422	0.00221	HATNet	I
2453576.82475	10.2334	9.49192	9.4878	0.00222	HATNet	I
2453576.82876	10.2403	9.49436	9.49312	0.00226	HATNet	I
2453577.00537	10.2235	9.48242	9.48492	0.00251	HATNet	I
2453577.00921	10.2223	9.47869	9.47973	0.0026	HATNet	I
2453577.01307	10.2271	9.48573	9.48454	0.00261	HATNet	I
2453577.01709	10.2327	9.49003	9.49183	0.00261	HATNet	I
2453577.0209	10.2243	9.48387	9.48616	0.00267	HATNet	I
2453577.0248	10.2293	9.48852	9.48593	0.00287	HATNet	I
2453577.02864	10.2302	9.48953	9.49739	0.00298	HATNet	I
2453577.03271	10.2312	9.48968	9.49326	0.00274	HATNet	I
2453577.75492	10.2355	9.49616	9.49606	0.00243	HATNet	I
2453577.75884	10.2294	9.48946	9.48848	0.00228	HATNet	I
2453577.76266	10.232	9.488	9.49173	0.00236	HATNet	I
2453577.76663	10.2338	9.48953	9.48715	0.00232	HATNet	I
2453577.77067	10.2312	9.49452	9.49036	0.00221	HATNet	I
2453577.77455	10.2301	9.49257	9.48691	0.00223	HATNet	I
2453577.77848	10.2288	9.48695	9.48467	0.00232	HATNet	I
2453577.78227	10.2371	9.4946	9.49877	0.00225	HATNet	I
2453577.78631	10.2332	9.48618	9.48663	0.00224	HATNet	I
2453577.79013	10.2299	9.48664	9.48893	0.0022	HATNet	I
2453577.79395	10.2345	9.49016	9.48996	0.00218	HATNet	I
2453577.79791	10.2319	9.48977	9.48974	0.00218	HATNet	I
2453577.80186	10.2326	9.48581	9.49003	0.00223	HATNet	I
2453577.80566	10.2262	9.48366	9.48479	0.0022	HATNet	I
2453577.80946	10.2383	9.49604	9.48982	0.00226	HATNet	I
2453577.81332	10.2383	9.49321	9.49572	0.00225	HATNet	I
2453577.81744	10.2265	9.48576	9.48756	0.0022	HATNet	I
2453577.82141	10.2292	9.48418	9.4854	0.00219	HATNet	I
2453577.82531	10.246	9.49881	9.499	0.00222	HATNet	I
2453578.00299	10.2314	9.48369	9.483	0.00245	HATNet	I
2453578.00702	10.2276	9.48625	9.48657	0.00238	HATNet	I
2453578.01099	10.2342	9.48701	9.48577	0.00243	HATNet	I
2453578.0149	10.2327	9.49033	9.4937	0.00253	HATNet	I
2453578.01895	10.2339	9.49084	9.48916	0.0025	HATNet	I
2453578.02305	10.2311	9.48878	9.48715	0.00258	HATNet	I
2453578.02685	10.2471	9.49885	9.49465	0.00265	HATNet	I
2453578.75476	10.2211	9.48186	9.48317	0.00252	HATNet	I
2453578.75873	10.2234	9.47691	9.47808	0.00252	HATNet	I
2453578.76259	10.2301	9.48429	9.48341	0.00242	HATNet	I
2453578.76636	10.2358	9.49859	9.50028	0.00229	HATNet	I
2453578.77028	10.2235	9.48073	9.48336	0.00236	HATNet	I
2453578.77406	10.2312	9.49361	9.49004	0.0023	HATNet	I
2453578.77785	10.2365	9.49126	9.49421	0.00233	HATNet	I
2453578.78162	10.2313	9.48724	9.48717	0.00227	HATNet	I
2453578.78554	10.227	9.48539	9.48151	0.00229	HATNet	I
2453578.78932	10.2318	9.49173	9.49229	0.00226	HATNet	I
2453578.7931	10.2324	9.48511	9.4892	0.00233	HATNet	I
2453578.79687	10.2248	9.48418	9.48697	0.00226	HATNet	I
2453578.8008	10.2249	9.48538	9.49154	0.00227	HATNet	I
2453578.80457	10.2316	9.48476	9.48164	0.00228	HATNet	I
2453578.80835	10.2259	9.48056	9.48406	0.00227	HATNet	I
2453578.81214	10.2254	9.48279	9.48192	0.00226	HATNet	I
2453578.81606	10.2252	9.48011	9.47673	0.00227	HATNet	I
2453578.81984	10.2295	9.48305	9.47952	0.00226	HATNet	I
2453578.82362	10.2269	9.47909	9.47774	0.0023	HATNet	I
2453579.00092	10.2416	9.49889	9.49879	0.00262	HATNet	I
2453579.00471	10.2304	9.48987	9.49083	0.0024	HATNet	I
2453579.00849	10.2314	9.48786	9.48558	0.00239	HATNet	I
2453579.01227	10.2315	9.4872	9.49059	0.00257	HATNet	I
2453579.01619	10.2288	9.48728	9.48209	0.00253	HATNet	I
2453579.01996	10.2409	9.49459	9.49534	0.00268	HATNet	I
2453579.02373	10.236	9.48864	9.48799	0.00262	HATNet	I
2453579.02751	10.2398	9.49647	9.49738	0.00259	HATNet	I
2453579.74907	10.2397	9.49373	9.49782	0.00277	HATNet	I
2453579.75314	10.218	9.47713	9.47916	0.00251	HATNet	I
2453579.75693	10.2277	9.48716	9.48604	0.00241	HATNet	I
2453579.76071	10.2288	9.48463	9.48185	0.00241	HATNet	I
2453579.76463	10.2207	9.47741	9.47881	0.00237	HATNet	I
2453579.76842	10.2276	9.4897	9.48813	0.00231	HATNet	I
2453579.7722	10.225	9.482	9.48081	0.00231	HATNet	I
2453579.77598	10.2321	9.4885	9.48767	0.00236	HATNet	I
2453579.77991	10.2257	9.48069	9.48174	0.00234	HATNet	I
2453579.78369	10.2248	9.48293	9.48099	0.00229	HATNet	I
2453579.78747	10.2292	9.48526	9.48567	0.00228	HATNet	I
2453579.79124	10.2374	9.49794	9.49725	0.00231	HATNet	I
2453579.79516	10.232	9.49256	9.50079	0.00227	HATNet	I
2453579.79894	10.2289	9.48873	9.48785	0.00228	HATNet	I
2453579.80272	10.2274	9.48501	9.48272	0.00238	HATNet	I
2453579.80649	10.2284	9.48652	9.48424	0.00227	HATNet	I
2453579.81041	10.2237	9.48073	9.48188	0.00233	HATNet	I
2453579.81419	10.2356	9.48934	9.49017	0.00225	HATNet	I
2453579.81797	10.2379	9.49188	9.48866	0.00229	HATNet	I
2453579.99536	10.2329	9.48755	9.47935	0.00313	HATNet	I
2453580.00668	10.2279	9.47884	9.48149	0.00518	HATNet	I
2453580.0106	10.2548	9.51071	9.50315	0.00622	HATNet	I
2453580.7564	10.2242	9.48811	9.48552	0.00238	HATNet	I
2453580.76018	10.224	9.4869	9.49276	0.00235	HATNet	I
2453580.76412	10.2476	9.50388	9.49933	0.00238	HATNet	I
2453580.76791	10.2245	9.48568	9.48392	0.0023	HATNet	I
2453580.77168	10.2308	9.49104	9.4865	0.00231	HATNet	I
2453580.77546	10.2213	9.47975	9.48226	0.00229	HATNet	I
2453580.7794	10.2276	9.48564	9.48334	0.00233	HATNet	I
2453580.78319	10.2268	9.48012	9.48234	0.00232	HATNet	I
2453580.78698	10.227	9.48657	9.48759	0.00236	HATNet	I
2453580.79075	10.233	9.49265	9.49153	0.00225	HATNet	I
2453580.79474	10.2352	9.48979	9.48861	0.0023	HATNet	I
2453580.79852	10.2275	9.48484	9.48315	0.0023	HATNet	I
2453580.8023	10.2351	9.49224	9.49148	0.0023	HATNet	I
2453580.80609	10.2312	9.49159	9.48819	0.00234	HATNet	I
2453580.81001	10.2349	9.48882	9.48477	0.00231	HATNet	I
2453580.81379	10.2311	9.48317	9.4787	0.00233	HATNet	I
2453580.81756	10.2324	9.49085	9.49204	0.0023	HATNet	I
2453580.99511	10.2266	9.4837	9.48611	0.00242	HATNet	I
2453580.99892	10.2275	9.48307	9.48625	0.00242	HATNet	I
2453581.00272	10.2292	9.48131	9.49082	0.00255	HATNet	I
2453581.00649	10.2342	9.49279	9.48945	0.00243	HATNet	I
2453581.01418	10.2476	9.50214	9.50729	0.00261	HATNet	I
2453581.01795	10.2287	9.48808	9.48512	0.00256	HATNet	I
2453581.02172	10.225	9.48203	9.48548	0.00253	HATNet	I
2453581.99161	10.2289	9.48087	9.48317	0.00252	HATNet	I
2453581.99555	10.2331	9.48622	9.48523	0.00263	HATNet	I
2453581.99934	10.242	9.49295	9.48927	0.00257	HATNet	I
2453582.00312	10.2277	9.48419	9.48804	0.00256	HATNet	I
2453582.00692	10.2437	9.49519	9.49954	0.00259	HATNet	I
2453582.01085	10.2296	9.48212	9.48314	0.00264	HATNet	I
2455667.78047	8.98834	nan	nan	0.00094	FLWO1.5	i
2455667.78074	8.99271	nan	nan	0.00094	FLWO1.5	i
2455667.78103	8.99225	nan	nan	0.00094	FLWO1.5	i
2455667.78129	8.98813	nan	nan	0.00093	FLWO1.5	i
2455667.78156	8.98193	nan	nan	0.00093	FLWO1.5	i
2455667.78183	8.99008	nan	nan	0.00094	FLWO1.5	i
2455667.78228	8.98397	nan	nan	0.00093	FLWO1.5	i
2455667.78256	8.99182	nan	nan	0.00094	FLWO1.5	i
2455667.78282	8.98273	nan	nan	0.00093	FLWO1.5	i
2455667.7831	8.98511	nan	nan	0.00093	FLWO1.5	i
2455667.78338	8.98682	nan	nan	0.00094	FLWO1.5	i
2455667.78365	8.97838	nan	nan	0.00093	FLWO1.5	i
2455667.78412	8.99057	nan	nan	0.00093	FLWO1.5	i
2455667.7844	8.98865	nan	nan	0.00094	FLWO1.5	i
2455667.78466	8.98775	nan	nan	0.00093	FLWO1.5	i
2455667.78495	8.99236	nan	nan	0.00094	FLWO1.5	i
2455667.78522	8.99902	nan	nan	0.00094	FLWO1.5	i
2455667.7855	8.99075	nan	nan	0.00093	FLWO1.5	i
2455667.78592	8.99057	nan	nan	0.00093	FLWO1.5	i
2455667.7862	8.98283	nan	nan	0.00093	FLWO1.5	i
2455667.78647	8.9843	nan	nan	0.00093	FLWO1.5	i
2455667.78675	8.98594	nan	nan	0.00093	FLWO1.5	i
2455667.78703	8.9849	nan	nan	0.00093	FLWO1.5	i
2455667.7873	8.98555	nan	nan	0.00093	FLWO1.5	i
2455667.78773	8.98649	nan	nan	0.00093	FLWO1.5	i
2455667.78801	8.98895	nan	nan	0.00093	FLWO1.5	i
2455667.78827	8.98626	nan	nan	0.00093	FLWO1.5	i
2455667.78855	8.98888	nan	nan	0.00093	FLWO1.5	i
2455667.78882	8.99614	nan	nan	0.00093	FLWO1.5	i
2455667.78908	8.9784	nan	nan	0.00093	FLWO1.5	i
2455667.78953	8.98761	nan	nan	0.00093	FLWO1.5	i
2455667.7898	8.98667	nan	nan	0.00093	FLWO1.5	i
2455667.79007	8.98391	nan	nan	0.00093	FLWO1.5	i
2455667.79033	8.99049	nan	nan	0.00093	FLWO1.5	i
2455667.7906	8.98706	nan	nan	0.00093	FLWO1.5	i
2455667.79088	8.99608	nan	nan	0.00093	FLWO1.5	i
2455667.79129	8.98721	nan	nan	0.00093	FLWO1.5	i
2455667.79156	8.98969	nan	nan	0.00093	FLWO1.5	i
2455667.79184	8.98269	nan	nan	0.00093	FLWO1.5	i
2455667.79212	8.98888	nan	nan	0.00093	FLWO1.5	i
2455667.79237	8.98439	nan	nan	0.00093	FLWO1.5	i
2455667.79264	8.98663	nan	nan	0.00093	FLWO1.5	i
2455667.79309	8.98342	nan	nan	0.00093	FLWO1.5	i
2455667.79337	8.98253	nan	nan	0.00093	FLWO1.5	i
2455667.79362	8.99551	nan	nan	0.00093	FLWO1.5	i
2455667.7939	8.99008	nan	nan	0.00093	FLWO1.5	i
2455667.79416	8.98528	nan	nan	0.00093	FLWO1.5	i
2455667.79444	8.98143	nan	nan	0.00093	FLWO1.5	i
2455667.79488	8.98724	nan	nan	0.00093	FLWO1.5	i
2455667.79514	8.98776	nan	nan	0.00093	FLWO1.5	i
2455667.79541	8.98421	nan	nan	0.00093	FLWO1.5	i
2455667.79569	8.98617	nan	nan	0.00093	FLWO1.5	i
2455667.79595	8.98971	nan	nan	0.00093	FLWO1.5	i
2455667.7962	8.98566	nan	nan	0.00093	FLWO1.5	i
2455667.79663	8.98691	nan	nan	0.00093	FLWO1.5	i
2455667.79691	8.98753	nan	nan	0.00093	FLWO1.5	i
2455667.79718	8.98692	nan	nan	0.00093	FLWO1.5	i
2455667.79746	8.98703	nan	nan	0.00093	FLWO1.5	i
2455667.79774	8.98604	nan	nan	0.00093	FLWO1.5	i
2455667.79801	8.9866	nan	nan	0.00093	FLWO1.5	i
2455667.79849	8.99342	nan	nan	0.00093	FLWO1.5	i
2455667.79877	8.99511	nan	nan	0.00093	FLWO1.5	i
2455667.79905	8.98711	nan	nan	0.00093	FLWO1.5	i
2455667.79931	8.98744	nan	nan	0.00094	FLWO1.5	i
2455667.79959	8.98015	nan	nan	0.00093	FLWO1.5	i
2455667.79987	8.98797	nan	nan	0.00094	FLWO1.5	i
2455667.8003	8.98872	nan	nan	0.00093	FLWO1.5	i
2455667.80056	8.98879	nan	nan	0.00094	FLWO1.5	i
2455667.80085	8.9897	nan	nan	0.00093	FLWO1.5	i
2455667.80112	8.98508	nan	nan	0.00093	FLWO1.5	i
2455667.80137	8.99161	nan	nan	0.00093	FLWO1.5	i
2455667.80163	8.98889	nan	nan	0.00093	FLWO1.5	i
2455667.80206	8.98497	nan	nan	0.00093	FLWO1.5	i
2455667.80232	8.98633	nan	nan	0.00093	FLWO1.5	i
2455667.8026	8.98523	nan	nan	0.00093	FLWO1.5	i
2455667.80288	8.98538	nan	nan	0.00093	FLWO1.5	i
2455667.80316	8.98463	nan	nan	0.00093	FLWO1.5	i
2455667.80343	8.9893	nan	nan	0.00093	FLWO1.5	i
2455667.80386	8.98336	nan	nan	0.00093	FLWO1.5	i
2455667.80413	8.98378	nan	nan	0.00093	FLWO1.5	i
2455667.80441	8.98083	nan	nan	0.00093	FLWO1.5	i
2455667.80468	8.98447	nan	nan	0.00093	FLWO1.5	i
2455667.80496	8.98252	nan	nan	0.00093	FLWO1.5	i
2455667.80525	8.98351	nan	nan	0.00093	FLWO1.5	i
2455667.8057	8.98095	nan	nan	0.00093	FLWO1.5	i
2455667.80596	8.98645	nan	nan	0.00093	FLWO1.5	i
2455667.80625	8.98507	nan	nan	0.00093	FLWO1.5	i
2455667.80653	8.98374	nan	nan	0.00093	FLWO1.5	i
2455667.8068	8.98511	nan	nan	0.00093	FLWO1.5	i
2455667.80709	8.98423	nan	nan	0.00093	FLWO1.5	i
2455667.80757	8.98545	nan	nan	0.00093	FLWO1.5	i
2455667.80785	8.99234	nan	nan	0.00093	FLWO1.5	i
2455667.8081	8.99407	nan	nan	0.00093	FLWO1.5	i
2455667.80838	8.98498	nan	nan	0.00093	FLWO1.5	i
2455667.80867	8.98601	nan	nan	0.00093	FLWO1.5	i
2455667.80895	8.98768	nan	nan	0.00093	FLWO1.5	i
2455667.80938	8.98654	nan	nan	0.00093	FLWO1.5	i
2455667.80965	8.98678	nan	nan	0.00093	FLWO1.5	i
2455667.80993	8.98216	nan	nan	0.00093	FLWO1.5	i
2455667.81018	8.98581	nan	nan	0.00093	FLWO1.5	i
2455667.81045	8.98641	nan	nan	0.00093	FLWO1.5	i
2455667.81073	8.98619	nan	nan	0.00093	FLWO1.5	i
2455667.81118	8.98196	nan	nan	0.00093	FLWO1.5	i
2455667.81146	8.98675	nan	nan	0.00093	FLWO1.5	i
2455667.81172	8.98779	nan	nan	0.00093	FLWO1.5	i
2455667.812	8.98855	nan	nan	0.00093	FLWO1.5	i
2455667.81229	8.98378	nan	nan	0.00093	FLWO1.5	i
2455667.81257	8.98673	nan	nan	0.00093	FLWO1.5	i
2455667.81302	8.98757	nan	nan	0.00093	FLWO1.5	i
2455667.81329	8.98855	nan	nan	0.00093	FLWO1.5	i
2455667.81356	8.98647	nan	nan	0.00093	FLWO1.5	i
2455667.81384	8.98604	nan	nan	0.00093	FLWO1.5	i
2455667.81413	8.9877	nan	nan	0.00092	FLWO1.5	i
2455667.8144	8.98929	nan	nan	0.00093	FLWO1.5	i
2455667.81485	8.98207	nan	nan	0.00093	FLWO1.5	i
2455667.81511	8.98793	nan	nan	0.00092	FLWO1.5	i
2455667.81538	8.98368	nan	nan	0.00093	FLWO1.5	i
2455667.81565	8.98711	nan	nan	0.00093	FLWO1.5	i
2455667.81591	8.9843	nan	nan	0.00093	FLWO1.5	i
2455667.81618	8.98688	nan	nan	0.00093	FLWO1.5	i
2455667.81664	8.98964	nan	nan	0.00093	FLWO1.5	i
2455667.81692	8.98871	nan	nan	0.00092	FLWO1.5	i
2455667.81719	8.986	nan	nan	0.00092	FLWO1.5	i
2455667.81748	8.98968	nan	nan	0.00093	FLWO1.5	i
2455667.81774	8.99143	nan	nan	0.00093	FLWO1.5	i
2455667.81802	8.98474	nan	nan	0.00093	FLWO1.5	i
2455667.81847	8.98627	nan	nan	0.00093	FLWO1.5	i
2455667.81874	8.98503	nan	nan	0.00092	FLWO1.5	i
2455667.81903	8.98487	nan	nan	0.00092	FLWO1.5	i
2455667.81932	8.98457	nan	nan	0.00092	FLWO1.5	i
2455667.81957	8.98913	nan	nan	0.00092	FLWO1.5	i
2455667.81985	8.99239	nan	nan	0.00093	FLWO1.5	i
2455667.82028	8.98445	nan	nan	0.00092	FLWO1.5	i
2455667.82055	8.98725	nan	nan	0.00092	FLWO1.5	i
2455667.82082	8.98341	nan	nan	0.00093	FLWO1.5	i
2455667.82109	8.98825	nan	nan	0.00092	FLWO1.5	i
2455667.82135	8.98637	nan	nan	0.00093	FLWO1.5	i
2455667.82164	8.98351	nan	nan	0.00092	FLWO1.5	i
2455667.82208	8.98632	nan	nan	0.00092	FLWO1.5	i
2455667.82236	8.99337	nan	nan	0.00092	FLWO1.5	i
2455667.82263	8.98535	nan	nan	0.00092	FLWO1.5	i
2455667.82289	8.98358	nan	nan	0.00092	FLWO1.5	i
2455667.82316	8.98884	nan	nan	0.00092	FLWO1.5	i
2455667.82345	8.98315	nan	nan	0.00092	FLWO1.5	i
2455667.8239	8.98479	nan	nan	0.00092	FLWO1.5	i
2455667.82417	8.9858	nan	nan	0.00092	FLWO1.5	i
2455667.82443	8.98959	nan	nan	0.00092	FLWO1.5	i
2455667.82471	8.99177	nan	nan	0.00092	FLWO1.5	i
2455667.82496	8.99216	nan	nan	0.00092	FLWO1.5	i
2455667.82525	8.99123	nan	nan	0.00092	FLWO1.5	i
2455667.8257	8.98774	nan	nan	0.00092	FLWO1.5	i
2455667.82597	8.98861	nan	nan	0.00092	FLWO1.5	i
2455667.82626	8.98306	nan	nan	0.00092	FLWO1.5	i
2455667.82651	8.9865	nan	nan	0.00092	FLWO1.5	i
2455667.82679	8.9854	nan	nan	0.00092	FLWO1.5	i
2455667.82706	8.98616	nan	nan	0.00092	FLWO1.5	i
2455667.82749	8.98602	nan	nan	0.00092	FLWO1.5	i
2455667.82774	8.99197	nan	nan	0.00092	FLWO1.5	i
2455667.82801	8.98337	nan	nan	0.00092	FLWO1.5	i
2455667.82829	8.99177	nan	nan	0.00092	FLWO1.5	i
2455667.82857	8.98973	nan	nan	0.00093	FLWO1.5	i
2455667.82884	8.98582	nan	nan	0.00092	FLWO1.5	i
2455667.82928	8.9883	nan	nan	0.00092	FLWO1.5	i
2455667.82954	8.99374	nan	nan	0.00092	FLWO1.5	i
2455667.82981	8.98893	nan	nan	0.00092	FLWO1.5	i
2455667.83009	8.98766	nan	nan	0.00092	FLWO1.5	i
2455667.83035	8.99136	nan	nan	0.00092	FLWO1.5	i
2455667.83062	8.98662	nan	nan	0.00092	FLWO1.5	i
2455667.83105	8.98206	nan	nan	0.00092	FLWO1.5	i
2455667.83133	8.98831	nan	nan	0.00092	FLWO1.5	i
2455667.83161	8.98493	nan	nan	0.00092	FLWO1.5	i
2455667.83188	8.98657	nan	nan	0.00092	FLWO1.5	i
2455667.83216	8.99113	nan	nan	0.00092	FLWO1.5	i
2455667.83243	8.98454	nan	nan	0.00092	FLWO1.5	i
2455667.83287	8.99318	nan	nan	0.00092	FLWO1.5	i
2455667.83312	8.98479	nan	nan	0.00092	FLWO1.5	i
2455667.8334	8.98889	nan	nan	0.00092	FLWO1.5	i
2455667.83367	8.98917	nan	nan	0.00092	FLWO1.5	i
2455667.83393	8.98693	nan	nan	0.00092	FLWO1.5	i
2455667.83421	8.98972	nan	nan	0.00092	FLWO1.5	i
2455667.83467	8.99181	nan	nan	0.00092	FLWO1.5	i
2455667.83493	8.98302	nan	nan	0.00092	FLWO1.5	i
2455667.8352	8.99111	nan	nan	0.00092	FLWO1.5	i
2455667.83547	8.9887	nan	nan	0.00092	FLWO1.5	i
2455667.83576	8.99203	nan	nan	0.00092	FLWO1.5	i
2455667.83604	8.98823	nan	nan	0.00092	FLWO1.5	i
2455667.83647	8.98314	nan	nan	0.00092	FLWO1.5	i
2455667.83673	8.98906	nan	nan	0.00092	FLWO1.5	i
2455667.837	8.98917	nan	nan	0.00092	FLWO1.5	i
2455667.83728	8.98721	nan	nan	0.00092	FLWO1.5	i
2455667.83754	8.99347	nan	nan	0.00092	FLWO1.5	i
2455667.83782	8.98818	nan	nan	0.00092	FLWO1.5	i
2455667.83827	8.99113	nan	nan	0.00092	FLWO1.5	i
2455667.83854	8.99168	nan	nan	0.00092	FLWO1.5	i
2455667.83881	8.98723	nan	nan	0.00092	FLWO1.5	i
2455667.83908	8.98905	nan	nan	0.00092	FLWO1.5	i
2455667.83936	8.99431	nan	nan	0.00092	FLWO1.5	i
2455667.83964	8.99575	nan	nan	0.00092	FLWO1.5	i
2455667.84008	8.98723	nan	nan	0.00092	FLWO1.5	i
2455667.84035	8.98581	nan	nan	0.00092	FLWO1.5	i
2455667.84062	8.9888	nan	nan	0.00092	FLWO1.5	i
2455667.84091	8.99247	nan	nan	0.00092	FLWO1.5	i
2455667.84118	8.9894	nan	nan	0.00092	FLWO1.5	i
2455667.84145	8.99196	nan	nan	0.00092	FLWO1.5	i
2455667.8419	8.98608	nan	nan	0.00092	FLWO1.5	i
2455667.84219	8.99412	nan	nan	0.00093	FLWO1.5	i
2455667.84248	8.98953	nan	nan	0.00092	FLWO1.5	i
2455667.84276	8.98812	nan	nan	0.00092	FLWO1.5	i
2455667.84303	8.98612	nan	nan	0.00092	FLWO1.5	i
2455667.84329	8.99182	nan	nan	0.00092	FLWO1.5	i
2455667.84375	8.99101	nan	nan	0.00092	FLWO1.5	i
2455667.84401	8.98772	nan	nan	0.00092	FLWO1.5	i
2455667.84428	8.9924	nan	nan	0.00092	FLWO1.5	i
2455667.84456	8.99342	nan	nan	0.00092	FLWO1.5	i
2455667.84484	8.99282	nan	nan	0.00092	FLWO1.5	i
2455667.8451	8.9927	nan	nan	0.00092	FLWO1.5	i
2455667.84553	8.99465	nan	nan	0.00092	FLWO1.5	i
2455667.8458	8.99178	nan	nan	0.00092	FLWO1.5	i
2455667.84605	8.99129	nan	nan	0.00092	FLWO1.5	i
2455667.84634	8.99275	nan	nan	0.00092	FLWO1.5	i
2455667.84662	8.99424	nan	nan	0.00092	FLWO1.5	i
2455667.84689	8.99357	nan	nan	0.00092	FLWO1.5	i
2455667.84731	8.99156	nan	nan	0.00092	FLWO1.5	i
2455667.84758	8.99304	nan	nan	0.00092	FLWO1.5	i
2455667.84786	8.98826	nan	nan	0.00092	FLWO1.5	i
2455667.84815	8.99141	nan	nan	0.00092	FLWO1.5	i
2455667.84841	8.9914	nan	nan	0.00092	FLWO1.5	i
2455667.8487	8.99083	nan	nan	0.00092	FLWO1.5	i
2455667.84914	8.99449	nan	nan	0.00092	FLWO1.5	i
2455667.84942	8.9929	nan	nan	0.00092	FLWO1.5	i
2455667.8497	8.99062	nan	nan	0.00092	FLWO1.5	i
2455667.84998	8.98921	nan	nan	0.00092	FLWO1.5	i
2455667.85024	8.98848	nan	nan	0.00092	FLWO1.5	i
2455667.85052	8.99688	nan	nan	0.00092	FLWO1.5	i
2455667.85098	8.99136	nan	nan	0.00092	FLWO1.5	i
2455667.85125	8.98804	nan	nan	0.00092	FLWO1.5	i
2455667.85153	8.99457	nan	nan	0.00092	FLWO1.5	i
2455667.8518	8.99157	nan	nan	0.00092	FLWO1.5	i
2455667.85208	8.98977	nan	nan	0.00092	FLWO1.5	i
2455667.85234	8.99212	nan	nan	0.00092	FLWO1.5	i
2455667.85281	8.99117	nan	nan	0.00092	FLWO1.5	i
2455667.85307	8.99187	nan	nan	0.00092	FLWO1.5	i
2455667.85334	8.99385	nan	nan	0.00092	FLWO1.5	i
2455667.85361	8.99135	nan	nan	0.00092	FLWO1.5	i
2455667.85388	8.9873	nan	nan	0.00092	FLWO1.5	i
2455667.85414	8.99246	nan	nan	0.00092	FLWO1.5	i
2455667.85455	8.99473	nan	nan	0.00092	FLWO1.5	i
2455667.85481	8.99637	nan	nan	0.00092	FLWO1.5	i
2455667.85509	8.99609	nan	nan	0.00092	FLWO1.5	i
2455667.85539	8.9937	nan	nan	0.00092	FLWO1.5	i
2455667.85566	8.99157	nan	nan	0.00092	FLWO1.5	i
2455667.85593	8.99267	nan	nan	0.00092	FLWO1.5	i
2455667.85639	8.99449	nan	nan	0.00092	FLWO1.5	i
2455667.85665	8.98936	nan	nan	0.00092	FLWO1.5	i
2455667.85694	8.99801	nan	nan	0.00092	FLWO1.5	i
2455667.85721	8.99577	nan	nan	0.00092	FLWO1.5	i
2455667.85749	8.99162	nan	nan	0.00092	FLWO1.5	i
2455667.85778	8.99111	nan	nan	0.00092	FLWO1.5	i
2455667.85823	8.99339	nan	nan	0.00092	FLWO1.5	i
2455667.85849	8.99361	nan	nan	0.00092	FLWO1.5	i
2455667.85877	8.99235	nan	nan	0.00092	FLWO1.5	i
2455667.85905	8.99445	nan	nan	0.00092	FLWO1.5	i
2455667.85934	8.99304	nan	nan	0.00092	FLWO1.5	i
2455667.85961	8.99267	nan	nan	0.00092	FLWO1.5	i
2455667.86006	8.99361	nan	nan	0.00092	FLWO1.5	i
2455667.86034	8.99023	nan	nan	0.00091	FLWO1.5	i
2455667.8606	8.9961	nan	nan	0.00092	FLWO1.5	i
2455667.86087	8.99588	nan	nan	0.00092	FLWO1.5	i
2455667.86113	8.98966	nan	nan	0.00092	FLWO1.5	i
2455667.86141	8.99341	nan	nan	0.00092	FLWO1.5	i
2455667.86191	8.99469	nan	nan	0.00092	FLWO1.5	i
2455667.86218	8.99687	nan	nan	0.00092	FLWO1.5	i
2455667.86245	8.99916	nan	nan	0.00092	FLWO1.5	i
2455667.86273	8.99506	nan	nan	0.00092	FLWO1.5	i
2455667.863	8.99262	nan	nan	0.00092	FLWO1.5	i
2455667.86326	8.99726	nan	nan	0.00092	FLWO1.5	i
2455667.8637	8.99392	nan	nan	0.00092	FLWO1.5	i
2455667.86397	8.99495	nan	nan	0.00092	FLWO1.5	i
2455667.86426	8.99489	nan	nan	0.00092	FLWO1.5	i
2455667.86454	8.99312	nan	nan	0.00092	FLWO1.5	i
2455667.86481	8.99503	nan	nan	0.00092	FLWO1.5	i
2455667.86508	8.99728	nan	nan	0.00092	FLWO1.5	i
2455667.86554	8.99733	nan	nan	0.00092	FLWO1.5	i
2455667.86581	8.99105	nan	nan	0.00091	FLWO1.5	i
2455667.86609	8.99484	nan	nan	0.00092	FLWO1.5	i
2455667.86638	8.99129	nan	nan	0.00091	FLWO1.5	i
2455667.86664	8.99536	nan	nan	0.00091	FLWO1.5	i
2455667.86691	8.99275	nan	nan	0.00092	FLWO1.5	i
2455667.86736	9.00038	nan	nan	0.00092	FLWO1.5	i
2455667.86763	8.99132	nan	nan	0.00092	FLWO1.5	i
2455667.8679	8.99579	nan	nan	0.00092	FLWO1.5	i
2455667.86817	8.99595	nan	nan	0.00091	FLWO1.5	i
2455667.86846	8.99545	nan	nan	0.00092	FLWO1.5	i
2455667.86875	8.98919	nan	nan	0.00092	FLWO1.5	i
2455667.86919	8.99557	nan	nan	0.00092	FLWO1.5	i
2455667.86946	8.9956	nan	nan	0.00091	FLWO1.5	i
2455667.86974	8.99124	nan	nan	0.00091	FLWO1.5	i
2455667.87001	8.99115	nan	nan	0.00091	FLWO1.5	i
2455667.8703	8.99026	nan	nan	0.00092	FLWO1.5	i
2455667.87061	8.99315	nan	nan	0.00092	FLWO1.5	i
2455667.87109	8.99654	nan	nan	0.00092	FLWO1.5	i
2455667.87134	8.99271	nan	nan	0.00091	FLWO1.5	i
2455667.87163	8.99144	nan	nan	0.00092	FLWO1.5	i
2455667.8719	8.99541	nan	nan	0.00091	FLWO1.5	i
2455667.87219	8.99516	nan	nan	0.00091	FLWO1.5	i
2455667.87245	8.99079	nan	nan	0.00092	FLWO1.5	i
2455667.87288	8.99304	nan	nan	0.00091	FLWO1.5	i
2455667.87316	8.99041	nan	nan	0.00092	FLWO1.5	i
2455667.87343	8.99074	nan	nan	0.00091	FLWO1.5	i
2455667.8737	8.98793	nan	nan	0.00091	FLWO1.5	i
2455667.87398	8.9928	nan	nan	0.00092	FLWO1.5	i
2455667.87425	8.98958	nan	nan	0.00091	FLWO1.5	i
2455667.87468	8.99277	nan	nan	0.00092	FLWO1.5	i
2455667.87495	8.99021	nan	nan	0.00092	FLWO1.5	i
2455667.87522	8.99091	nan	nan	0.00092	FLWO1.5	i
2455667.87546	8.99749	nan	nan	0.00092	FLWO1.5	i
2455667.87573	8.99592	nan	nan	0.00091	FLWO1.5	i
2455667.87601	8.99464	nan	nan	0.00091	FLWO1.5	i
2455667.87643	8.99302	nan	nan	0.00091	FLWO1.5	i
2455667.87671	8.99651	nan	nan	0.00092	FLWO1.5	i
2455667.87699	8.98792	nan	nan	0.00091	FLWO1.5	i
2455667.87726	8.99367	nan	nan	0.00091	FLWO1.5	i
2455667.8775	8.99064	nan	nan	0.00091	FLWO1.5	i
2455667.87778	8.99387	nan	nan	0.00091	FLWO1.5	i
2455667.87822	8.99507	nan	nan	0.00092	FLWO1.5	i
2455667.87848	8.99498	nan	nan	0.00091	FLWO1.5	i
2455667.87876	8.99463	nan	nan	0.00092	FLWO1.5	i
2455667.87904	8.99809	nan	nan	0.00091	FLWO1.5	i
2455667.8793	8.99682	nan	nan	0.00091	FLWO1.5	i
2455667.87957	8.99742	nan	nan	0.00091	FLWO1.5	i
2455667.88005	8.99183	nan	nan	0.00092	FLWO1.5	i
2455667.88032	8.99659	nan	nan	0.00091	FLWO1.5	i
2455667.88059	8.99574	nan	nan	0.00091	FLWO1.5	i
2455667.88088	8.99895	nan	nan	0.00091	FLWO1.5	i
2455667.88113	8.9977	nan	nan	0.00091	FLWO1.5	i
2455667.88141	8.99117	nan	nan	0.00091	FLWO1.5	i
2455667.88183	8.98987	nan	nan	0.00092	FLWO1.5	i
2455667.88209	8.99413	nan	nan	0.00091	FLWO1.5	i
2455667.88235	8.99601	nan	nan	0.00091	FLWO1.5	i
2455667.88263	8.99465	nan	nan	0.00091	FLWO1.5	i
2455667.88289	8.99405	nan	nan	0.00091	FLWO1.5	i
2455667.88317	8.99215	nan	nan	0.00091	FLWO1.5	i
2455667.8836	8.99312	nan	nan	0.00091	FLWO1.5	i
2455667.8839	8.99633	nan	nan	0.00092	FLWO1.5	i
2455667.88418	8.98863	nan	nan	0.00091	FLWO1.5	i
2455667.88447	8.99063	nan	nan	0.00092	FLWO1.5	i
2455667.88473	8.99519	nan	nan	0.00091	FLWO1.5	i
2455667.885	8.99492	nan	nan	0.00092	FLWO1.5	i
2455667.88545	8.99334	nan	nan	0.00092	FLWO1.5	i
2455667.88572	8.99451	nan	nan	0.00092	FLWO1.5	i
2455667.88599	8.99361	nan	nan	0.00092	FLWO1.5	i
2455667.88626	9.00017	nan	nan	0.00092	FLWO1.5	i
2455667.88653	8.99276	nan	nan	0.00091	FLWO1.5	i
2455667.88682	8.99433	nan	nan	0.00091	FLWO1.5	i
2455667.88727	8.99261	nan	nan	0.00091	FLWO1.5	i
2455667.88752	8.99964	nan	nan	0.00091	FLWO1.5	i
2455667.88779	8.99177	nan	nan	0.00091	FLWO1.5	i
2455667.88806	8.99279	nan	nan	0.00092	FLWO1.5	i
2455667.88832	8.99891	nan	nan	0.00092	FLWO1.5	i
2455667.88859	8.99335	nan	nan	0.00091	FLWO1.5	i
2455667.88905	8.99165	nan	nan	0.00091	FLWO1.5	i
2455667.88933	8.99041	nan	nan	0.00092	FLWO1.5	i
2455667.8896	8.99182	nan	nan	0.00092	FLWO1.5	i
2455667.88986	8.99447	nan	nan	0.00091	FLWO1.5	i
2455667.89014	8.99048	nan	nan	0.00091	FLWO1.5	i
2455667.89041	8.99151	nan	nan	0.00091	FLWO1.5	i
2455667.89083	8.9937	nan	nan	0.00091	FLWO1.5	i
2455667.89111	8.99271	nan	nan	0.00091	FLWO1.5	i
2455667.89138	8.99199	nan	nan	0.00091	FLWO1.5	i
2455667.89164	8.99929	nan	nan	0.00091	FLWO1.5	i
2455667.89192	8.99567	nan	nan	0.00091	FLWO1.5	i
2455667.89219	8.99272	nan	nan	0.00091	FLWO1.5	i
2455667.89265	8.99138	nan	nan	0.00091	FLWO1.5	i
2455667.89292	8.99786	nan	nan	0.00091	FLWO1.5	i
2455667.89317	8.99411	nan	nan	0.00091	FLWO1.5	i
2455667.89346	8.99383	nan	nan	0.00091	FLWO1.5	i
2455667.89374	8.99713	nan	nan	0.00091	FLWO1.5	i
2455667.89402	8.9946	nan	nan	0.00091	FLWO1.5	i
2455667.89446	8.99329	nan	nan	0.00091	FLWO1.5	i
2455667.89472	8.99644	nan	nan	0.00091	FLWO1.5	i
2455667.89501	8.99612	nan	nan	0.00091	FLWO1.5	i
2455667.89528	8.99874	nan	nan	0.00091	FLWO1.5	i
2455667.89556	8.99089	nan	nan	0.00091	FLWO1.5	i
2455667.89583	8.99277	nan	nan	0.00091	FLWO1.5	i
2455667.89623	8.99446	nan	nan	0.00091	FLWO1.5	i
2455667.8965	8.99653	nan	nan	0.00091	FLWO1.5	i
2455667.89678	8.9998	nan	nan	0.00092	FLWO1.5	i
2455667.89705	8.99739	nan	nan	0.00091	FLWO1.5	i
2455667.89733	8.99394	nan	nan	0.00092	FLWO1.5	i
2455667.89762	8.99771	nan	nan	0.00091	FLWO1.5	i
2455667.89809	8.99226	nan	nan	0.00091	FLWO1.5	i
2455667.89835	8.99572	nan	nan	0.00091	FLWO1.5	i
2455667.89863	8.99567	nan	nan	0.00091	FLWO1.5	i
2455667.89891	8.99364	nan	nan	0.00092	FLWO1.5	i
2455667.8992	8.99403	nan	nan	0.00092	FLWO1.5	i
2455667.89947	8.99348	nan	nan	0.00091	FLWO1.5	i
2455667.89991	8.99491	nan	nan	0.00091	FLWO1.5	i
2455667.90019	8.99136	nan	nan	0.00091	FLWO1.5	i
2455667.90046	8.991	nan	nan	0.00091	FLWO1.5	i
2455667.90073	8.99521	nan	nan	0.00091	FLWO1.5	i
2455667.901	8.99345	nan	nan	0.00091	FLWO1.5	i
2455667.90126	8.99694	nan	nan	0.00091	FLWO1.5	i
2455667.90169	8.99649	nan	nan	0.00091	FLWO1.5	i
2455667.90197	8.9917	nan	nan	0.00091	FLWO1.5	i
2455667.90223	8.99173	nan	nan	0.00091	FLWO1.5	i
2455667.90249	8.99414	nan	nan	0.00091	FLWO1.5	i
2455667.90277	8.99218	nan	nan	0.00091	FLWO1.5	i
2455667.90306	8.9919	nan	nan	0.00091	FLWO1.5	i
2455667.9035	8.99511	nan	nan	0.00091	FLWO1.5	i
2455667.90375	8.99346	nan	nan	0.00091	FLWO1.5	i
2455667.90401	8.99569	nan	nan	0.00091	FLWO1.5	i
2455667.90428	8.9953	nan	nan	0.00091	FLWO1.5	i
2455667.90457	8.99339	nan	nan	0.00091	FLWO1.5	i
2455667.90484	8.99954	nan	nan	0.00091	FLWO1.5	i
2455667.90527	8.99526	nan	nan	0.00091	FLWO1.5	i
2455667.90556	8.99945	nan	nan	0.00092	FLWO1.5	i
2455667.90582	8.99531	nan	nan	0.00091	FLWO1.5	i
2455667.9061	8.99593	nan	nan	0.00091	FLWO1.5	i
2455667.90635	8.99375	nan	nan	0.00091	FLWO1.5	i
2455667.90662	8.993	nan	nan	0.00091	FLWO1.5	i
2455667.9071	8.99307	nan	nan	0.00091	FLWO1.5	i
2455667.90735	8.99344	nan	nan	0.00091	FLWO1.5	i
2455667.90763	9.00165	nan	nan	0.00091	FLWO1.5	i
2455667.90789	8.9955	nan	nan	0.00091	FLWO1.5	i
2455667.90817	8.99987	nan	nan	0.00091	FLWO1.5	i
2455667.90845	8.9983	nan	nan	0.00091	FLWO1.5	i
2455667.9089	8.99862	nan	nan	0.00091	FLWO1.5	i
2455667.90917	8.99426	nan	nan	0.00091	FLWO1.5	i
2455667.90944	8.99647	nan	nan	0.00091	FLWO1.5	i
2455667.90973	8.99113	nan	nan	0.00091	FLWO1.5	i
2455667.91	8.99234	nan	nan	0.00091	FLWO1.5	i
2455667.91029	8.99608	nan	nan	0.00092	FLWO1.5	i
2455667.91073	8.99604	nan	nan	0.00091	FLWO1.5	i
2455667.91098	8.99218	nan	nan	0.00091	FLWO1.5	i
2455667.91126	8.99268	nan	nan	0.00091	FLWO1.5	i
2455667.91152	8.99221	nan	nan	0.00091	FLWO1.5	i
2455667.91178	8.99319	nan	nan	0.00091	FLWO1.5	i
2455667.91207	8.9931	nan	nan	0.00091	FLWO1.5	i
2455667.91249	8.9948	nan	nan	0.00092	FLWO1.5	i
2455667.91275	8.99322	nan	nan	0.00091	FLWO1.5	i
2455667.91302	8.99244	nan	nan	0.00091	FLWO1.5	i
2455667.91329	8.99607	nan	nan	0.00091	FLWO1.5	i
2455667.91355	8.99663	nan	nan	0.00092	FLWO1.5	i
2455667.91383	8.99646	nan	nan	0.00092	FLWO1.5	i
2455667.91428	8.99292	nan	nan	0.00091	FLWO1.5	i
2455667.91455	8.99656	nan	nan	0.00092	FLWO1.5	i
2455667.91484	8.98962	nan	nan	0.00091	FLWO1.5	i
2455667.9151	8.99235	nan	nan	0.00091	FLWO1.5	i
2455667.91538	8.9888	nan	nan	0.00091	FLWO1.5	i
2455667.91566	8.99312	nan	nan	0.00091	FLWO1.5	i
2455667.91615	8.99349	nan	nan	0.00091	FLWO1.5	i
2455667.9164	8.99631	nan	nan	0.00092	FLWO1.5	i
2455667.91669	8.99394	nan	nan	0.00091	FLWO1.5	i
2455667.91697	9.00089	nan	nan	0.00091	FLWO1.5	i
2455667.91725	8.99224	nan	nan	0.00091	FLWO1.5	i
2455667.91754	8.99587	nan	nan	0.00091	FLWO1.5	i
2455667.91797	8.9919	nan	nan	0.00091	FLWO1.5	i
2455667.91823	8.99981	nan	nan	0.00091	FLWO1.5	i
2455667.91853	8.99772	nan	nan	0.00091	FLWO1.5	i
2455667.9188	8.99347	nan	nan	0.00091	FLWO1.5	i
2455667.91909	8.99167	nan	nan	0.00091	FLWO1.5	i
2455667.91935	8.99806	nan	nan	0.00091	FLWO1.5	i
2455667.9198	8.99293	nan	nan	0.00091	FLWO1.5	i
2455667.92007	8.99595	nan	nan	0.00091	FLWO1.5	i
2455667.92034	8.99117	nan	nan	0.00092	FLWO1.5	i
2455667.92061	8.99844	nan	nan	0.00092	FLWO1.5	i
2455667.92089	8.99728	nan	nan	0.00092	FLWO1.5	i
2455667.92116	8.99289	nan	nan	0.00092	FLWO1.5	i
2455667.92161	8.99533	nan	nan	0.00091	FLWO1.5	i
2455667.92186	8.99345	nan	nan	0.00091	FLWO1.5	i
2455667.92212	8.99414	nan	nan	0.00092	FLWO1.5	i
2455667.92238	8.99045	nan	nan	0.00091	FLWO1.5	i
2455667.92266	8.99139	nan	nan	0.00091	FLWO1.5	i
2455667.92295	8.99501	nan	nan	0.00091	FLWO1.5	i
2455667.92339	8.99536	nan	nan	0.00092	FLWO1.5	i
2455667.92366	8.99867	nan	nan	0.00091	FLWO1.5	i
2455667.92392	8.99446	nan	nan	0.00091	FLWO1.5	i
2455667.92421	8.99615	nan	nan	0.00092	FLWO1.5	i
2455667.92449	8.99657	nan	nan	0.00092	FLWO1.5	i
2455667.92478	8.99365	nan	nan	0.00091	FLWO1.5	i
2455667.92526	8.99709	nan	nan	0.00092	FLWO1.5	i
2455667.92552	8.99764	nan	nan	0.00091	FLWO1.5	i
2455667.92579	8.99507	nan	nan	0.00091	FLWO1.5	i
2455667.92605	8.98762	nan	nan	0.00091	FLWO1.5	i
2455667.92634	8.99282	nan	nan	0.00091	FLWO1.5	i
2455667.9266	8.99895	nan	nan	0.00091	FLWO1.5	i
2455667.92703	8.99477	nan	nan	0.00091	FLWO1.5	i
2455667.9273	8.99508	nan	nan	0.00091	FLWO1.5	i
2455667.92757	8.99377	nan	nan	0.00091	FLWO1.5	i
2455667.92784	8.99198	nan	nan	0.00091	FLWO1.5	i
2455667.9281	8.9901	nan	nan	0.00091	FLWO1.5	i
2455667.92837	8.99241	nan	nan	0.00091	FLWO1.5	i
2455667.92882	8.99672	nan	nan	0.00091	FLWO1.5	i
2455667.92909	8.99114	nan	nan	0.00091	FLWO1.5	i
2455667.92938	8.99137	nan	nan	0.00091	FLWO1.5	i
2455667.92965	8.99215	nan	nan	0.00091	FLWO1.5	i
2455667.92992	8.99254	nan	nan	0.00091	FLWO1.5	i
2455667.93021	8.99384	nan	nan	0.00091	FLWO1.5	i
2455667.93066	8.99616	nan	nan	0.00091	FLWO1.5	i
2455667.93093	8.99376	nan	nan	0.00091	FLWO1.5	i
2455667.93121	8.99681	nan	nan	0.00091	FLWO1.5	i
2455667.93148	8.99368	nan	nan	0.00091	FLWO1.5	i
2455667.93177	8.99486	nan	nan	0.00091	FLWO1.5	i
2455667.93204	8.99574	nan	nan	0.00091	FLWO1.5	i
2455667.93247	8.99429	nan	nan	0.00091	FLWO1.5	i
2455667.93273	8.9938	nan	nan	0.00091	FLWO1.5	i
2455667.93301	8.99773	nan	nan	0.00091	FLWO1.5	i
2455667.9333	8.99645	nan	nan	0.00091	FLWO1.5	i
2455667.93358	8.99359	nan	nan	0.00091	FLWO1.5	i
2455667.93386	8.99446	nan	nan	0.00091	FLWO1.5	i
2455667.93431	8.99526	nan	nan	0.00091	FLWO1.5	i
2455667.93458	8.99756	nan	nan	0.00091	FLWO1.5	i
2455667.93485	8.99219	nan	nan	0.00091	FLWO1.5	i
2455667.93513	8.9949	nan	nan	0.00091	FLWO1.5	i
2455667.93539	8.99348	nan	nan	0.00091	FLWO1.5	i
2455667.93568	8.99463	nan	nan	0.00091	FLWO1.5	i
2455667.93612	8.9934	nan	nan	0.00091	FLWO1.5	i
2455667.9364	8.9919	nan	nan	0.00091	FLWO1.5	i
2455667.93668	8.9964	nan	nan	0.00091	FLWO1.5	i
2455667.93695	8.99267	nan	nan	0.00091	FLWO1.5	i
2455667.93722	8.99805	nan	nan	0.00091	FLWO1.5	i
2455667.93749	8.98975	nan	nan	0.00091	FLWO1.5	i
2455667.93794	8.99214	nan	nan	0.00091	FLWO1.5	i
2455667.93822	8.9975	nan	nan	0.00091	FLWO1.5	i
2455667.9385	8.99659	nan	nan	0.00091	FLWO1.5	i
2455667.93877	8.99554	nan	nan	0.00091	FLWO1.5	i
2455667.93904	8.99575	nan	nan	0.00091	FLWO1.5	i
2455667.93933	8.9937	nan	nan	0.00091	FLWO1.5	i
2455667.93978	8.99498	nan	nan	0.00091	FLWO1.5	i
2455667.94006	8.99625	nan	nan	0.00091	FLWO1.5	i
2455667.94034	8.99761	nan	nan	0.00091	FLWO1.5	i
2455667.9406	8.99625	nan	nan	0.00091	FLWO1.5	i
2455667.94087	8.99487	nan	nan	0.00091	FLWO1.5	i
2455667.94116	8.99216	nan	nan	0.00091	FLWO1.5	i
2455667.94161	8.99467	nan	nan	0.00091	FLWO1.5	i
2455667.94188	8.9961	nan	nan	0.00091	FLWO1.5	i
2455667.94213	8.99424	nan	nan	0.00091	FLWO1.5	i
2455667.94241	8.99492	nan	nan	0.00091	FLWO1.5	i
2455667.9427	8.99459	nan	nan	0.00091	FLWO1.5	i
2455667.94298	9.00038	nan	nan	0.00091	FLWO1.5	i
2455667.94343	8.99285	nan	nan	0.00091	FLWO1.5	i
2455667.94368	8.99436	nan	nan	0.00091	FLWO1.5	i
2455667.94397	8.99202	nan	nan	0.00091	FLWO1.5	i
2455667.94425	8.99294	nan	nan	0.00091	FLWO1.5	i
2455667.94453	8.9895	nan	nan	0.00091	FLWO1.5	i
2455667.9448	8.99522	nan	nan	0.00091	FLWO1.5	i
2455667.94524	8.99678	nan	nan	0.00091	FLWO1.5	i
2455667.94552	8.99796	nan	nan	0.00091	FLWO1.5	i
2455667.94579	8.99561	nan	nan	0.00091	FLWO1.5	i
2455667.94608	9.00135	nan	nan	0.00092	FLWO1.5	i
2455667.94634	8.98916	nan	nan	0.00091	FLWO1.5	i
2455667.94662	8.99249	nan	nan	0.00091	FLWO1.5	i
2455667.94707	8.98894	nan	nan	0.00092	FLWO1.5	i
2455667.94734	8.99315	nan	nan	0.00092	FLWO1.5	i
2455667.94763	8.99872	nan	nan	0.00092	FLWO1.5	i
2455667.94789	8.99713	nan	nan	0.00092	FLWO1.5	i
2455667.94818	8.99586	nan	nan	0.00092	FLWO1.5	i
2455667.94845	8.99461	nan	nan	0.00092	FLWO1.5	i
2455667.9489	8.99382	nan	nan	0.00092	FLWO1.5	i
2455667.94917	8.99947	nan	nan	0.00092	FLWO1.5	i
2455667.94946	8.99916	nan	nan	0.00092	FLWO1.5	i
2455667.94974	8.99689	nan	nan	0.00092	FLWO1.5	i
2455667.95	8.99271	nan	nan	0.00092	FLWO1.5	i
2455667.95029	8.99088	nan	nan	0.00091	FLWO1.5	i
2455667.95074	8.99647	nan	nan	0.00092	FLWO1.5	i
2455667.95102	8.99558	nan	nan	0.00092	FLWO1.5	i
2455667.9513	8.99648	nan	nan	0.00092	FLWO1.5	i
2455667.95156	8.99345	nan	nan	0.00092	FLWO1.5	i
2455667.95183	8.99279	nan	nan	0.00092	FLWO1.5	i
2455667.9521	8.99564	nan	nan	0.00092	FLWO1.5	i
2455667.95257	8.99449	nan	nan	0.00092	FLWO1.5	i
2455667.95284	8.99459	nan	nan	0.00092	FLWO1.5	i
2455667.95313	8.99574	nan	nan	0.00092	FLWO1.5	i
2455667.9534	8.9949	nan	nan	0.00092	FLWO1.5	i
2455667.95367	8.99518	nan	nan	0.00092	FLWO1.5	i
2455667.95395	8.99404	nan	nan	0.00092	FLWO1.5	i
2455667.9544	8.99736	nan	nan	0.00091	FLWO1.5	i
2455667.95467	8.99433	nan	nan	0.00091	FLWO1.5	i
2455667.95494	8.99226	nan	nan	0.00091	FLWO1.5	i
2455667.95523	8.9943	nan	nan	0.00091	FLWO1.5	i
2455667.95553	8.99514	nan	nan	0.00091	FLWO1.5	i
2455667.95582	9.00033	nan	nan	0.00091	FLWO1.5	i
2455667.95625	9.00358	nan	nan	0.00091	FLWO1.5	i
2455667.95653	8.99761	nan	nan	0.00091	FLWO1.5	i
2455667.95681	8.99545	nan	nan	0.00091	FLWO1.5	i
2455667.95708	8.99235	nan	nan	0.00091	FLWO1.5	i
2455667.95735	8.99669	nan	nan	0.00091	FLWO1.5	i
2455667.95763	8.99495	nan	nan	0.00091	FLWO1.5	i
2455667.95808	8.99324	nan	nan	0.00091	FLWO1.5	i
2455667.95836	8.99641	nan	nan	0.00091	FLWO1.5	i
2455667.95862	8.99302	nan	nan	0.00091	FLWO1.5	i
2455667.95888	8.99552	nan	nan	0.00091	FLWO1.5	i
2455667.95916	8.99354	nan	nan	0.00091	FLWO1.5	i
2455667.95942	8.99559	nan	nan	0.00091	FLWO1.5	i
2455667.95986	8.99598	nan	nan	0.00091	FLWO1.5	i
2455667.96013	8.99496	nan	nan	0.00092	FLWO1.5	i
2455667.96041	8.99524	nan	nan	0.00091	FLWO1.5	i
2455667.96066	8.99171	nan	nan	0.00091	FLWO1.5	i
2455667.96093	8.99707	nan	nan	0.00091	FLWO1.5	i
2455667.96119	8.99711	nan	nan	0.00092	FLWO1.5	i
2455667.96164	8.99351	nan	nan	0.00091	FLWO1.5	i
2455667.96191	8.99593	nan	nan	0.00091	FLWO1.5	i
2455667.96219	8.9924	nan	nan	0.00092	FLWO1.5	i
2455667.96248	8.99247	nan	nan	0.00091	FLWO1.5	i
2455667.96274	8.99562	nan	nan	0.00091	FLWO1.5	i
2455667.96301	8.99785	nan	nan	0.00091	FLWO1.5	i
2455667.96346	8.99449	nan	nan	0.00091	FLWO1.5	i
2455667.96374	8.99249	nan	nan	0.00091	FLWO1.5	i
2455667.96399	8.99752	nan	nan	0.00091	FLWO1.5	i
2455667.96427	8.99269	nan	nan	0.00091	FLWO1.5	i
2455667.96457	8.99437	nan	nan	0.00091	FLWO1.5	i
2455667.96484	8.99733	nan	nan	0.00091	FLWO1.5	i
2455667.96529	8.99126	nan	nan	0.00091	FLWO1.5	i
2455667.96556	8.99378	nan	nan	0.00091	FLWO1.5	i
2455667.96585	8.99084	nan	nan	0.00091	FLWO1.5	i
2455667.96611	8.99451	nan	nan	0.00091	FLWO1.5	i
2455667.96638	8.99703	nan	nan	0.00091	FLWO1.5	i
2455667.96666	8.99627	nan	nan	0.00091	FLWO1.5	i
2455667.96711	8.99509	nan	nan	0.00091	FLWO1.5	i
2455667.96739	8.99504	nan	nan	0.00091	FLWO1.5	i
2455667.96766	8.993	nan	nan	0.00091	FLWO1.5	i
2455667.96794	8.99538	nan	nan	0.00091	FLWO1.5	i
2455667.96821	8.99825	nan	nan	0.00091	FLWO1.5	i
2455667.96849	8.99497	nan	nan	0.00091	FLWO1.5	i
2455667.96893	8.99131	nan	nan	0.00091	FLWO1.5	i
2455667.96919	8.99481	nan	nan	0.00091	FLWO1.5	i
2455667.96947	8.99672	nan	nan	0.00091	FLWO1.5	i
2455667.96974	8.99536	nan	nan	0.00091	FLWO1.5	i
2455667.97003	8.99627	nan	nan	0.00091	FLWO1.5	i
2455667.9703	8.99284	nan	nan	0.00091	FLWO1.5	i
2455667.97075	8.99561	nan	nan	0.00091	FLWO1.5	i
2455667.97102	8.99361	nan	nan	0.00091	FLWO1.5	i
2455667.97131	8.99648	nan	nan	0.00091	FLWO1.5	i
2455667.97158	8.99605	nan	nan	0.00091	FLWO1.5	i
2455667.97187	8.99644	nan	nan	0.00091	FLWO1.5	i
2455667.97213	8.9932	nan	nan	0.00091	FLWO1.5	i
2455667.97255	8.99655	nan	nan	0.00091	FLWO1.5	i
2455667.97283	8.99695	nan	nan	0.00091	FLWO1.5	i
2455667.97309	8.99907	nan	nan	0.00091	FLWO1.5	i
2455667.97336	8.99697	nan	nan	0.00091	FLWO1.5	i
2455667.97364	8.99557	nan	nan	0.00091	FLWO1.5	i
2455667.97391	8.99492	nan	nan	0.00091	FLWO1.5	i
2455667.97435	8.99331	nan	nan	0.00091	FLWO1.5	i
2455667.97461	8.99285	nan	nan	0.00091	FLWO1.5	i
2455667.97489	8.99595	nan	nan	0.00091	FLWO1.5	i
2455667.97514	8.99804	nan	nan	0.00091	FLWO1.5	i
2455667.97542	8.99403	nan	nan	0.00091	FLWO1.5	i
2455667.97571	8.99735	nan	nan	0.00091	FLWO1.5	i
2455667.97618	8.99454	nan	nan	0.00091	FLWO1.5	i
2455667.97647	8.99522	nan	nan	0.00091	FLWO1.5	i
2455667.97676	8.99357	nan	nan	0.00091	FLWO1.5	i
2455667.97703	8.99178	nan	nan	0.00091	FLWO1.5	i
2455667.97732	8.99361	nan	nan	0.00091	FLWO1.5	i
2455667.97759	8.99442	nan	nan	0.00091	FLWO1.5	i
2455667.97803	8.99115	nan	nan	0.00091	FLWO1.5	i
2455667.97831	8.9996	nan	nan	0.00091	FLWO1.5	i
2455667.97858	8.99488	nan	nan	0.00091	FLWO1.5	i
2455667.97883	8.9967	nan	nan	0.00091	FLWO1.5	i
2455667.97909	8.99601	nan	nan	0.00091	FLWO1.5	i
2455667.97935	8.99743	nan	nan	0.00091	FLWO1.5	i
2455667.97981	8.99506	nan	nan	0.00091	FLWO1.5	i
2455667.98006	8.99142	nan	nan	0.00091	FLWO1.5	i
2455667.98031	8.99609	nan	nan	0.00091	FLWO1.5	i
2455667.98058	8.99159	nan	nan	0.00091	FLWO1.5	i
2455667.98085	8.99796	nan	nan	0.00091	FLWO1.5	i
2455667.9811	8.99092	nan	nan	0.00091	FLWO1.5	i
2455667.98154	8.99534	nan	nan	0.00091	FLWO1.5	i
2455667.98182	8.99792	nan	nan	0.00091	FLWO1.5	i
2455667.98209	8.99478	nan	nan	0.00091	FLWO1.5	i
2455667.98236	8.99425	nan	nan	0.00091	FLWO1.5	i
2455667.98262	8.99629	nan	nan	0.00091	FLWO1.5	i
2455667.9829	8.99407	nan	nan	0.00091	FLWO1.5	i
2455667.98332	8.99541	nan	nan	0.00091	FLWO1.5	i
2455667.98359	8.99585	nan	nan	0.00091	FLWO1.5	i
2455667.98387	8.995	nan	nan	0.00091	FLWO1.5	i
2455667.98416	8.99415	nan	nan	0.00091	FLWO1.5	i
2455667.98444	8.99222	nan	nan	0.00091	FLWO1.5	i
2455667.9847	8.99419	nan	nan	0.00091	FLWO1.5	i
2455667.98509	8.9952	nan	nan	0.00091	FLWO1.5	i
2455667.98537	8.99861	nan	nan	0.00091	FLWO1.5	i
2455667.98564	8.99209	nan	nan	0.00091	FLWO1.5	i
2455667.98593	8.99485	nan	nan	0.00091	FLWO1.5	i
2455667.98619	8.99532	nan	nan	0.00091	FLWO1.5	i
2455667.98645	8.99004	nan	nan	0.00091	FLWO1.5	i
2455667.98688	8.99663	nan	nan	0.00091	FLWO1.5	i
2455667.98714	8.9983	nan	nan	0.00091	FLWO1.5	i
2455667.98742	8.99663	nan	nan	0.00091	FLWO1.5	i
2455667.98771	8.99418	nan	nan	0.00091	FLWO1.5	i
2455667.98799	8.99301	nan	nan	0.00091	FLWO1.5	i
2455667.98825	8.99449	nan	nan	0.00091	FLWO1.5	i
2455667.98876	8.99182	nan	nan	0.00091	FLWO1.5	i
2455667.98903	8.99487	nan	nan	0.00091	FLWO1.5	i
2455667.98934	8.99392	nan	nan	0.00091	FLWO1.5	i
2455667.9896	8.99551	nan	nan	0.00091	FLWO1.5	i
2455667.98988	8.99359	nan	nan	0.00091	FLWO1.5	i
2455667.99015	8.99437	nan	nan	0.00091	FLWO1.5	i
2455667.9906	8.99237	nan	nan	0.00091	FLWO1.5	i
2455667.99087	8.9876	nan	nan	0.00091	FLWO1.5	i
2455667.99114	8.98931	nan	nan	0.00091	FLWO1.5	i
2455667.99143	8.99221	nan	nan	0.00091	FLWO1.5	i
2455667.99168	8.99528	nan	nan	0.00091	FLWO1.5	i
2455667.99196	8.99553	nan	nan	0.00091	FLWO1.5	i
2455667.99241	8.9982	nan	nan	0.00091	FLWO1.5	i
2455667.99269	8.98854	nan	nan	0.00091	FLWO1.5	i
2455667.99295	8.99319	nan	nan	0.00091	FLWO1.5	i
2455667.99323	8.9967	nan	nan	0.00091	FLWO1.5	i
2455667.99351	8.99644	nan	nan	0.00091	FLWO1.5	i
2455667.99379	8.9929	nan	nan	0.00091	FLWO1.5	i
2455667.99424	8.99925	nan	nan	0.00091	FLWO1.5	i
2455667.99452	8.99604	nan	nan	0.00091	FLWO1.5	i
2455667.99477	8.99594	nan	nan	0.00091	FLWO1.5	i
2455667.99506	8.99936	nan	nan	0.00091	FLWO1.5	i
2455667.99534	8.99918	nan	nan	0.00091	FLWO1.5	i
2455667.99562	8.99294	nan	nan	0.00091	FLWO1.5	i
2455667.99607	8.99632	nan	nan	0.00091	FLWO1.5	i
2455667.99633	8.99656	nan	nan	0.00091	FLWO1.5	i
2455667.99659	8.99533	nan	nan	0.00091	FLWO1.5	i
2455667.99688	8.99879	nan	nan	0.00091	FLWO1.5	i
2455667.99714	8.99804	nan	nan	0.00091	FLWO1.5	i
2455667.99743	8.99818	nan	nan	0.00091	FLWO1.5	i
2455667.99798	8.99857	nan	nan	0.00091	FLWO1.5	i
2455667.99824	8.99682	nan	nan	0.00091	FLWO1.5	i
2455667.99852	8.99308	nan	nan	0.00091	FLWO1.5	i
2455667.9988	9.00294	nan	nan	0.00091	FLWO1.5	i
2455667.99908	8.99577	nan	nan	0.00091	FLWO1.5	i
2455667.99935	8.9968	nan	nan	0.00091	FLWO1.5	i
2455667.99981	9.00069	nan	nan	0.00091	FLWO1.5	i
2455668.00007	8.99796	nan	nan	0.00091	FLWO1.5	i
2455668.00034	8.99498	nan	nan	0.00092	FLWO1.5	i
2455668.0006	8.99191	nan	nan	0.00091	FLWO1.5	i
2455701.66201	8.79649	nan	nan	0.00051	FLWO1.5	i
2455701.66255	8.80497	nan	nan	0.00051	FLWO1.5	i
2455701.66304	8.80128	nan	nan	0.00052	FLWO1.5	i
2455701.66357	8.764	nan	nan	0.00056	FLWO1.5	i
2455701.66407	8.77061	nan	nan	0.00056	FLWO1.5	i
2455701.6646	8.80688	nan	nan	0.00053	FLWO1.5	i
2455701.6651	8.8023	nan	nan	0.00051	FLWO1.5	i
2455701.6656	8.80719	nan	nan	0.00051	FLWO1.5	i
2455701.6661	8.79749	nan	nan	0.00051	FLWO1.5	i
2455701.66661	8.8046	nan	nan	0.00051	FLWO1.5	i
2455701.66713	8.8014	nan	nan	0.00051	FLWO1.5	i
2455701.66765	8.80448	nan	nan	0.00051	FLWO1.5	i
2455701.66815	8.80375	nan	nan	0.00051	FLWO1.5	i
2455701.66866	8.80397	nan	nan	0.00051	FLWO1.5	i
2455701.66916	8.8061	nan	nan	0.00051	FLWO1.5	i
2455701.66966	8.80223	nan	nan	0.00051	FLWO1.5	i
2455701.67017	8.80588	nan	nan	0.00051	FLWO1.5	i
2455701.67065	8.80331	nan	nan	0.00051	FLWO1.5	i
2455701.67116	8.80082	nan	nan	0.0005	FLWO1.5	i
2455701.67167	8.80552	nan	nan	0.0005	FLWO1.5	i
2455701.67218	8.80333	nan	nan	0.0005	FLWO1.5	i
2455701.67266	8.80571	nan	nan	0.0005	FLWO1.5	i
2455701.67316	8.80223	nan	nan	0.0005	FLWO1.5	i
2455701.67367	8.80433	nan	nan	0.0005	FLWO1.5	i
2455701.67419	8.80375	nan	nan	0.0005	FLWO1.5	i
2455701.6747	8.79979	nan	nan	0.0005	FLWO1.5	i
2455701.6752	8.79869	nan	nan	0.0005	FLWO1.5	i
2455701.67569	8.79772	nan	nan	0.0005	FLWO1.5	i
2455701.67618	8.80368	nan	nan	0.0005	FLWO1.5	i
2455701.6767	8.80277	nan	nan	0.0005	FLWO1.5	i
2455701.67722	8.80499	nan	nan	0.0005	FLWO1.5	i
2455701.67773	8.80435	nan	nan	0.0005	FLWO1.5	i
2455701.67824	8.80684	nan	nan	0.0005	FLWO1.5	i
2455701.67873	8.80574	nan	nan	0.0005	FLWO1.5	i
2455701.67922	8.80591	nan	nan	0.0005	FLWO1.5	i
2455701.67973	8.80274	nan	nan	0.0005	FLWO1.5	i
2455701.68023	8.80472	nan	nan	0.0005	FLWO1.5	i
2455701.68079	8.80059	nan	nan	0.0005	FLWO1.5	i
2455701.68139	8.80302	nan	nan	0.0005	FLWO1.5	i
2455701.6819	8.80516	nan	nan	0.0005	FLWO1.5	i
2455701.68249	8.80178	nan	nan	0.0005	FLWO1.5	i
2455701.68306	8.79916	nan	nan	0.0005	FLWO1.5	i
2455701.68358	8.80198	nan	nan	0.0005	FLWO1.5	i
2455701.68406	8.80431	nan	nan	0.0005	FLWO1.5	i
2455701.68458	8.80855	nan	nan	0.0005	FLWO1.5	i
2455701.6851	8.80109	nan	nan	0.0005	FLWO1.5	i
2455701.68561	8.80421	nan	nan	0.0005	FLWO1.5	i
2455701.68612	8.80158	nan	nan	0.0005	FLWO1.5	i
2455701.68663	8.79692	nan	nan	0.0005	FLWO1.5	i
2455701.68714	8.80404	nan	nan	0.0005	FLWO1.5	i
2455701.68772	8.80191	nan	nan	0.0005	FLWO1.5	i
2455701.68823	8.80305	nan	nan	0.0005	FLWO1.5	i
2455701.68874	8.80089	nan	nan	0.0005	FLWO1.5	i
2455701.68924	8.80634	nan	nan	0.0005	FLWO1.5	i
2455701.68975	8.80507	nan	nan	0.0005	FLWO1.5	i
2455701.69023	8.80658	nan	nan	0.0005	FLWO1.5	i
2455701.69074	8.80073	nan	nan	0.0005	FLWO1.5	i
2455701.69124	8.8027	nan	nan	0.00049	FLWO1.5	i
2455701.69175	8.80207	nan	nan	0.00049	FLWO1.5	i
2455701.69226	8.80233	nan	nan	0.00049	FLWO1.5	i
2455701.69277	8.80197	nan	nan	0.00049	FLWO1.5	i
2455701.69329	8.80286	nan	nan	0.0005	FLWO1.5	i
2455701.6938	8.8021	nan	nan	0.00049	FLWO1.5	i
2455701.69431	8.80353	nan	nan	0.00049	FLWO1.5	i
2455701.69483	8.80121	nan	nan	0.00049	FLWO1.5	i
2455701.69535	8.80655	nan	nan	0.0005	FLWO1.5	i
2455701.69587	8.80566	nan	nan	0.00049	FLWO1.5	i
2455701.69638	8.80071	nan	nan	0.00049	FLWO1.5	i
2455701.6969	8.79843	nan	nan	0.00049	FLWO1.5	i
2455701.69742	8.80541	nan	nan	0.0005	FLWO1.5	i
2455701.69793	8.79756	nan	nan	0.00049	FLWO1.5	i
2455701.69844	8.80137	nan	nan	0.00049	FLWO1.5	i
2455701.69897	8.80432	nan	nan	0.00049	FLWO1.5	i
2455701.69949	8.80037	nan	nan	0.00049	FLWO1.5	i
2455701.7	8.80163	nan	nan	0.00049	FLWO1.5	i
2455701.7005	8.80384	nan	nan	0.00049	FLWO1.5	i
2455701.70101	8.80137	nan	nan	0.00049	FLWO1.5	i
2455701.70152	8.80182	nan	nan	0.00049	FLWO1.5	i
2455701.70203	8.80077	nan	nan	0.00049	FLWO1.5	i
2455701.70254	8.79907	nan	nan	0.00049	FLWO1.5	i
2455701.70303	8.80407	nan	nan	0.00049	FLWO1.5	i
2455701.70355	8.80306	nan	nan	0.0005	FLWO1.5	i
2455701.70406	8.80219	nan	nan	0.00049	FLWO1.5	i
2455701.70457	8.79994	nan	nan	0.00049	FLWO1.5	i
2455701.70508	8.7991	nan	nan	0.0005	FLWO1.5	i
2455701.7056	8.80082	nan	nan	0.0005	FLWO1.5	i
2455701.7061	8.80382	nan	nan	0.0005	FLWO1.5	i
2455701.7066	8.80252	nan	nan	0.0005	FLWO1.5	i
2455701.70713	8.79635	nan	nan	0.00049	FLWO1.5	i
2455701.70765	8.80145	nan	nan	0.00049	FLWO1.5	i
2455701.70816	8.80524	nan	nan	0.00049	FLWO1.5	i
2455701.70866	8.8017	nan	nan	0.00049	FLWO1.5	i
2455701.70914	8.80638	nan	nan	0.0005	FLWO1.5	i
2455701.70963	8.80491	nan	nan	0.00049	FLWO1.5	i
2455701.71014	8.79861	nan	nan	0.00049	FLWO1.5	i
2455701.71066	8.80009	nan	nan	0.00049	FLWO1.5	i
2455701.71116	8.80068	nan	nan	0.00049	FLWO1.5	i
2455701.71167	8.80018	nan	nan	0.00049	FLWO1.5	i
2455701.71219	8.80332	nan	nan	0.00049	FLWO1.5	i
2455701.71271	8.79951	nan	nan	0.00049	FLWO1.5	i
2455701.71332	8.7996	nan	nan	0.00049	FLWO1.5	i
2455701.71388	8.80173	nan	nan	0.00049	FLWO1.5	i
2455701.71444	8.80552	nan	nan	0.0005	FLWO1.5	i
2455701.71498	8.80634	nan	nan	0.00049	FLWO1.5	i
2455701.71552	8.803	nan	nan	0.0005	FLWO1.5	i
2455701.71607	8.80383	nan	nan	0.00049	FLWO1.5	i
2455701.7166	8.80112	nan	nan	0.00049	FLWO1.5	i
2455701.71711	8.80008	nan	nan	0.00049	FLWO1.5	i
2455701.71762	8.79687	nan	nan	0.00049	FLWO1.5	i
2455701.71813	8.79904	nan	nan	0.00049	FLWO1.5	i
2455701.71862	8.80057	nan	nan	0.00049	FLWO1.5	i
2455701.71914	8.8003	nan	nan	0.00049	FLWO1.5	i
2455701.7197	8.79953	nan	nan	0.00049	FLWO1.5	i
2455701.72029	8.79918	nan	nan	0.00049	FLWO1.5	i
2455701.72086	8.79905	nan	nan	0.00049	FLWO1.5	i
2455701.72145	8.79923	nan	nan	0.00049	FLWO1.5	i
2455701.72197	8.7995	nan	nan	0.00049	FLWO1.5	i
2455701.72249	8.7987	nan	nan	0.00049	FLWO1.5	i
2455701.72299	8.80031	nan	nan	0.00049	FLWO1.5	i
2455701.72347	8.79815	nan	nan	0.00049	FLWO1.5	i
2455701.72398	8.8002	nan	nan	0.00049	FLWO1.5	i
2455701.7245	8.79671	nan	nan	0.00049	FLWO1.5	i
2455701.72501	8.80022	nan	nan	0.00049	FLWO1.5	i
2455701.72551	8.80062	nan	nan	0.00049	FLWO1.5	i
2455701.72603	8.8019	nan	nan	0.00049	FLWO1.5	i
2455701.72653	8.80125	nan	nan	0.00049	FLWO1.5	i
2455701.72703	8.79847	nan	nan	0.00049	FLWO1.5	i
2455701.72751	8.80199	nan	nan	0.00049	FLWO1.5	i
2455701.72802	8.79795	nan	nan	0.00049	FLWO1.5	i
2455701.72853	8.79864	nan	nan	0.00049	FLWO1.5	i
2455701.72903	8.79992	nan	nan	0.00049	FLWO1.5	i
2455701.72954	8.80103	nan	nan	0.00049	FLWO1.5	i
2455701.73006	8.80136	nan	nan	0.00049	FLWO1.5	i
2455701.73056	8.79978	nan	nan	0.00049	FLWO1.5	i
2455701.73102	8.80127	nan	nan	0.00049	FLWO1.5	i
2455701.73152	8.80047	nan	nan	0.00049	FLWO1.5	i
2455701.73201	8.80011	nan	nan	0.00049	FLWO1.5	i
2455701.73254	8.79666	nan	nan	0.00049	FLWO1.5	i
2455701.73304	8.79908	nan	nan	0.00049	FLWO1.5	i
2455701.73355	8.80189	nan	nan	0.00049	FLWO1.5	i
2455701.73407	8.80048	nan	nan	0.00049	FLWO1.5	i
2455701.73458	8.79817	nan	nan	0.00049	FLWO1.5	i
2455701.73508	8.79853	nan	nan	0.00049	FLWO1.5	i
2455701.73558	8.79642	nan	nan	0.00049	FLWO1.5	i
2455701.73609	8.79915	nan	nan	0.00049	FLWO1.5	i
2455701.73661	8.79783	nan	nan	0.00049	FLWO1.5	i
2455701.7371	8.79959	nan	nan	0.00049	FLWO1.5	i
2455701.7376	8.8019	nan	nan	0.00049	FLWO1.5	i
2455701.73811	8.8011	nan	nan	0.00049	FLWO1.5	i
2455701.73862	8.79979	nan	nan	0.00049	FLWO1.5	i
2455701.73914	8.79927	nan	nan	0.00049	FLWO1.5	i
2455701.73965	8.80298	nan	nan	0.00049	FLWO1.5	i
2455701.74015	8.80392	nan	nan	0.00049	FLWO1.5	i
2455701.74065	8.79933	nan	nan	0.00049	FLWO1.5	i
2455701.74116	8.79825	nan	nan	0.00049	FLWO1.5	i
2455701.74167	8.80194	nan	nan	0.00049	FLWO1.5	i
2455701.74216	8.79902	nan	nan	0.00049	FLWO1.5	i
2455701.74266	8.79969	nan	nan	0.00049	FLWO1.5	i
2455701.74318	8.80403	nan	nan	0.00049	FLWO1.5	i
2455701.74368	8.79924	nan	nan	0.00049	FLWO1.5	i
2455701.74417	8.80169	nan	nan	0.00049	FLWO1.5	i
2455701.74469	8.80128	nan	nan	0.00049	FLWO1.5	i
2455701.74521	8.79482	nan	nan	0.00049	FLWO1.5	i
2455701.74572	8.79813	nan	nan	0.00049	FLWO1.5	i
2455701.74622	8.79717	nan	nan	0.00049	FLWO1.5	i
2455701.74671	8.79611	nan	nan	0.00049	FLWO1.5	i
2455701.74722	8.79789	nan	nan	0.00049	FLWO1.5	i
2455701.74773	8.79777	nan	nan	0.00049	FLWO1.5	i
2455701.74824	8.79607	nan	nan	0.00049	FLWO1.5	i
2455701.7488	8.8009	nan	nan	0.00049	FLWO1.5	i
2455701.74931	8.79924	nan	nan	0.00049	FLWO1.5	i
2455701.7499	8.79666	nan	nan	0.00049	FLWO1.5	i
2455701.75043	8.80039	nan	nan	0.00049	FLWO1.5	i
2455701.75095	8.7975	nan	nan	0.00049	FLWO1.5	i
2455701.75148	8.79879	nan	nan	0.00049	FLWO1.5	i
2455701.75206	8.80333	nan	nan	0.00049	FLWO1.5	i
2455701.75265	8.80336	nan	nan	0.00049	FLWO1.5	i
2455701.75321	8.79609	nan	nan	0.00049	FLWO1.5	i
2455701.75372	8.7994	nan	nan	0.00049	FLWO1.5	i
2455701.75429	8.79852	nan	nan	0.00049	FLWO1.5	i
2455701.75485	8.80337	nan	nan	0.00049	FLWO1.5	i
2455701.75541	8.79986	nan	nan	0.00049	FLWO1.5	i
2455701.75593	8.79848	nan	nan	0.00049	FLWO1.5	i
2455701.75642	8.79943	nan	nan	0.00049	FLWO1.5	i
2455701.75692	8.79633	nan	nan	0.00049	FLWO1.5	i
2455701.75747	8.80381	nan	nan	0.00049	FLWO1.5	i
2455701.75801	8.79802	nan	nan	0.00049	FLWO1.5	i
2455701.75858	8.80141	nan	nan	0.00049	FLWO1.5	i
2455701.75918	8.79917	nan	nan	0.00049	FLWO1.5	i
2455701.75977	8.79845	nan	nan	0.00049	FLWO1.5	i
2455701.76035	8.79732	nan	nan	0.00049	FLWO1.5	i
2455701.76087	8.79569	nan	nan	0.00049	FLWO1.5	i
2455701.76142	8.80121	nan	nan	0.00049	FLWO1.5	i
2455701.76197	8.80077	nan	nan	0.00049	FLWO1.5	i
2455701.76247	8.79842	nan	nan	0.00049	FLWO1.5	i
2455701.76306	8.79758	nan	nan	0.00049	FLWO1.5	i
2455701.76358	8.79525	nan	nan	0.00049	FLWO1.5	i
2455701.76409	8.79975	nan	nan	0.00049	FLWO1.5	i
2455701.76461	8.79601	nan	nan	0.00049	FLWO1.5	i
2455701.76509	8.79617	nan	nan	0.00049	FLWO1.5	i
2455701.76775	8.79641	nan	nan	0.00049	FLWO1.5	i
2455701.76825	8.7984	nan	nan	0.00049	FLWO1.5	i
2455701.76876	8.79458	nan	nan	0.00049	FLWO1.5	i
2455701.76928	8.7992	nan	nan	0.00049	FLWO1.5	i
2455701.76978	8.79622	nan	nan	0.00049	FLWO1.5	i
2455701.77028	8.79649	nan	nan	0.00049	FLWO1.5	i
2455701.77081	8.79621	nan	nan	0.00049	FLWO1.5	i
2455701.77132	8.79595	nan	nan	0.00049	FLWO1.5	i
2455701.77182	8.79687	nan	nan	0.00049	FLWO1.5	i
2455701.77229	8.79451	nan	nan	0.00049	FLWO1.5	i
2455701.7728	8.79596	nan	nan	0.00049	FLWO1.5	i
2455701.77332	8.79596	nan	nan	0.00049	FLWO1.5	i
2455701.77383	8.79641	nan	nan	0.00049	FLWO1.5	i
2455701.77433	8.79263	nan	nan	0.00049	FLWO1.5	i
2455701.77484	8.79262	nan	nan	0.00049	FLWO1.5	i
2455701.77535	8.7936	nan	nan	0.00049	FLWO1.5	i
2455701.77585	8.79026	nan	nan	0.00049	FLWO1.5	i
2455701.77635	8.79619	nan	nan	0.00049	FLWO1.5	i
2455701.77686	8.79335	nan	nan	0.00049	FLWO1.5	i
2455701.77738	8.79288	nan	nan	0.00049	FLWO1.5	i
2455701.77787	8.79673	nan	nan	0.00049	FLWO1.5	i
2455701.77838	8.79739	nan	nan	0.00049	FLWO1.5	i
2455701.7789	8.79293	nan	nan	0.00049	FLWO1.5	i
2455701.77947	8.7905	nan	nan	0.00049	FLWO1.5	i
2455701.78001	8.79299	nan	nan	0.00049	FLWO1.5	i
2455701.78059	8.7898	nan	nan	0.00048	FLWO1.5	i
2455701.78113	8.7934	nan	nan	0.00049	FLWO1.5	i
2455701.78163	8.79271	nan	nan	0.00049	FLWO1.5	i
2455701.78215	8.79015	nan	nan	0.00048	FLWO1.5	i
2455701.78265	8.78983	nan	nan	0.00048	FLWO1.5	i
2455701.78315	8.79513	nan	nan	0.00048	FLWO1.5	i
2455701.78366	8.79295	nan	nan	0.00048	FLWO1.5	i
2455701.78414	8.7926	nan	nan	0.00049	FLWO1.5	i
2455701.78464	8.79112	nan	nan	0.00048	FLWO1.5	i
2455701.78515	8.79201	nan	nan	0.00049	FLWO1.5	i
2455701.78564	8.79385	nan	nan	0.00048	FLWO1.5	i
2455701.78616	8.78923	nan	nan	0.00048	FLWO1.5	i
2455701.78667	8.78822	nan	nan	0.00048	FLWO1.5	i
2455701.78716	8.79211	nan	nan	0.00049	FLWO1.5	i
2455701.78767	8.79362	nan	nan	0.00048	FLWO1.5	i
2455701.78818	8.79398	nan	nan	0.00049	FLWO1.5	i
2455701.78869	8.79347	nan	nan	0.00049	FLWO1.5	i
2455701.78917	8.7894	nan	nan	0.00048	FLWO1.5	i
2455701.78969	8.78974	nan	nan	0.00048	FLWO1.5	i
2455701.7902	8.79145	nan	nan	0.00048	FLWO1.5	i
2455701.79069	8.78716	nan	nan	0.00048	FLWO1.5	i
2455701.79119	8.79498	nan	nan	0.00049	FLWO1.5	i
2455701.79169	8.78914	nan	nan	0.00048	FLWO1.5	i
2455701.79219	8.7913	nan	nan	0.00049	FLWO1.5	i
2455701.79269	8.79268	nan	nan	0.00049	FLWO1.5	i
2455701.79323	8.78999	nan	nan	0.00048	FLWO1.5	i
2455701.79372	8.78983	nan	nan	0.00048	FLWO1.5	i
2455701.79421	8.79375	nan	nan	0.00048	FLWO1.5	i
2455701.79473	8.79156	nan	nan	0.00048	FLWO1.5	i
2455701.79522	8.79282	nan	nan	0.00048	FLWO1.5	i
2455701.79572	8.79111	nan	nan	0.00048	FLWO1.5	i
2455701.79624	8.79232	nan	nan	0.00049	FLWO1.5	i
2455701.79674	8.79447	nan	nan	0.00049	FLWO1.5	i
2455701.79723	8.79625	nan	nan	0.00049	FLWO1.5	i
2455701.79774	8.79282	nan	nan	0.00048	FLWO1.5	i
2455701.79825	8.79577	nan	nan	0.00049	FLWO1.5	i
2455701.79875	8.79449	nan	nan	0.00049	FLWO1.5	i
2455701.79926	8.78971	nan	nan	0.00049	FLWO1.5	i
2455701.79978	8.79474	nan	nan	0.00049	FLWO1.5	i
2455701.80027	8.79091	nan	nan	0.00049	FLWO1.5	i
2455701.80078	8.79477	nan	nan	0.00049	FLWO1.5	i
2455701.80127	8.79598	nan	nan	0.00049	FLWO1.5	i
2455701.80177	8.79653	nan	nan	0.00049	FLWO1.5	i
2455701.80228	8.7937	nan	nan	0.00049	FLWO1.5	i
2455701.80279	8.79338	nan	nan	0.00049	FLWO1.5	i
2455701.8033	8.79824	nan	nan	0.00049	FLWO1.5	i
2455701.8038	8.79081	nan	nan	0.00049	FLWO1.5	i
2455701.80429	8.79365	nan	nan	0.00049	FLWO1.5	i
2455701.8048	8.79696	nan	nan	0.00049	FLWO1.5	i
2455701.80529	8.79559	nan	nan	0.00049	FLWO1.5	i
2455701.80579	8.79495	nan	nan	0.00049	FLWO1.5	i
2455701.8063	8.79958	nan	nan	0.00049	FLWO1.5	i
2455701.8073	8.79777	nan	nan	0.00049	FLWO1.5	i
2455701.8078	8.79842	nan	nan	0.00049	FLWO1.5	i
2455701.80831	8.79565	nan	nan	0.00049	FLWO1.5	i
2455701.80883	8.7956	nan	nan	0.00049	FLWO1.5	i
2455701.80933	8.79542	nan	nan	0.00049	FLWO1.5	i
2455701.80985	8.79785	nan	nan	0.00049	FLWO1.5	i
2455701.81036	8.80108	nan	nan	0.00049	FLWO1.5	i
2455701.81087	8.79799	nan	nan	0.00049	FLWO1.5	i
2455701.81138	8.79537	nan	nan	0.00049	FLWO1.5	i
2455701.8119	8.79186	nan	nan	0.00049	FLWO1.5	i
2455701.81242	8.79703	nan	nan	0.00049	FLWO1.5	i
2455701.81291	8.79063	nan	nan	0.00049	FLWO1.5	i
2455701.81341	8.78746	nan	nan	0.00048	FLWO1.5	i
2455701.81395	8.79091	nan	nan	0.00048	FLWO1.5	i
2455701.81446	8.79182	nan	nan	0.00048	FLWO1.5	i
2455701.81496	8.79313	nan	nan	0.00048	FLWO1.5	i
2455701.8155	8.79391	nan	nan	0.00048	FLWO1.5	i
2455701.81609	8.78841	nan	nan	0.00048	FLWO1.5	i
2455701.81661	8.79357	nan	nan	0.00048	FLWO1.5	i
2455701.81714	8.79304	nan	nan	0.00048	FLWO1.5	i
2455701.81765	8.79106	nan	nan	0.00048	FLWO1.5	i
2455701.81821	8.7944	nan	nan	0.00048	FLWO1.5	i
2455701.81877	8.78901	nan	nan	0.00048	FLWO1.5	i
2455701.8193	8.78904	nan	nan	0.00048	FLWO1.5	i
2455701.8199	8.79468	nan	nan	0.00048	FLWO1.5	i
2455701.82046	8.79492	nan	nan	0.00048	FLWO1.5	i
2455701.82105	8.79454	nan	nan	0.00048	FLWO1.5	i
2455701.82163	8.79461	nan	nan	0.00048	FLWO1.5	i
2455701.82214	8.79414	nan	nan	0.00048	FLWO1.5	i
2455701.82267	8.79059	nan	nan	0.00048	FLWO1.5	i
2455701.82318	8.7933	nan	nan	0.00048	FLWO1.5	i
2455701.82366	8.79025	nan	nan	0.00048	FLWO1.5	i
2455701.82417	8.79299	nan	nan	0.00048	FLWO1.5	i
2455701.82469	8.79074	nan	nan	0.00048	FLWO1.5	i
2455701.8252	8.78947	nan	nan	0.00048	FLWO1.5	i
2455701.82568	8.79246	nan	nan	0.00048	FLWO1.5	i
2455701.82619	8.79469	nan	nan	0.00048	FLWO1.5	i
2455701.8267	8.78965	nan	nan	0.00048	FLWO1.5	i
2455701.82719	8.79411	nan	nan	0.00048	FLWO1.5	i
2455701.82769	8.79161	nan	nan	0.00048	FLWO1.5	i
2455701.8282	8.79149	nan	nan	0.00048	FLWO1.5	i
2455701.82869	8.79221	nan	nan	0.00048	FLWO1.5	i
2455701.82919	8.79511	nan	nan	0.00048	FLWO1.5	i
2455701.82969	8.79245	nan	nan	0.00048	FLWO1.5	i
2455701.8302	8.79354	nan	nan	0.00048	FLWO1.5	i
2455701.83071	8.79229	nan	nan	0.00048	FLWO1.5	i
2455701.83121	8.79348	nan	nan	0.00048	FLWO1.5	i
2455701.8317	8.79267	nan	nan	0.00048	FLWO1.5	i
2455701.83221	8.79357	nan	nan	0.00048	FLWO1.5	i
2455701.83271	8.79376	nan	nan	0.00048	FLWO1.5	i
2455701.83322	8.79379	nan	nan	0.00048	FLWO1.5	i
2455701.83373	8.7897	nan	nan	0.00048	FLWO1.5	i
2455701.83425	8.79121	nan	nan	0.00048	FLWO1.5	i
2455701.83475	8.79281	nan	nan	0.00048	FLWO1.5	i
2455701.83526	8.79374	nan	nan	0.00048	FLWO1.5	i
2455701.83577	8.79173	nan	nan	0.00048	FLWO1.5	i
2455701.83629	8.79373	nan	nan	0.00048	FLWO1.5	i
2455701.8368	8.79293	nan	nan	0.00048	FLWO1.5	i
2455701.8373	8.79414	nan	nan	0.00048	FLWO1.5	i
2455701.83783	8.79279	nan	nan	0.00048	FLWO1.5	i
2455701.83831	8.79279	nan	nan	0.00048	FLWO1.5	i
2455701.83883	8.79388	nan	nan	0.00048	FLWO1.5	i
2455701.83934	8.79125	nan	nan	0.00048	FLWO1.5	i
2455701.83984	8.79058	nan	nan	0.00048	FLWO1.5	i
2455701.84033	8.79253	nan	nan	0.00048	FLWO1.5	i
2455701.84083	8.79337	nan	nan	0.00048	FLWO1.5	i
2455701.84133	8.79018	nan	nan	0.00048	FLWO1.5	i
2455701.84181	8.79351	nan	nan	0.00048	FLWO1.5	i
2455701.8423	8.78972	nan	nan	0.00048	FLWO1.5	i
2455701.84283	8.79446	nan	nan	0.00048	FLWO1.5	i
2455701.84336	8.79252	nan	nan	0.00048	FLWO1.5	i
2455701.84388	8.79271	nan	nan	0.00048	FLWO1.5	i
2455701.84447	8.79547	nan	nan	0.00048	FLWO1.5	i
2455701.84501	8.79341	nan	nan	0.00048	FLWO1.5	i
2455701.84553	8.79609	nan	nan	0.00048	FLWO1.5	i
2455701.84605	8.79126	nan	nan	0.00048	FLWO1.5	i
2455701.84655	8.79685	nan	nan	0.00048	FLWO1.5	i
2455701.84706	8.79565	nan	nan	0.00048	FLWO1.5	i
2455701.84756	8.79573	nan	nan	0.00048	FLWO1.5	i
2455701.84806	8.79682	nan	nan	0.00048	FLWO1.5	i
2455701.84857	8.79633	nan	nan	0.00048	FLWO1.5	i
2455701.84909	8.79396	nan	nan	0.00048	FLWO1.5	i
2455701.84964	8.79636	nan	nan	0.00048	FLWO1.5	i
2455701.85014	8.7917	nan	nan	0.00048	FLWO1.5	i
2455701.85065	8.7953	nan	nan	0.00048	FLWO1.5	i
2455701.85123	8.79527	nan	nan	0.00048	FLWO1.5	i
2455701.85182	8.79392	nan	nan	0.00048	FLWO1.5	i
2455701.85239	8.79608	nan	nan	0.00048	FLWO1.5	i
2455701.85286	8.79517	nan	nan	0.00048	FLWO1.5	i
2455701.85337	8.79872	nan	nan	0.00048	FLWO1.5	i
2455701.85387	8.7927	nan	nan	0.00048	FLWO1.5	i
2455701.85436	8.79606	nan	nan	0.00048	FLWO1.5	i
2455701.85486	8.79442	nan	nan	0.00048	FLWO1.5	i
2455701.85538	8.79565	nan	nan	0.00048	FLWO1.5	i
2455701.8559	8.79568	nan	nan	0.00048	FLWO1.5	i
2455701.85641	8.79733	nan	nan	0.00048	FLWO1.5	i
2455701.85692	8.79432	nan	nan	0.00048	FLWO1.5	i
2455701.85743	8.79204	nan	nan	0.00048	FLWO1.5	i
2455701.85794	8.79225	nan	nan	0.00048	FLWO1.5	i
2455701.85844	8.79874	nan	nan	0.00048	FLWO1.5	i
2455701.85896	8.79622	nan	nan	0.00048	FLWO1.5	i
2455701.85947	8.79597	nan	nan	0.00048	FLWO1.5	i
2455701.85998	8.79241	nan	nan	0.00048	FLWO1.5	i
2455701.8605	8.79624	nan	nan	0.00048	FLWO1.5	i
2455701.861	8.79467	nan	nan	0.00048	FLWO1.5	i
2455701.86149	8.79418	nan	nan	0.00048	FLWO1.5	i
2455701.86199	8.79382	nan	nan	0.00048	FLWO1.5	i
2455701.8625	8.79642	nan	nan	0.00048	FLWO1.5	i
2455701.86301	8.79473	nan	nan	0.00048	FLWO1.5	i
2455701.86352	8.79373	nan	nan	0.00048	FLWO1.5	i
2455701.86404	8.79581	nan	nan	0.00048	FLWO1.5	i
2455701.86453	8.79539	nan	nan	0.00048	FLWO1.5	i
2455701.86504	8.80014	nan	nan	0.00048	FLWO1.5	i
2455701.86555	8.79428	nan	nan	0.00048	FLWO1.5	i
2455701.86604	8.79779	nan	nan	0.00048	FLWO1.5	i
2455701.86655	8.79453	nan	nan	0.00048	FLWO1.5	i
2455701.86705	8.79161	nan	nan	0.00048	FLWO1.5	i
2455701.86755	8.79728	nan	nan	0.00048	FLWO1.5	i
2455701.86805	8.79328	nan	nan	0.00048	FLWO1.5	i
2455701.86857	8.79121	nan	nan	0.00048	FLWO1.5	i
2455701.86905	8.79785	nan	nan	0.00048	FLWO1.5	i
2455701.86956	8.79668	nan	nan	0.00048	FLWO1.5	i
2455701.87021	8.79334	nan	nan	0.00048	FLWO1.5	i
2455701.8707	8.7953	nan	nan	0.00048	FLWO1.5	i
2455701.87123	8.79826	nan	nan	0.00048	FLWO1.5	i
2455701.87178	8.79671	nan	nan	0.00048	FLWO1.5	i
2455701.87235	8.79455	nan	nan	0.00048	FLWO1.5	i
2455701.87286	8.79619	nan	nan	0.00048	FLWO1.5	i
2455701.87335	8.79623	nan	nan	0.00048	FLWO1.5	i
2455701.87391	8.79765	nan	nan	0.00048	FLWO1.5	i
2455701.87449	8.79736	nan	nan	0.00048	FLWO1.5	i
2455701.87504	8.79664	nan	nan	0.00048	FLWO1.5	i
2455701.87553	8.79405	nan	nan	0.00048	FLWO1.5	i
2455701.87602	8.796	nan	nan	0.00048	FLWO1.5	i
2455701.87652	8.79879	nan	nan	0.00048	FLWO1.5	i
2455701.87704	8.79486	nan	nan	0.00048	FLWO1.5	i
2455701.87752	8.7952	nan	nan	0.00048	FLWO1.5	i
2455701.87802	8.79233	nan	nan	0.00048	FLWO1.5	i
2455701.87853	8.79642	nan	nan	0.00048	FLWO1.5	i
2455701.87905	8.79394	nan	nan	0.00048	FLWO1.5	i
2455701.87956	8.79394	nan	nan	0.00048	FLWO1.5	i
2455701.88007	8.79392	nan	nan	0.00048	FLWO1.5	i
2455701.88057	8.79643	nan	nan	0.00048	FLWO1.5	i
2455701.88109	8.79394	nan	nan	0.00048	FLWO1.5	i
2455701.88159	8.79545	nan	nan	0.00048	FLWO1.5	i
2455701.8821	8.79586	nan	nan	0.00048	FLWO1.5	i
2455701.88258	8.79856	nan	nan	0.00048	FLWO1.5	i
2455701.88309	8.79551	nan	nan	0.00048	FLWO1.5	i
2455701.88361	8.79227	nan	nan	0.00048	FLWO1.5	i
2455701.88412	8.79923	nan	nan	0.00048	FLWO1.5	i
2455701.88462	8.79525	nan	nan	0.00048	FLWO1.5	i
2455701.88512	8.79611	nan	nan	0.00048	FLWO1.5	i
2455701.88561	8.79609	nan	nan	0.00048	FLWO1.5	i
2455701.88612	8.79786	nan	nan	0.00048	FLWO1.5	i
2455701.88662	8.793	nan	nan	0.00048	FLWO1.5	i
2455701.88713	8.79577	nan	nan	0.00048	FLWO1.5	i
2455701.88764	8.79482	nan	nan	0.00048	FLWO1.5	i
2455701.88814	8.79691	nan	nan	0.00048	FLWO1.5	i
2455701.88864	8.79752	nan	nan	0.00048	FLWO1.5	i
2455701.88913	8.79657	nan	nan	0.00048	FLWO1.5	i
2455701.88965	8.79684	nan	nan	0.00048	FLWO1.5	i
2455701.89016	8.79384	nan	nan	0.00048	FLWO1.5	i
2455701.89066	8.79191	nan	nan	0.00048	FLWO1.5	i
2455701.89118	8.79557	nan	nan	0.00048	FLWO1.5	i
2455701.89168	8.79584	nan	nan	0.00048	FLWO1.5	i
2455701.89219	8.79692	nan	nan	0.00048	FLWO1.5	i
2455701.8927	8.79504	nan	nan	0.00048	FLWO1.5	i
2455701.8932	8.79437	nan	nan	0.00048	FLWO1.5	i
2455701.89371	8.79649	nan	nan	0.00048	FLWO1.5	i
2455701.89421	8.79848	nan	nan	0.00048	FLWO1.5	i
2455701.89472	8.7966	nan	nan	0.00048	FLWO1.5	i
2455701.89523	8.79465	nan	nan	0.00048	FLWO1.5	i
2455701.89675	8.79762	nan	nan	0.00048	FLWO1.5	i
2455701.89725	8.79813	nan	nan	0.00048	FLWO1.5	i
2455701.89774	8.79585	nan	nan	0.00048	FLWO1.5	i
2455701.89825	8.79543	nan	nan	0.00048	FLWO1.5	i
2455701.89876	8.79617	nan	nan	0.00048	FLWO1.5	i
2455701.89928	8.79408	nan	nan	0.00048	FLWO1.5	i
2455701.89979	8.79466	nan	nan	0.00048	FLWO1.5	i
2455701.90029	8.79486	nan	nan	0.00048	FLWO1.5	i
2455701.90081	8.79452	nan	nan	0.00048	FLWO1.5	i
2455701.90133	8.79611	nan	nan	0.00048	FLWO1.5	i
2455701.90184	8.7945	nan	nan	0.00048	FLWO1.5	i
2455701.90233	8.79479	nan	nan	0.00048	FLWO1.5	i
2455701.90285	8.79717	nan	nan	0.00048	FLWO1.5	i
2455701.90335	8.79414	nan	nan	0.00048	FLWO1.5	i
2455701.90384	8.79406	nan	nan	0.00048	FLWO1.5	i
2455701.90434	8.79409	nan	nan	0.00048	FLWO1.5	i
2455701.90487	8.79943	nan	nan	0.00048	FLWO1.5	i
2455701.90539	8.7952	nan	nan	0.00048	FLWO1.5	i
2455701.90589	8.79204	nan	nan	0.00048	FLWO1.5	i
2455701.9064	8.79116	nan	nan	0.00048	FLWO1.5	i
2455701.90695	8.79517	nan	nan	0.00048	FLWO1.5	i
2455701.90752	8.79545	nan	nan	0.00048	FLWO1.5	i
2455701.90811	8.79293	nan	nan	0.00048	FLWO1.5	i
2455701.90868	8.79532	nan	nan	0.00048	FLWO1.5	i
2455701.90926	8.80015	nan	nan	0.00048	FLWO1.5	i
2455701.90977	8.80081	nan	nan	0.00048	FLWO1.5	i
2455701.91027	8.79686	nan	nan	0.00048	FLWO1.5	i
2455701.91078	8.79711	nan	nan	0.00048	FLWO1.5	i
2455701.9113	8.79341	nan	nan	0.00048	FLWO1.5	i
2455701.91181	8.79503	nan	nan	0.00048	FLWO1.5	i
2455701.91229	8.79815	nan	nan	0.00048	FLWO1.5	i
2455701.91279	8.79192	nan	nan	0.00048	FLWO1.5	i
2455701.9133	8.79641	nan	nan	0.00048	FLWO1.5	i
2455701.9138	8.79396	nan	nan	0.00048	FLWO1.5	i
2455701.9143	8.7947	nan	nan	0.00048	FLWO1.5	i
2455701.9148	8.79719	nan	nan	0.00048	FLWO1.5	i
2455701.91531	8.79277	nan	nan	0.00048	FLWO1.5	i
2455701.91582	8.7958	nan	nan	0.00048	FLWO1.5	i
2455701.91631	8.79383	nan	nan	0.00048	FLWO1.5	i
2455701.91683	8.79223	nan	nan	0.00048	FLWO1.5	i
2455701.91734	8.79077	nan	nan	0.00048	FLWO1.5	i
2455701.91784	8.79342	nan	nan	0.00048	FLWO1.5	i
2455701.91833	8.7941	nan	nan	0.00048	FLWO1.5	i
2455701.91884	8.79837	nan	nan	0.00048	FLWO1.5	i
2455701.91936	8.79212	nan	nan	0.00048	FLWO1.5	i
2455701.91987	8.79274	nan	nan	0.00048	FLWO1.5	i
2455701.92038	8.79113	nan	nan	0.00048	FLWO1.5	i
2455701.92087	8.79643	nan	nan	0.00048	FLWO1.5	i
2455701.92139	8.79822	nan	nan	0.00048	FLWO1.5	i
2455701.9219	8.79272	nan	nan	0.00048	FLWO1.5	i
2455701.92332	8.79653	nan	nan	0.00048	FLWO1.5	i
2455701.92383	8.79303	nan	nan	0.00048	FLWO1.5	i
2455701.92435	8.79671	nan	nan	0.00048	FLWO1.5	i
2455701.92486	8.79613	nan	nan	0.00048	FLWO1.5	i
2455701.92535	8.79432	nan	nan	0.00048	FLWO1.5	i
2455701.92586	8.79187	nan	nan	0.00048	FLWO1.5	i
2455701.92637	8.79262	nan	nan	0.00048	FLWO1.5	i
2455701.92689	8.79155	nan	nan	0.00048	FLWO1.5	i
2455701.92739	8.79617	nan	nan	0.00048	FLWO1.5	i
2455701.92788	8.79352	nan	nan	0.00048	FLWO1.5	i
2455720.69818	8.74871	nan	nan	0.00067	FLWO1.5	i
2455720.69891	8.74713	nan	nan	0.00067	FLWO1.5	i
2455720.69924	8.74687	nan	nan	0.00067	FLWO1.5	i
2455720.69958	8.74618	nan	nan	0.00067	FLWO1.5	i
2455720.69991	8.74685	nan	nan	0.00067	FLWO1.5	i
2455720.70025	8.74414	nan	nan	0.00067	FLWO1.5	i
2455720.70058	8.74501	nan	nan	0.00067	FLWO1.5	i
2455720.70091	8.747	nan	nan	0.00067	FLWO1.5	i
2455720.70124	8.74813	nan	nan	0.00067	FLWO1.5	i
2455720.70158	8.74941	nan	nan	0.00067	FLWO1.5	i
2455720.70192	8.74832	nan	nan	0.00067	FLWO1.5	i
2455720.70226	8.74898	nan	nan	0.00067	FLWO1.5	i
2455720.70259	8.75014	nan	nan	0.00067	FLWO1.5	i
2455720.70292	8.7506	nan	nan	0.00067	FLWO1.5	i
2455720.70324	8.7492	nan	nan	0.00067	FLWO1.5	i
2455720.70358	8.74704	nan	nan	0.00067	FLWO1.5	i
2455720.70391	8.75035	nan	nan	0.00067	FLWO1.5	i
2455720.70425	8.74535	nan	nan	0.00067	FLWO1.5	i
2455720.70457	8.7435	nan	nan	0.00067	FLWO1.5	i
2455720.70492	8.74973	nan	nan	0.00067	FLWO1.5	i
2455720.70524	8.75014	nan	nan	0.00067	FLWO1.5	i
2455720.70559	8.74685	nan	nan	0.00067	FLWO1.5	i
2455720.70593	8.74553	nan	nan	0.00067	FLWO1.5	i
2455720.70627	8.74622	nan	nan	0.00067	FLWO1.5	i
2455720.70661	8.74679	nan	nan	0.00067	FLWO1.5	i
2455720.70694	8.74737	nan	nan	0.00067	FLWO1.5	i
2455720.70729	8.74817	nan	nan	0.00067	FLWO1.5	i
2455720.70763	8.74582	nan	nan	0.00067	FLWO1.5	i
2455720.70795	8.74941	nan	nan	0.00067	FLWO1.5	i
2455720.70827	8.74992	nan	nan	0.00067	FLWO1.5	i
2455720.7086	8.74695	nan	nan	0.00067	FLWO1.5	i
2455720.70895	8.74911	nan	nan	0.00067	FLWO1.5	i
2455720.70927	8.74667	nan	nan	0.00067	FLWO1.5	i
2455720.70962	8.7467	nan	nan	0.00067	FLWO1.5	i
2455720.70995	8.74709	nan	nan	0.00067	FLWO1.5	i
2455720.71027	8.74819	nan	nan	0.00067	FLWO1.5	i
2455720.71061	8.74554	nan	nan	0.00066	FLWO1.5	i
2455720.71094	8.74471	nan	nan	0.00067	FLWO1.5	i
2455720.71127	8.74312	nan	nan	0.00067	FLWO1.5	i
2455720.71161	8.74974	nan	nan	0.00067	FLWO1.5	i
2455720.71194	8.74369	nan	nan	0.00067	FLWO1.5	i
2455720.71228	8.74715	nan	nan	0.00067	FLWO1.5	i
2455720.7126	8.74888	nan	nan	0.00067	FLWO1.5	i
2455720.71294	8.74853	nan	nan	0.00067	FLWO1.5	i
2455720.71327	8.74765	nan	nan	0.00067	FLWO1.5	i
2455720.7136	8.74942	nan	nan	0.00067	FLWO1.5	i
2455720.71395	8.75737	nan	nan	0.00067	FLWO1.5	i
2455720.71426	8.7468	nan	nan	0.00066	FLWO1.5	i
2455720.71461	8.75028	nan	nan	0.00067	FLWO1.5	i
2455720.71493	8.74976	nan	nan	0.00067	FLWO1.5	i
2455720.71523	8.74866	nan	nan	0.00067	FLWO1.5	i
2455720.71558	8.74727	nan	nan	0.00067	FLWO1.5	i
2455720.7159	8.74584	nan	nan	0.00066	FLWO1.5	i
2455720.71624	8.75108	nan	nan	0.00067	FLWO1.5	i
2455720.71658	8.7434	nan	nan	0.00067	FLWO1.5	i
2455720.7169	8.74829	nan	nan	0.00067	FLWO1.5	i
2455720.71723	8.74779	nan	nan	0.00067	FLWO1.5	i
2455720.71757	8.75145	nan	nan	0.00067	FLWO1.5	i
2455720.71789	8.74876	nan	nan	0.00067	FLWO1.5	i
2455720.71823	8.74352	nan	nan	0.00067	FLWO1.5	i
2455720.71856	8.74934	nan	nan	0.00067	FLWO1.5	i
2455720.7189	8.74859	nan	nan	0.00067	FLWO1.5	i
2455720.71924	8.7475	nan	nan	0.00067	FLWO1.5	i
2455720.71957	8.74975	nan	nan	0.00067	FLWO1.5	i
2455720.71988	8.74839	nan	nan	0.00067	FLWO1.5	i
2455720.72023	8.74632	nan	nan	0.00067	FLWO1.5	i
2455720.72057	8.74777	nan	nan	0.00067	FLWO1.5	i
2455720.7209	8.74649	nan	nan	0.00067	FLWO1.5	i
2455720.72121	8.74804	nan	nan	0.00067	FLWO1.5	i
2455720.72154	8.75018	nan	nan	0.00067	FLWO1.5	i
2455720.72187	8.74913	nan	nan	0.00067	FLWO1.5	i
2455720.72221	8.7492	nan	nan	0.00067	FLWO1.5	i
2455720.72253	8.74545	nan	nan	0.00067	FLWO1.5	i
2455720.72287	8.74946	nan	nan	0.00067	FLWO1.5	i
2455720.72321	8.75279	nan	nan	0.00067	FLWO1.5	i
2455720.72353	8.74875	nan	nan	0.00067	FLWO1.5	i
2455720.72386	8.74792	nan	nan	0.00067	FLWO1.5	i
2455720.72421	8.74869	nan	nan	0.00067	FLWO1.5	i
2455720.72454	8.75133	nan	nan	0.00067	FLWO1.5	i
2455720.72486	8.74243	nan	nan	0.00066	FLWO1.5	i
2455720.7252	8.7484	nan	nan	0.00066	FLWO1.5	i
2455720.72555	8.74491	nan	nan	0.00066	FLWO1.5	i
2455720.72595	8.74399	nan	nan	0.00066	FLWO1.5	i
2455720.72633	8.74799	nan	nan	0.00067	FLWO1.5	i
2455720.72669	8.75022	nan	nan	0.00066	FLWO1.5	i
2455720.72702	8.74693	nan	nan	0.00067	FLWO1.5	i
2455720.72735	8.7458	nan	nan	0.00066	FLWO1.5	i
2455720.72768	8.74735	nan	nan	0.00066	FLWO1.5	i
2455720.72801	8.74225	nan	nan	0.00066	FLWO1.5	i
2455720.72837	8.74572	nan	nan	0.00066	FLWO1.5	i
2455720.72869	8.74835	nan	nan	0.00066	FLWO1.5	i
2455720.72906	8.75003	nan	nan	0.00067	FLWO1.5	i
2455720.72941	8.7464	nan	nan	0.00067	FLWO1.5	i
2455720.72974	8.74597	nan	nan	0.00066	FLWO1.5	i
2455720.73013	8.74614	nan	nan	0.00066	FLWO1.5	i
2455720.73051	8.74707	nan	nan	0.00066	FLWO1.5	i
2455720.73089	8.74288	nan	nan	0.00066	FLWO1.5	i
2455720.73127	8.74504	nan	nan	0.00066	FLWO1.5	i
2455720.73164	8.74939	nan	nan	0.00066	FLWO1.5	i
2455720.73202	8.7454	nan	nan	0.00066	FLWO1.5	i
2455720.73241	8.74936	nan	nan	0.00067	FLWO1.5	i
2455720.73274	8.748	nan	nan	0.00067	FLWO1.5	i
2455720.73309	8.74711	nan	nan	0.00066	FLWO1.5	i
2455720.73343	8.7485	nan	nan	0.00066	FLWO1.5	i
2455720.73375	8.74989	nan	nan	0.00066	FLWO1.5	i
2455720.73408	8.74327	nan	nan	0.00066	FLWO1.5	i
2455720.73441	8.74761	nan	nan	0.00066	FLWO1.5	i
2455720.73474	8.75065	nan	nan	0.00066	FLWO1.5	i
2455720.73508	8.74811	nan	nan	0.00066	FLWO1.5	i
2455720.7354	8.74491	nan	nan	0.00066	FLWO1.5	i
2455720.73572	8.7492	nan	nan	0.00066	FLWO1.5	i
2455720.73605	8.74413	nan	nan	0.00066	FLWO1.5	i
2455720.73638	8.74698	nan	nan	0.00066	FLWO1.5	i
2455720.73669	8.74745	nan	nan	0.00066	FLWO1.5	i
2455720.73704	8.74817	nan	nan	0.00067	FLWO1.5	i
2455720.73736	8.74433	nan	nan	0.00067	FLWO1.5	i
2455720.73766	8.74562	nan	nan	0.00066	FLWO1.5	i
2455720.73801	8.74859	nan	nan	0.00066	FLWO1.5	i
2455720.73832	8.74678	nan	nan	0.00066	FLWO1.5	i
2455720.73868	8.75364	nan	nan	0.00066	FLWO1.5	i
2455720.73902	8.74949	nan	nan	0.00066	FLWO1.5	i
2455720.73935	8.74711	nan	nan	0.00066	FLWO1.5	i
2455720.73969	8.75366	nan	nan	0.00067	FLWO1.5	i
2455720.74002	8.74946	nan	nan	0.00066	FLWO1.5	i
2455720.74035	8.75029	nan	nan	0.00066	FLWO1.5	i
2455720.74069	8.74918	nan	nan	0.00066	FLWO1.5	i
2455720.74101	8.74907	nan	nan	0.00067	FLWO1.5	i
2455720.74134	8.75631	nan	nan	0.00067	FLWO1.5	i
2455720.74169	8.75192	nan	nan	0.00067	FLWO1.5	i
2455720.74201	8.74586	nan	nan	0.00066	FLWO1.5	i
2455720.74235	8.74672	nan	nan	0.00066	FLWO1.5	i
2455720.74268	8.75293	nan	nan	0.00066	FLWO1.5	i
2455720.74301	8.75077	nan	nan	0.00066	FLWO1.5	i
2455720.74333	8.75268	nan	nan	0.00067	FLWO1.5	i
2455720.74368	8.74441	nan	nan	0.00066	FLWO1.5	i
2455720.744	8.74759	nan	nan	0.00066	FLWO1.5	i
2455720.74435	8.75086	nan	nan	0.00066	FLWO1.5	i
2455720.74468	8.75261	nan	nan	0.00066	FLWO1.5	i
2455720.74501	8.74871	nan	nan	0.00066	FLWO1.5	i
2455720.74535	8.75201	nan	nan	0.00066	FLWO1.5	i
2455720.74567	8.75016	nan	nan	0.00066	FLWO1.5	i
2455720.74601	8.75218	nan	nan	0.00066	FLWO1.5	i
2455720.74635	8.75559	nan	nan	0.00067	FLWO1.5	i
2455720.74669	8.74857	nan	nan	0.00066	FLWO1.5	i
2455720.74704	8.74837	nan	nan	0.00066	FLWO1.5	i
2455720.74737	8.7517	nan	nan	0.00066	FLWO1.5	i
2455720.74768	8.75242	nan	nan	0.00066	FLWO1.5	i
2455720.74803	8.74897	nan	nan	0.00066	FLWO1.5	i
2455720.74838	8.75072	nan	nan	0.00066	FLWO1.5	i
2455720.74871	8.75075	nan	nan	0.00066	FLWO1.5	i
2455720.74908	8.75299	nan	nan	0.00067	FLWO1.5	i
2455720.74957	8.74953	nan	nan	0.00066	FLWO1.5	i
2455720.74991	8.74993	nan	nan	0.00067	FLWO1.5	i
2455720.75025	8.75501	nan	nan	0.00066	FLWO1.5	i
2455720.7506	8.7514	nan	nan	0.00066	FLWO1.5	i
2455720.75093	8.75282	nan	nan	0.00066	FLWO1.5	i
2455720.75127	8.75434	nan	nan	0.00066	FLWO1.5	i
2455720.75161	8.75255	nan	nan	0.00067	FLWO1.5	i
2455720.75192	8.74922	nan	nan	0.00067	FLWO1.5	i
2455720.75227	8.75473	nan	nan	0.00066	FLWO1.5	i
2455720.7526	8.75328	nan	nan	0.00066	FLWO1.5	i
2455720.75295	8.74932	nan	nan	0.00066	FLWO1.5	i
2455720.75329	8.75392	nan	nan	0.00066	FLWO1.5	i
2455720.75362	8.75186	nan	nan	0.00066	FLWO1.5	i
2455720.75397	8.75442	nan	nan	0.00066	FLWO1.5	i
2455720.7543	8.74842	nan	nan	0.00066	FLWO1.5	i
2455720.75463	8.75098	nan	nan	0.00066	FLWO1.5	i
2455720.75496	8.75338	nan	nan	0.00066	FLWO1.5	i
2455720.75529	8.75522	nan	nan	0.00066	FLWO1.5	i
2455720.75564	8.7521	nan	nan	0.00066	FLWO1.5	i
2455720.75595	8.74933	nan	nan	0.00066	FLWO1.5	i
2455720.75628	8.75137	nan	nan	0.00066	FLWO1.5	i
2455720.7566	8.75778	nan	nan	0.00066	FLWO1.5	i
2455720.75694	8.75392	nan	nan	0.00066	FLWO1.5	i
2455720.75728	8.75438	nan	nan	0.00067	FLWO1.5	i
2455720.7576	8.75068	nan	nan	0.00066	FLWO1.5	i
2455720.75795	8.75383	nan	nan	0.00066	FLWO1.5	i
2455720.75833	8.75533	nan	nan	0.00067	FLWO1.5	i
2455720.75871	8.75354	nan	nan	0.00067	FLWO1.5	i
2455720.7591	8.75335	nan	nan	0.00066	FLWO1.5	i
2455720.75948	8.75666	nan	nan	0.00066	FLWO1.5	i
2455720.75986	8.75975	nan	nan	0.00066	FLWO1.5	i
2455720.76022	8.7559	nan	nan	0.00066	FLWO1.5	i
2455720.76053	8.75788	nan	nan	0.00066	FLWO1.5	i
2455720.76089	8.74879	nan	nan	0.00066	FLWO1.5	i
2455720.76121	8.75539	nan	nan	0.00066	FLWO1.5	i
2455720.76154	8.7564	nan	nan	0.00066	FLWO1.5	i
2455720.76187	8.75586	nan	nan	0.00066	FLWO1.5	i
2455720.76222	8.7557	nan	nan	0.00066	FLWO1.5	i
2455720.76255	8.75008	nan	nan	0.00066	FLWO1.5	i
2455720.76287	8.75383	nan	nan	0.00066	FLWO1.5	i
2455720.76321	8.75755	nan	nan	0.00066	FLWO1.5	i
2455720.76355	8.75447	nan	nan	0.00066	FLWO1.5	i
2455720.76386	8.75292	nan	nan	0.00066	FLWO1.5	i
2455720.7642	8.75491	nan	nan	0.00066	FLWO1.5	i
2455720.76452	8.75353	nan	nan	0.00066	FLWO1.5	i
2455720.76486	8.75309	nan	nan	0.00066	FLWO1.5	i
2455720.7652	8.75271	nan	nan	0.00066	FLWO1.5	i
2455720.76553	8.75613	nan	nan	0.00066	FLWO1.5	i
2455720.76588	8.75363	nan	nan	0.00066	FLWO1.5	i
2455720.7662	8.75888	nan	nan	0.00066	FLWO1.5	i
2455720.76654	8.76104	nan	nan	0.00067	FLWO1.5	i
2455720.76687	8.75976	nan	nan	0.00066	FLWO1.5	i
2455720.7672	8.75592	nan	nan	0.00066	FLWO1.5	i
2455720.76755	8.75668	nan	nan	0.00066	FLWO1.5	i
2455720.76788	8.75416	nan	nan	0.00066	FLWO1.5	i
2455720.76821	8.75547	nan	nan	0.00066	FLWO1.5	i
2455720.76854	8.75798	nan	nan	0.00066	FLWO1.5	i
2455720.76884	8.75399	nan	nan	0.00066	FLWO1.5	i
2455720.76918	8.74968	nan	nan	0.00066	FLWO1.5	i
2455720.7695	8.75398	nan	nan	0.00066	FLWO1.5	i
2455720.76985	8.7568	nan	nan	0.00066	FLWO1.5	i
2455720.7702	8.75307	nan	nan	0.00066	FLWO1.5	i
2455720.77054	8.75693	nan	nan	0.00066	FLWO1.5	i
2455720.77093	8.75069	nan	nan	0.00066	FLWO1.5	i
2455720.77131	8.75245	nan	nan	0.00066	FLWO1.5	i
2455720.77164	8.75027	nan	nan	0.00066	FLWO1.5	i
2455720.77201	8.75446	nan	nan	0.00066	FLWO1.5	i
2455720.77233	8.75761	nan	nan	0.00066	FLWO1.5	i
2455720.77267	8.75497	nan	nan	0.00066	FLWO1.5	i
2455720.773	8.75118	nan	nan	0.00066	FLWO1.5	i
2455720.77334	8.75396	nan	nan	0.00066	FLWO1.5	i
2455720.77367	8.75404	nan	nan	0.00066	FLWO1.5	i
2455720.77399	8.75386	nan	nan	0.00066	FLWO1.5	i
2455720.7743	8.75266	nan	nan	0.00066	FLWO1.5	i
2455720.77464	8.75393	nan	nan	0.00066	FLWO1.5	i
2455720.77498	8.75849	nan	nan	0.00066	FLWO1.5	i
2455720.77531	8.75414	nan	nan	0.00066	FLWO1.5	i
2455720.77567	8.75614	nan	nan	0.00066	FLWO1.5	i
2455720.77605	8.7555	nan	nan	0.00066	FLWO1.5	i
2455720.77643	8.75538	nan	nan	0.00066	FLWO1.5	i
2455720.77682	8.75449	nan	nan	0.00066	FLWO1.5	i
2455720.7772	8.75256	nan	nan	0.00066	FLWO1.5	i
2455720.77752	8.74982	nan	nan	0.00066	FLWO1.5	i
2455720.77786	8.75622	nan	nan	0.00066	FLWO1.5	i
2455720.77819	8.75674	nan	nan	0.00066	FLWO1.5	i
2455720.77852	8.75133	nan	nan	0.00066	FLWO1.5	i
2455720.77884	8.75147	nan	nan	0.00066	FLWO1.5	i
2455720.77917	8.756	nan	nan	0.00066	FLWO1.5	i
2455720.77948	8.75377	nan	nan	0.00066	FLWO1.5	i
2455720.77979	8.75439	nan	nan	0.00066	FLWO1.5	i
2455720.78014	8.75385	nan	nan	0.00066	FLWO1.5	i
2455720.78046	8.7555	nan	nan	0.00066	FLWO1.5	i
2455720.78081	8.75716	nan	nan	0.00066	FLWO1.5	i
2455720.78113	8.75362	nan	nan	0.00066	FLWO1.5	i
2455720.78146	8.75378	nan	nan	0.00066	FLWO1.5	i
2455720.78179	8.75538	nan	nan	0.00066	FLWO1.5	i
2455720.78214	8.75527	nan	nan	0.00066	FLWO1.5	i
2455720.78246	8.75343	nan	nan	0.00066	FLWO1.5	i
2455720.7828	8.75507	nan	nan	0.00066	FLWO1.5	i
2455720.78314	8.75672	nan	nan	0.00066	FLWO1.5	i
2455720.78347	8.75352	nan	nan	0.00066	FLWO1.5	i
2455720.7838	8.75232	nan	nan	0.00066	FLWO1.5	i
2455720.7841	8.75663	nan	nan	0.00066	FLWO1.5	i
2455720.78442	8.75593	nan	nan	0.00066	FLWO1.5	i
2455720.78476	8.75606	nan	nan	0.00066	FLWO1.5	i
2455720.78509	8.75216	nan	nan	0.00066	FLWO1.5	i
2455720.78543	8.75267	nan	nan	0.00066	FLWO1.5	i
2455720.78575	8.75339	nan	nan	0.00066	FLWO1.5	i
2455720.7861	8.75444	nan	nan	0.00066	FLWO1.5	i
2455720.78642	8.75579	nan	nan	0.00066	FLWO1.5	i
2455720.78676	8.75439	nan	nan	0.00066	FLWO1.5	i
2455720.78711	8.75302	nan	nan	0.00066	FLWO1.5	i
2455720.78742	8.7551	nan	nan	0.00066	FLWO1.5	i
2455720.78775	8.75396	nan	nan	0.00066	FLWO1.5	i
2455720.78808	8.7599	nan	nan	0.00066	FLWO1.5	i
2455720.78844	8.75147	nan	nan	0.00066	FLWO1.5	i
2455720.78876	8.75601	nan	nan	0.00066	FLWO1.5	i
2455720.78908	8.75729	nan	nan	0.00066	FLWO1.5	i
2455720.78942	8.752	nan	nan	0.00066	FLWO1.5	i
2455720.78976	8.75579	nan	nan	0.00066	FLWO1.5	i
2455720.79009	8.75748	nan	nan	0.00066	FLWO1.5	i
2455720.79043	8.75496	nan	nan	0.00066	FLWO1.5	i
2455720.79076	8.75264	nan	nan	0.00066	FLWO1.5	i
2455720.7911	8.75542	nan	nan	0.00066	FLWO1.5	i
2455720.79148	8.75475	nan	nan	0.00066	FLWO1.5	i
2455720.79184	8.75919	nan	nan	0.00066	FLWO1.5	i
2455720.79219	8.75393	nan	nan	0.00066	FLWO1.5	i
2455720.79255	8.75559	nan	nan	0.00066	FLWO1.5	i
2455720.79289	8.75869	nan	nan	0.00066	FLWO1.5	i
2455720.79322	8.75717	nan	nan	0.00066	FLWO1.5	i
2455720.7936	8.75633	nan	nan	0.00066	FLWO1.5	i
2455720.79391	8.75393	nan	nan	0.00066	FLWO1.5	i
2455720.79425	8.75565	nan	nan	0.00066	FLWO1.5	i
2455720.79459	8.75443	nan	nan	0.00066	FLWO1.5	i
2455720.79493	8.75675	nan	nan	0.00066	FLWO1.5	i
2455720.79525	8.75245	nan	nan	0.00066	FLWO1.5	i
2455720.79561	8.75646	nan	nan	0.00066	FLWO1.5	i
2455720.79595	8.75527	nan	nan	0.00066	FLWO1.5	i
2455720.79631	8.75512	nan	nan	0.00066	FLWO1.5	i
2455720.79669	8.75502	nan	nan	0.00066	FLWO1.5	i
2455720.79707	8.75513	nan	nan	0.00066	FLWO1.5	i
2455720.79745	8.75375	nan	nan	0.00066	FLWO1.5	i
2455720.79783	8.75412	nan	nan	0.00066	FLWO1.5	i
2455720.79822	8.76636	nan	nan	0.00066	FLWO1.5	i
2455720.79855	8.75669	nan	nan	0.00066	FLWO1.5	i
2455720.7989	8.75571	nan	nan	0.00066	FLWO1.5	i
2455720.79921	8.75376	nan	nan	0.00066	FLWO1.5	i
2455720.79957	8.75262	nan	nan	0.00066	FLWO1.5	i
2455720.79989	8.75554	nan	nan	0.00066	FLWO1.5	i
2455720.80022	8.7517	nan	nan	0.00066	FLWO1.5	i
2455720.80104	8.75649	nan	nan	0.00066	FLWO1.5	i
2455720.80136	8.7562	nan	nan	0.00066	FLWO1.5	i
2455720.8017	8.75635	nan	nan	0.00066	FLWO1.5	i
2455720.80202	8.7574	nan	nan	0.00066	FLWO1.5	i
2455720.80236	8.7521	nan	nan	0.00066	FLWO1.5	i
2455720.80271	8.7543	nan	nan	0.00066	FLWO1.5	i
2455720.80303	8.75321	nan	nan	0.00066	FLWO1.5	i
2455720.80336	8.75204	nan	nan	0.00066	FLWO1.5	i
2455720.80369	8.75499	nan	nan	0.00066	FLWO1.5	i
2455720.80403	8.75382	nan	nan	0.00066	FLWO1.5	i
2455720.80437	8.76076	nan	nan	0.00066	FLWO1.5	i
2455720.80471	8.75258	nan	nan	0.00066	FLWO1.5	i
2455720.80503	8.75441	nan	nan	0.00066	FLWO1.5	i
2455720.80538	8.75428	nan	nan	0.00066	FLWO1.5	i
2455720.80574	8.75671	nan	nan	0.00066	FLWO1.5	i
2455720.80609	8.754	nan	nan	0.00066	FLWO1.5	i
2455720.80641	8.75489	nan	nan	0.00066	FLWO1.5	i
2455720.80675	8.75542	nan	nan	0.00066	FLWO1.5	i
2455720.80708	8.75595	nan	nan	0.00066	FLWO1.5	i
2455720.80742	8.75396	nan	nan	0.00066	FLWO1.5	i
2455720.80774	8.75367	nan	nan	0.00066	FLWO1.5	i
2455720.80808	8.7568	nan	nan	0.00066	FLWO1.5	i
2455720.80843	8.757	nan	nan	0.00066	FLWO1.5	i
2455720.80875	8.75483	nan	nan	0.00066	FLWO1.5	i
2455720.80908	8.754	nan	nan	0.00066	FLWO1.5	i
2455720.80943	8.75442	nan	nan	0.00066	FLWO1.5	i
2455720.80976	8.75659	nan	nan	0.00066	FLWO1.5	i
2455720.81008	8.7544	nan	nan	0.00066	FLWO1.5	i
2455720.81043	8.7548	nan	nan	0.00066	FLWO1.5	i
2455720.81075	8.75608	nan	nan	0.00066	FLWO1.5	i
2455720.81109	8.75537	nan	nan	0.00066	FLWO1.5	i
2455720.81141	8.75885	nan	nan	0.00066	FLWO1.5	i
2455720.81175	8.75351	nan	nan	0.00066	FLWO1.5	i
2455720.81208	8.7562	nan	nan	0.00066	FLWO1.5	i
2455720.81242	8.75623	nan	nan	0.00066	FLWO1.5	i
2455720.81275	8.76417	nan	nan	0.00066	FLWO1.5	i
2455720.81309	8.7563	nan	nan	0.00066	FLWO1.5	i
2455720.81341	8.75429	nan	nan	0.00066	FLWO1.5	i
2455720.8138	8.75241	nan	nan	0.00066	FLWO1.5	i
2455720.81412	8.75401	nan	nan	0.00066	FLWO1.5	i
2455720.81446	8.75424	nan	nan	0.00066	FLWO1.5	i
2455720.81479	8.75302	nan	nan	0.00066	FLWO1.5	i
2455720.81509	8.7563	nan	nan	0.00066	FLWO1.5	i
2455720.81543	8.75476	nan	nan	0.00066	FLWO1.5	i
2455720.81576	8.75679	nan	nan	0.00066	FLWO1.5	i
2455720.8161	8.75554	nan	nan	0.00066	FLWO1.5	i
2455720.81641	8.75529	nan	nan	0.00066	FLWO1.5	i
2455720.81675	8.75612	nan	nan	0.00066	FLWO1.5	i
2455720.81709	8.75191	nan	nan	0.00066	FLWO1.5	i
2455720.81745	8.75772	nan	nan	0.00066	FLWO1.5	i
2455720.81778	8.75337	nan	nan	0.00066	FLWO1.5	i
2455720.8181	8.75493	nan	nan	0.00066	FLWO1.5	i
2455720.81844	8.75248	nan	nan	0.00066	FLWO1.5	i
2455720.81878	8.75319	nan	nan	0.00066	FLWO1.5	i
2455720.81911	8.75582	nan	nan	0.00066	FLWO1.5	i
2455720.81943	8.75054	nan	nan	0.00066	FLWO1.5	i
2455720.81978	8.75192	nan	nan	0.00066	FLWO1.5	i
2455720.82009	8.75655	nan	nan	0.00066	FLWO1.5	i
2455720.82043	8.75421	nan	nan	0.00066	FLWO1.5	i
2455720.82076	8.75473	nan	nan	0.00066	FLWO1.5	i
2455720.82109	8.75654	nan	nan	0.00066	FLWO1.5	i
2455720.82142	8.7499	nan	nan	0.00066	FLWO1.5	i
2455720.82177	8.75041	nan	nan	0.00066	FLWO1.5	i
2455720.82215	8.75418	nan	nan	0.00066	FLWO1.5	i
2455720.82253	8.75614	nan	nan	0.00066	FLWO1.5	i
2455720.82292	8.75702	nan	nan	0.00066	FLWO1.5	i
2455720.8233	8.75366	nan	nan	0.00066	FLWO1.5	i
2455720.82368	8.75641	nan	nan	0.00066	FLWO1.5	i
2455720.82402	8.75405	nan	nan	0.00066	FLWO1.5	i
2455720.82435	8.75317	nan	nan	0.00066	FLWO1.5	i
2455720.82468	8.75606	nan	nan	0.00066	FLWO1.5	i
2455720.82502	8.75405	nan	nan	0.00066	FLWO1.5	i
2455720.82535	8.7551	nan	nan	0.00066	FLWO1.5	i
2455720.82568	8.75243	nan	nan	0.00066	FLWO1.5	i
2455720.82602	8.75405	nan	nan	0.00066	FLWO1.5	i
2455720.82635	8.75571	nan	nan	0.00066	FLWO1.5	i
2455720.8267	8.75548	nan	nan	0.00066	FLWO1.5	i
2455720.82702	8.75496	nan	nan	0.00066	FLWO1.5	i
2455720.82737	8.75247	nan	nan	0.00066	FLWO1.5	i
2455720.82768	8.75477	nan	nan	0.00066	FLWO1.5	i
2455720.82804	8.75479	nan	nan	0.00066	FLWO1.5	i
2455720.82836	8.75538	nan	nan	0.00066	FLWO1.5	i
2455720.8287	8.7555	nan	nan	0.00066	FLWO1.5	i
2455720.82903	8.75685	nan	nan	0.00066	FLWO1.5	i
2455720.82935	8.75686	nan	nan	0.00066	FLWO1.5	i
2455720.82969	8.75584	nan	nan	0.00066	FLWO1.5	i
2455720.83	8.75805	nan	nan	0.00066	FLWO1.5	i
2455720.83033	8.75378	nan	nan	0.00066	FLWO1.5	i
2455720.83068	8.75294	nan	nan	0.00066	FLWO1.5	i
2455720.83099	8.75328	nan	nan	0.00066	FLWO1.5	i
2455720.83134	8.75491	nan	nan	0.00066	FLWO1.5	i
2455720.83166	8.75439	nan	nan	0.00066	FLWO1.5	i
2455720.83201	8.75442	nan	nan	0.00066	FLWO1.5	i
2455720.83235	8.75355	nan	nan	0.00066	FLWO1.5	i
2455720.83267	8.75506	nan	nan	0.00066	FLWO1.5	i
2455720.83303	8.7574	nan	nan	0.00066	FLWO1.5	i
2455720.83333	8.75459	nan	nan	0.00066	FLWO1.5	i
2455720.83368	8.75734	nan	nan	0.00066	FLWO1.5	i
2455720.83406	8.75224	nan	nan	0.00066	FLWO1.5	i
2455720.83444	8.75806	nan	nan	0.00066	FLWO1.5	i
2455720.83477	8.75245	nan	nan	0.00066	FLWO1.5	i
2455720.83509	8.75331	nan	nan	0.00066	FLWO1.5	i
2455720.83544	8.75377	nan	nan	0.00066	FLWO1.5	i
2455720.83577	8.75271	nan	nan	0.00066	FLWO1.5	i
2455720.8361	8.75193	nan	nan	0.00066	FLWO1.5	i
2455720.8364	8.7539	nan	nan	0.00066	FLWO1.5	i
2455720.83675	8.75142	nan	nan	0.00066	FLWO1.5	i
2455720.83706	8.75578	nan	nan	0.00066	FLWO1.5	i
2455720.83738	8.75113	nan	nan	0.00066	FLWO1.5	i
2455720.83774	8.7534	nan	nan	0.00066	FLWO1.5	i
2455720.83807	8.75266	nan	nan	0.00066	FLWO1.5	i
2455720.83838	8.75328	nan	nan	0.00066	FLWO1.5	i
2455720.83874	8.75362	nan	nan	0.00066	FLWO1.5	i
2455720.83907	8.75625	nan	nan	0.00066	FLWO1.5	i
2455720.8394	8.75303	nan	nan	0.00066	FLWO1.5	i
2455720.83972	8.75436	nan	nan	0.00066	FLWO1.5	i
2455720.84006	8.75505	nan	nan	0.00066	FLWO1.5	i
2455720.84039	8.75647	nan	nan	0.00066	FLWO1.5	i
2455720.84072	8.75304	nan	nan	0.00066	FLWO1.5	i
2455720.84106	8.75596	nan	nan	0.00066	FLWO1.5	i
2455720.8414	8.75499	nan	nan	0.00066	FLWO1.5	i
2455720.84172	8.75725	nan	nan	0.00066	FLWO1.5	i
2455720.84207	8.75001	nan	nan	0.00066	FLWO1.5	i
2455720.84238	8.75612	nan	nan	0.00066	FLWO1.5	i
2455720.84273	8.75195	nan	nan	0.00066	FLWO1.5	i
2455720.84305	8.7551	nan	nan	0.00066	FLWO1.5	i
2455720.84341	8.75595	nan	nan	0.00066	FLWO1.5	i
2455720.84376	8.75326	nan	nan	0.00066	FLWO1.5	i
2455720.84408	8.75456	nan	nan	0.00066	FLWO1.5	i
2455720.84441	8.75876	nan	nan	0.00066	FLWO1.5	i
2455720.84474	8.75497	nan	nan	0.00066	FLWO1.5	i
2455720.84508	8.75569	nan	nan	0.00066	FLWO1.5	i
2455720.8454	8.7578	nan	nan	0.00066	FLWO1.5	i
2455720.84574	8.7553	nan	nan	0.00066	FLWO1.5	i
2455720.84609	8.75322	nan	nan	0.00066	FLWO1.5	i
2455720.84642	8.75491	nan	nan	0.00066	FLWO1.5	i
2455720.84676	8.7528	nan	nan	0.00066	FLWO1.5	i
2455720.84705	8.75779	nan	nan	0.00066	FLWO1.5	i
2455720.84736	8.75344	nan	nan	0.00066	FLWO1.5	i
2455720.84771	8.75502	nan	nan	0.00066	FLWO1.5	i
2455720.84805	8.7519	nan	nan	0.00066	FLWO1.5	i
2455720.84842	8.75347	nan	nan	0.00066	FLWO1.5	i
2455720.84874	8.75269	nan	nan	0.00066	FLWO1.5	i
2455720.84908	8.7568	nan	nan	0.00066	FLWO1.5	i
2455720.84942	8.75442	nan	nan	0.00066	FLWO1.5	i
2455720.8498	8.75165	nan	nan	0.00066	FLWO1.5	i
2455720.85014	8.75201	nan	nan	0.00066	FLWO1.5	i
2455720.85047	8.75465	nan	nan	0.00066	FLWO1.5	i
2455720.85082	8.75559	nan	nan	0.00066	FLWO1.5	i
2455720.8512	8.75305	nan	nan	0.00066	FLWO1.5	i
2455720.85163	8.75211	nan	nan	0.00066	FLWO1.5	i
2455720.85201	8.75289	nan	nan	0.00066	FLWO1.5	i
2455720.85239	8.75995	nan	nan	0.00066	FLWO1.5	i
2455720.85279	8.75354	nan	nan	0.00066	FLWO1.5	i
2455720.85317	8.75694	nan	nan	0.00066	FLWO1.5	i
2455720.85353	8.75144	nan	nan	0.00066	FLWO1.5	i
2455720.85388	8.75158	nan	nan	0.00066	FLWO1.5	i
2455720.8542	8.75208	nan	nan	0.00066	FLWO1.5	i
2455720.85454	8.75101	nan	nan	0.00066	FLWO1.5	i
2455720.85486	8.75198	nan	nan	0.00066	FLWO1.5	i
2455720.85519	8.75306	nan	nan	0.00066	FLWO1.5	i
2455720.85552	8.75133	nan	nan	0.00066	FLWO1.5	i
2455720.85587	8.756	nan	nan	0.00066	FLWO1.5	i
2455720.85619	8.75413	nan	nan	0.00066	FLWO1.5	i
2455720.85654	8.75425	nan	nan	0.00066	FLWO1.5	i
2455720.85686	8.75384	nan	nan	0.00066	FLWO1.5	i
2455720.8572	8.75486	nan	nan	0.00066	FLWO1.5	i
2455720.8575	8.75069	nan	nan	0.00066	FLWO1.5	i
2455720.85785	8.75416	nan	nan	0.00066	FLWO1.5	i
2455720.85817	8.75263	nan	nan	0.00066	FLWO1.5	i
2455720.85848	8.75702	nan	nan	0.00066	FLWO1.5	i
2455720.85883	8.75333	nan	nan	0.00066	FLWO1.5	i
2455720.85915	8.75957	nan	nan	0.00066	FLWO1.5	i
2455720.85949	8.75747	nan	nan	0.00066	FLWO1.5	i
2455720.85984	8.75313	nan	nan	0.00066	FLWO1.5	i
2455720.86016	8.7577	nan	nan	0.00066	FLWO1.5	i
2455720.8605	8.74937	nan	nan	0.00066	FLWO1.5	i
2455720.86083	8.75452	nan	nan	0.00066	FLWO1.5	i
2455720.86117	8.75453	nan	nan	0.00066	FLWO1.5	i
2455720.86148	8.75469	nan	nan	0.00066	FLWO1.5	i
2455720.86183	8.75791	nan	nan	0.00066	FLWO1.5	i
2455720.86216	8.75465	nan	nan	0.00066	FLWO1.5	i
2455720.8625	8.74999	nan	nan	0.00066	FLWO1.5	i
2455720.86281	8.75174	nan	nan	0.00066	FLWO1.5	i
2455720.86315	8.75484	nan	nan	0.00066	FLWO1.5	i
2455720.86348	8.75454	nan	nan	0.00066	FLWO1.5	i
2455720.86382	8.75269	nan	nan	0.00066	FLWO1.5	i
2455720.86415	8.75147	nan	nan	0.00066	FLWO1.5	i
2455720.86449	8.75143	nan	nan	0.00066	FLWO1.5	i
2455720.86481	8.74976	nan	nan	0.00066	FLWO1.5	i
2455720.86515	8.75646	nan	nan	0.00066	FLWO1.5	i
2455720.86548	8.75546	nan	nan	0.00066	FLWO1.5	i
2455720.86582	8.75374	nan	nan	0.00066	FLWO1.5	i
2455720.86616	8.75109	nan	nan	0.00066	FLWO1.5	i
2455720.8665	8.75539	nan	nan	0.00066	FLWO1.5	i
2455720.86685	8.75073	nan	nan	0.00066	FLWO1.5	i
2455720.8672	8.75252	nan	nan	0.00066	FLWO1.5	i
2455720.86753	8.75266	nan	nan	0.00066	FLWO1.5	i
2455720.86785	8.75304	nan	nan	0.00066	FLWO1.5	i
2455720.86818	8.75396	nan	nan	0.00066	FLWO1.5	i
2455720.86853	8.75688	nan	nan	0.00066	FLWO1.5	i
2455720.86885	8.75216	nan	nan	0.00066	FLWO1.5	i
2455720.86919	8.75553	nan	nan	0.00066	FLWO1.5	i
2455720.86951	8.75408	nan	nan	0.00066	FLWO1.5	i
2455720.86986	8.75367	nan	nan	0.00066	FLWO1.5	i
2455720.87018	8.75412	nan	nan	0.00066	FLWO1.5	i
2455720.87051	8.75327	nan	nan	0.00066	FLWO1.5	i
2455720.87085	8.75317	nan	nan	0.00066	FLWO1.5	i
2455720.87117	8.75839	nan	nan	0.00066	FLWO1.5	i
2455720.87151	8.75745	nan	nan	0.00066	FLWO1.5	i
2455720.87185	8.75421	nan	nan	0.00066	FLWO1.5	i
2455720.87215	8.75683	nan	nan	0.00066	FLWO1.5	i
2455720.8725	8.75685	nan	nan	0.00066	FLWO1.5	i
2455720.87281	8.75818	nan	nan	0.00066	FLWO1.5	i
2455720.87315	8.75443	nan	nan	0.00066	FLWO1.5	i
2455720.87349	8.75049	nan	nan	0.00066	FLWO1.5	i
2455720.87382	8.75658	nan	nan	0.00066	FLWO1.5	i
2455720.87415	8.75484	nan	nan	0.00066	FLWO1.5	i
2455720.87448	8.75525	nan	nan	0.00066	FLWO1.5	i
2455720.87478	8.7568	nan	nan	0.00066	FLWO1.5	i
2455720.87513	8.75189	nan	nan	0.00066	FLWO1.5	i
2455720.87545	8.75328	nan	nan	0.00066	FLWO1.5	i
2455720.87579	8.75204	nan	nan	0.00066	FLWO1.5	i
2455720.87613	8.75286	nan	nan	0.00066	FLWO1.5	i
2455720.87646	8.75781	nan	nan	0.00066	FLWO1.5	i
2455720.87679	8.75461	nan	nan	0.00066	FLWO1.5	i
2455720.87713	8.75398	nan	nan	0.00066	FLWO1.5	i
2455720.87746	8.75464	nan	nan	0.00066	FLWO1.5	i
2455720.87778	8.75762	nan	nan	0.00066	FLWO1.5	i
2455720.87813	8.75418	nan	nan	0.00066	FLWO1.5	i
2455720.87852	8.75724	nan	nan	0.00066	FLWO1.5	i
2455720.8789	8.75205	nan	nan	0.00066	FLWO1.5	i
2455720.87927	8.75688	nan	nan	0.00066	FLWO1.5	i
2455720.87965	8.75611	nan	nan	0.00066	FLWO1.5	i
2455720.88001	8.75401	nan	nan	0.00066	FLWO1.5	i
2455720.88039	8.75283	nan	nan	0.00066	FLWO1.5	i
2455720.88075	8.75923	nan	nan	0.00066	FLWO1.5	i
2455720.88113	8.75864	nan	nan	0.00066	FLWO1.5	i
2455720.88151	8.75633	nan	nan	0.00066	FLWO1.5	i
2455720.8819	8.75929	nan	nan	0.00066	FLWO1.5	i
2455720.88228	8.7572	nan	nan	0.00066	FLWO1.5	i
2455720.88265	8.75602	nan	nan	0.00066	FLWO1.5	i
2455720.88303	8.75193	nan	nan	0.00066	FLWO1.5	i
2455720.88341	8.75108	nan	nan	0.00066	FLWO1.5	i
2455720.88374	8.75475	nan	nan	0.00066	FLWO1.5	i
2455720.88406	8.75346	nan	nan	0.00066	FLWO1.5	i
2455720.8844	8.75425	nan	nan	0.00066	FLWO1.5	i
2455720.88474	8.75549	nan	nan	0.00066	FLWO1.5	i
2455720.88507	8.75578	nan	nan	0.00066	FLWO1.5	i
2455720.8854	8.75419	nan	nan	0.00066	FLWO1.5	i
2455720.88573	8.75497	nan	nan	0.00066	FLWO1.5	i
2455720.88606	8.75644	nan	nan	0.00066	FLWO1.5	i
2455720.8864	8.75515	nan	nan	0.00066	FLWO1.5	i
2455720.88675	8.75486	nan	nan	0.00066	FLWO1.5	i
2455720.88706	8.75632	nan	nan	0.00066	FLWO1.5	i
2455720.88739	8.75624	nan	nan	0.00066	FLWO1.5	i
2455720.88772	8.75311	nan	nan	0.00066	FLWO1.5	i
2455720.88805	8.75446	nan	nan	0.00066	FLWO1.5	i
2455720.88839	8.75955	nan	nan	0.00066	FLWO1.5	i
2455720.88869	8.75744	nan	nan	0.00066	FLWO1.5	i
2455720.88903	8.75226	nan	nan	0.00066	FLWO1.5	i
2455720.88935	8.75489	nan	nan	0.00066	FLWO1.5	i
2455720.8897	8.75184	nan	nan	0.00066	FLWO1.5	i
2455720.89003	8.75321	nan	nan	0.00066	FLWO1.5	i
2455720.89036	8.75345	nan	nan	0.00066	FLWO1.5	i
2455720.89069	8.75669	nan	nan	0.00066	FLWO1.5	i
2455720.89101	8.75584	nan	nan	0.00066	FLWO1.5	i
2455720.89133	8.75205	nan	nan	0.00066	FLWO1.5	i
2455720.89165	8.75285	nan	nan	0.00066	FLWO1.5	i
2455720.89199	8.75109	nan	nan	0.00066	FLWO1.5	i
2455720.89231	8.75485	nan	nan	0.00066	FLWO1.5	i
2455720.89265	8.75577	nan	nan	0.00066	FLWO1.5	i
2455720.893	8.75728	nan	nan	0.00066	FLWO1.5	i
2455720.89332	8.7547	nan	nan	0.00066	FLWO1.5	i
2455720.89366	8.75242	nan	nan	0.00066	FLWO1.5	i
2455720.89399	8.75439	nan	nan	0.00066	FLWO1.5	i
2455720.8943	8.75125	nan	nan	0.00066	FLWO1.5	i
2455720.89465	8.75802	nan	nan	0.00066	FLWO1.5	i
2455720.89497	8.75384	nan	nan	0.00066	FLWO1.5	i
2455720.89532	8.75916	nan	nan	0.00066	FLWO1.5	i
2455720.89565	8.75831	nan	nan	0.00066	FLWO1.5	i
2455720.89598	8.7552	nan	nan	0.00066	FLWO1.5	i
2455720.89631	8.75593	nan	nan	0.00066	FLWO1.5	i
2455720.89665	8.75384	nan	nan	0.00066	FLWO1.5	i
2455720.89699	8.75865	nan	nan	0.00066	FLWO1.5	i
2455720.89731	8.76218	nan	nan	0.00066	FLWO1.5	i
2455720.89765	8.75593	nan	nan	0.00066	FLWO1.5	i
2455720.89803	8.75333	nan	nan	0.00066	FLWO1.5	i
2455720.89841	8.75384	nan	nan	0.00066	FLWO1.5	i
2455720.89879	8.75384	nan	nan	0.00066	FLWO1.5	i
2455720.89918	8.75236	nan	nan	0.00066	FLWO1.5	i
2455720.89951	8.75251	nan	nan	0.00066	FLWO1.5	i
2455720.89995	8.75683	nan	nan	0.00066	FLWO1.5	i
2455720.90029	8.75323	nan	nan	0.00066	FLWO1.5	i
2455720.90061	8.75473	nan	nan	0.00066	FLWO1.5	i
2455720.90096	8.75791	nan	nan	0.00066	FLWO1.5	i
2455720.90128	8.75855	nan	nan	0.00066	FLWO1.5	i
2455720.90158	8.75541	nan	nan	0.00066	FLWO1.5	i
2455720.90193	8.75369	nan	nan	0.00066	FLWO1.5	i
2455720.90229	8.75511	nan	nan	0.00066	FLWO1.5	i
2455720.9026	8.75819	nan	nan	0.00066	FLWO1.5	i
2455720.90295	8.75493	nan	nan	0.00066	FLWO1.5	i
2455720.90327	8.75418	nan	nan	0.00066	FLWO1.5	i
2455720.90362	8.75282	nan	nan	0.00066	FLWO1.5	i
2455720.90396	8.75795	nan	nan	0.00066	FLWO1.5	i
2455720.90429	8.75166	nan	nan	0.00066	FLWO1.5	i
2455720.90463	8.75461	nan	nan	0.00066	FLWO1.5	i
2455720.90495	8.75576	nan	nan	0.00066	FLWO1.5	i
2455720.9053	8.75675	nan	nan	0.00066	FLWO1.5	i
2455720.90561	8.75168	nan	nan	0.00066	FLWO1.5	i
2455720.90596	8.75231	nan	nan	0.00066	FLWO1.5	i
2455720.90631	8.75246	nan	nan	0.00066	FLWO1.5	i
2455720.90665	8.75566	nan	nan	0.00066	FLWO1.5	i
2455720.90699	8.75752	nan	nan	0.00066	FLWO1.5	i
2455720.90732	8.75927	nan	nan	0.00066	FLWO1.5	i
2455720.90764	8.75789	nan	nan	0.00066	FLWO1.5	i
2455720.90798	8.75276	nan	nan	0.00066	FLWO1.5	i
2455720.90829	8.75392	nan	nan	0.00066	FLWO1.5	i
2455720.90862	8.75458	nan	nan	0.00066	FLWO1.5	i
2455720.90896	8.75078	nan	nan	0.00066	FLWO1.5	i
2455720.90929	8.75515	nan	nan	0.00066	FLWO1.5	i
2455720.90963	8.75524	nan	nan	0.00066	FLWO1.5	i
2455720.90996	8.75118	nan	nan	0.00066	FLWO1.5	i
2455720.9103	8.75631	nan	nan	0.00066	FLWO1.5	i
2455720.91062	8.75373	nan	nan	0.00066	FLWO1.5	i
2455720.91096	8.75172	nan	nan	0.00066	FLWO1.5	i
2455720.91129	8.75231	nan	nan	0.00066	FLWO1.5	i
2455720.91162	8.75321	nan	nan	0.00066	FLWO1.5	i
2455720.91194	8.75658	nan	nan	0.00066	FLWO1.5	i
2455720.91229	8.75289	nan	nan	0.00066	FLWO1.5	i
2455720.91261	8.75567	nan	nan	0.00066	FLWO1.5	i
2455720.91294	8.75302	nan	nan	0.00066	FLWO1.5	i
2455720.91329	8.75462	nan	nan	0.00066	FLWO1.5	i
2455720.91362	8.75703	nan	nan	0.00066	FLWO1.5	i
2455720.91397	8.75581	nan	nan	0.00066	FLWO1.5	i
2455720.91429	8.75496	nan	nan	0.00066	FLWO1.5	i
2455720.91462	8.75694	nan	nan	0.00066	FLWO1.5	i
2455720.91495	8.75499	nan	nan	0.00066	FLWO1.5	i
2455720.9153	8.75437	nan	nan	0.00066	FLWO1.5	i
2455720.91562	8.75459	nan	nan	0.00066	FLWO1.5	i
2455720.91597	8.75279	nan	nan	0.00066	FLWO1.5	i
2455720.91626	8.75673	nan	nan	0.00066	FLWO1.5	i
2455720.91661	8.75715	nan	nan	0.00066	FLWO1.5	i
2455720.91693	8.75805	nan	nan	0.00066	FLWO1.5	i
2455720.91726	8.75416	nan	nan	0.00066	FLWO1.5	i
2455720.9176	8.75347	nan	nan	0.00066	FLWO1.5	i
2455720.91793	8.75433	nan	nan	0.00066	FLWO1.5	i
2455720.91827	8.75486	nan	nan	0.00066	FLWO1.5	i
2455720.91862	8.75307	nan	nan	0.00066	FLWO1.5	i
2455720.91892	8.753	nan	nan	0.00066	FLWO1.5	i
2455720.91928	8.7522	nan	nan	0.00066	FLWO1.5	i
2455720.9196	8.75361	nan	nan	0.00066	FLWO1.5	i
2455720.91993	8.75443	nan	nan	0.00066	FLWO1.5	i
2455720.92025	8.75279	nan	nan	0.00066	FLWO1.5	i
2455720.9206	8.75731	nan	nan	0.00066	FLWO1.5	i
2455720.92092	8.75689	nan	nan	0.00066	FLWO1.5	i
2455720.92127	8.75464	nan	nan	0.00066	FLWO1.5	i
2455720.92161	8.75375	nan	nan	0.00066	FLWO1.5	i
2455720.92194	8.75574	nan	nan	0.00066	FLWO1.5	i
2455720.92229	8.75719	nan	nan	0.00066	FLWO1.5	i
2455720.92261	8.756	nan	nan	0.00066	FLWO1.5	i
2455720.92291	8.7513	nan	nan	0.00066	FLWO1.5	i
2455720.92326	8.75976	nan	nan	0.00067	FLWO1.5	i
2455720.9236	8.75933	nan	nan	0.00066	FLWO1.5	i
2455720.92396	8.75648	nan	nan	0.00066	FLWO1.5	i
2455720.9243	8.75598	nan	nan	0.00066	FLWO1.5	i
2455720.92464	8.75553	nan	nan	0.00066	FLWO1.5	i
2455720.92497	8.75853	nan	nan	0.00067	FLWO1.5	i
2455720.9253	8.7531	nan	nan	0.00066	FLWO1.5	i
2455720.92562	8.7527	nan	nan	0.00066	FLWO1.5	i
2455720.92596	8.75121	nan	nan	0.00066	FLWO1.5	i
2455720.92631	8.75565	nan	nan	0.00067	FLWO1.5	i
2455720.92665	8.75877	nan	nan	0.00067	FLWO1.5	i
2455720.92699	8.75613	nan	nan	0.00066	FLWO1.5	i
2455720.92735	8.75115	nan	nan	0.00066	FLWO1.5	i
2455720.92769	8.75307	nan	nan	0.00066	FLWO1.5	i
2455720.92805	8.75264	nan	nan	0.00066	FLWO1.5	i
2455720.92838	8.75517	nan	nan	0.00067	FLWO1.5	i
2455720.92871	8.75682	nan	nan	0.00067	FLWO1.5	i
2455720.92907	8.75607	nan	nan	0.00066	FLWO1.5	i
2455720.92941	8.7536	nan	nan	0.00066	FLWO1.5	i
2455720.92973	8.75607	nan	nan	0.00067	FLWO1.5	i
2455720.9301	8.75168	nan	nan	0.00066	FLWO1.5	i
2455720.93045	8.75495	nan	nan	0.00067	FLWO1.5	i
2455720.93079	8.75447	nan	nan	0.00067	FLWO1.5	i
2455720.93117	8.75545	nan	nan	0.00067	FLWO1.5	i
2455720.93149	8.75603	nan	nan	0.00067	FLWO1.5	i
2455720.93182	8.75291	nan	nan	0.00067	FLWO1.5	i
2455720.93215	8.75724	nan	nan	0.00067	FLWO1.5	i
2455720.93251	8.75426	nan	nan	0.00067	FLWO1.5	i
2455720.93285	8.75504	nan	nan	0.00067	FLWO1.5	i
2455720.93322	8.75518	nan	nan	0.00067	FLWO1.5	i
2455720.93359	8.75381	nan	nan	0.00067	FLWO1.5	i
2455720.93396	8.75046	nan	nan	0.00067	FLWO1.5	i
2455720.93433	8.75169	nan	nan	0.00067	FLWO1.5	i
2455720.93471	8.7464	nan	nan	0.00067	FLWO1.5	i
2455720.93508	8.75223	nan	nan	0.00067	FLWO1.5	i
2455720.93545	8.75266	nan	nan	0.00067	FLWO1.5	i
2455720.93582	8.75464	nan	nan	0.00067	FLWO1.5	i
2455720.9362	8.75739	nan	nan	0.00067	FLWO1.5	i
2455720.93658	8.75493	nan	nan	0.00067	FLWO1.5	i
2455720.93697	8.75259	nan	nan	0.00067	FLWO1.5	i
2455720.93735	8.758	nan	nan	0.00067	FLWO1.5	i
2455720.93771	8.75693	nan	nan	0.00067	FLWO1.5	i
2455720.93805	8.75491	nan	nan	0.00067	FLWO1.5	i
2455720.93838	8.75993	nan	nan	0.00067	FLWO1.5	i
2455720.93871	8.75585	nan	nan	0.00067	FLWO1.5	i
2455720.93904	8.75382	nan	nan	0.00067	FLWO1.5	i
2455720.93938	8.75378	nan	nan	0.00067	FLWO1.5	i
2455720.93971	8.75919	nan	nan	0.00067	FLWO1.5	i
2455720.94006	8.75397	nan	nan	0.00067	FLWO1.5	i
2455720.94038	8.75505	nan	nan	0.00067	FLWO1.5	i
2455720.9407	8.75473	nan	nan	0.00067	FLWO1.5	i
2455720.94104	8.75676	nan	nan	0.00067	FLWO1.5	i
2455720.94134	8.75415	nan	nan	0.00067	FLWO1.5	i
2455720.94169	8.75693	nan	nan	0.00067	FLWO1.5	i
2455720.942	8.75869	nan	nan	0.00067	FLWO1.5	i
2455720.94234	8.7507	nan	nan	0.00067	FLWO1.5	i
2455720.94267	8.7552	nan	nan	0.00067	FLWO1.5	i
2455720.94301	8.75336	nan	nan	0.00067	FLWO1.5	i
2455720.94335	8.75265	nan	nan	0.00067	FLWO1.5	i
2455720.94368	8.75747	nan	nan	0.00067	FLWO1.5	i
2455720.94401	8.75512	nan	nan	0.00067	FLWO1.5	i
2455720.94435	8.75537	nan	nan	0.00067	FLWO1.5	i
2455720.94469	8.76087	nan	nan	0.00067	FLWO1.5	i
2455720.94501	8.75833	nan	nan	0.00067	FLWO1.5	i
2455720.94535	8.75599	nan	nan	0.00067	FLWO1.5	i
2455720.94567	8.75451	nan	nan	0.00067	FLWO1.5	i
2455720.94602	8.75506	nan	nan	0.00067	FLWO1.5	i
2455720.94635	8.75784	nan	nan	0.00067	FLWO1.5	i
2455720.94669	8.75359	nan	nan	0.00067	FLWO1.5	i
2455720.94702	8.76295	nan	nan	0.00067	FLWO1.5	i
2455720.94734	8.75654	nan	nan	0.00067	FLWO1.5	i
2455720.94767	8.75887	nan	nan	0.00067	FLWO1.5	i
2455720.948	8.75527	nan	nan	0.00067	FLWO1.5	i
2455720.94831	8.75324	nan	nan	0.00067	FLWO1.5	i
2455720.94866	8.75963	nan	nan	0.00067	FLWO1.5	i
2455720.94899	8.75529	nan	nan	0.00067	FLWO1.5	i
2455720.94933	8.75584	nan	nan	0.00067	FLWO1.5	i
2455720.94964	8.75146	nan	nan	0.00067	FLWO1.5	i
2455720.94996	8.74804	nan	nan	0.00067	FLWO1.5	i
2455720.95032	8.75821	nan	nan	0.00067	FLWO1.5	i
2455720.95149	8.75445	nan	nan	0.00067	FLWO1.5	i
2455720.95184	8.75858	nan	nan	0.00067	FLWO1.5	i
2455720.95216	8.7513	nan	nan	0.00067	FLWO1.5	i
2455720.9525	8.75895	nan	nan	0.00067	FLWO1.5	i
2455720.95282	8.75471	nan	nan	0.00067	FLWO1.5	i
2455720.95317	8.7553	nan	nan	0.00067	FLWO1.5	i
2455720.95351	8.74966	nan	nan	0.00067	FLWO1.5	i
2455720.95382	8.75446	nan	nan	0.00067	FLWO1.5	i
2455720.95416	8.75623	nan	nan	0.00067	FLWO1.5	i
2455720.9545	8.75061	nan	nan	0.00067	FLWO1.5	i
2455720.95484	8.75186	nan	nan	0.00067	FLWO1.5	i
2455720.95516	8.75404	nan	nan	0.00067	FLWO1.5	i
2455720.95548	8.75594	nan	nan	0.00067	FLWO1.5	i
2455720.95583	8.76154	nan	nan	0.00067	FLWO1.5	i
2455720.95614	8.75386	nan	nan	0.00067	FLWO1.5	i
2455720.95648	8.75991	nan	nan	0.00067	FLWO1.5	i
2455720.9568	8.75849	nan	nan	0.00067	FLWO1.5	i
2455720.95715	8.75641	nan	nan	0.00067	FLWO1.5	i
2455720.95749	8.75642	nan	nan	0.00067	FLWO1.5	i
2455720.95781	8.75288	nan	nan	0.00067	FLWO1.5	i
2455720.95813	8.7542	nan	nan	0.00067	FLWO1.5	i
2455720.95845	8.75917	nan	nan	0.00067	FLWO1.5	i
2455720.95878	8.7568	nan	nan	0.00067	FLWO1.5	i
2455720.95912	8.75534	nan	nan	0.00067	FLWO1.5	i
2455720.95944	8.76022	nan	nan	0.00067	FLWO1.5	i
2455720.9598	8.75535	nan	nan	0.00067	FLWO1.5	i
2455720.96017	8.75639	nan	nan	0.00067	FLWO1.5	i
2455720.96053	8.75221	nan	nan	0.00067	FLWO1.5	i
2455720.9609	8.75271	nan	nan	0.00067	FLWO1.5	i
2455720.96127	8.7597	nan	nan	0.00067	FLWO1.5	i
2455720.96161	8.75311	nan	nan	0.00067	FLWO1.5	i
2455720.96194	8.75387	nan	nan	0.00067	FLWO1.5	i
2455720.96228	8.75339	nan	nan	0.00067	FLWO1.5	i
2455720.96266	8.75563	nan	nan	0.00067	FLWO1.5	i
2455720.96304	8.75291	nan	nan	0.00067	FLWO1.5	i
2455720.96342	8.75642	nan	nan	0.00067	FLWO1.5	i
2455720.9638	8.75548	nan	nan	0.00067	FLWO1.5	i
2455720.96419	8.75591	nan	nan	0.00067	FLWO1.5	i
2455720.96456	8.75147	nan	nan	0.00067	FLWO1.5	i
2455720.96494	8.75379	nan	nan	0.00067	FLWO1.5	i
2455720.96527	8.75762	nan	nan	0.00067	FLWO1.5	i
2455720.9656	8.75856	nan	nan	0.00067	FLWO1.5	i
2455720.96593	8.75978	nan	nan	0.00067	FLWO1.5	i
2455720.96627	8.755	nan	nan	0.00067	FLWO1.5	i
2455720.96662	8.75802	nan	nan	0.00067	FLWO1.5	i
2455720.96693	8.75385	nan	nan	0.00067	FLWO1.5	i
2455720.96728	8.75479	nan	nan	0.00068	FLWO1.5	i
2455720.96761	8.75653	nan	nan	0.00068	FLWO1.5	i
2455720.96793	8.75813	nan	nan	0.00068	FLWO1.5	i
2455720.96826	8.75535	nan	nan	0.00068	FLWO1.5	i
2455720.96861	8.76254	nan	nan	0.00068	FLWO1.5	i
2455720.96893	8.75861	nan	nan	0.00068	FLWO1.5	i
2455720.96927	8.75934	nan	nan	0.00068	FLWO1.5	i
2455720.9696	8.75892	nan	nan	0.00068	FLWO1.5	i
2455720.96993	8.75438	nan	nan	0.00068	FLWO1.5	i
2455720.97027	8.7563	nan	nan	0.00068	FLWO1.5	i
2455720.9706	8.76053	nan	nan	0.00068	FLWO1.5	i
2455720.97093	8.75373	nan	nan	0.00068	FLWO1.5	i
2456076.66179	9.02736	nan	nan	0.00066	FLWO1.5	i
2456076.66217	9.02741	nan	nan	0.00066	FLWO1.5	i
2456076.66255	9.02192	nan	nan	0.00066	FLWO1.5	i
2456076.66292	9.02467	nan	nan	0.00066	FLWO1.5	i
2456076.6633	9.02684	nan	nan	0.00066	FLWO1.5	i
2456076.6637	9.02301	nan	nan	0.00066	FLWO1.5	i
2456076.66407	9.02509	nan	nan	0.00066	FLWO1.5	i
2456076.66446	9.02438	nan	nan	0.00066	FLWO1.5	i
2456076.66484	9.0247	nan	nan	0.00066	FLWO1.5	i
2456076.66522	9.02315	nan	nan	0.00066	FLWO1.5	i
2456076.66562	9.02282	nan	nan	0.00066	FLWO1.5	i
2456076.66601	9.02262	nan	nan	0.00066	FLWO1.5	i
2456076.66642	9.02304	nan	nan	0.00066	FLWO1.5	i
2456076.66682	9.02578	nan	nan	0.00066	FLWO1.5	i
2456076.66722	9.0281	nan	nan	0.00066	FLWO1.5	i
2456076.6676	9.02301	nan	nan	0.00066	FLWO1.5	i
2456076.668	9.02652	nan	nan	0.00066	FLWO1.5	i
2456076.6684	9.02771	nan	nan	0.00066	FLWO1.5	i
2456076.66879	9.01979	nan	nan	0.00066	FLWO1.5	i
2456076.66919	9.02256	nan	nan	0.00066	FLWO1.5	i
2456076.66959	9.02027	nan	nan	0.00066	FLWO1.5	i
2456076.66997	9.02598	nan	nan	0.00066	FLWO1.5	i
2456076.67035	9.02172	nan	nan	0.00066	FLWO1.5	i
2456076.67075	9.02655	nan	nan	0.00066	FLWO1.5	i
2456076.67115	9.02391	nan	nan	0.00066	FLWO1.5	i
2456076.67153	9.02242	nan	nan	0.00066	FLWO1.5	i
2456076.6719	9.02341	nan	nan	0.00066	FLWO1.5	i
2456076.67231	9.02932	nan	nan	0.00066	FLWO1.5	i
2456076.67271	9.02055	nan	nan	0.00066	FLWO1.5	i
2456076.67311	9.02551	nan	nan	0.00066	FLWO1.5	i
2456076.67348	9.02751	nan	nan	0.00066	FLWO1.5	i
2456076.67386	9.02529	nan	nan	0.00066	FLWO1.5	i
2456076.67425	9.02638	nan	nan	0.00066	FLWO1.5	i
2456076.67465	9.02885	nan	nan	0.00066	FLWO1.5	i
2456076.67502	9.02867	nan	nan	0.00066	FLWO1.5	i
2456076.6754	9.02709	nan	nan	0.00066	FLWO1.5	i
2456076.67579	9.02034	nan	nan	0.00066	FLWO1.5	i
2456076.67617	9.02491	nan	nan	0.00066	FLWO1.5	i
2456076.67656	9.02339	nan	nan	0.00066	FLWO1.5	i
2456076.67694	9.02213	nan	nan	0.00066	FLWO1.5	i
2456076.67733	9.02474	nan	nan	0.00066	FLWO1.5	i
2456076.67771	9.02262	nan	nan	0.00066	FLWO1.5	i
2456076.67809	9.02759	nan	nan	0.00066	FLWO1.5	i
2456076.67849	9.023	nan	nan	0.00066	FLWO1.5	i
2456076.67886	9.02459	nan	nan	0.00066	FLWO1.5	i
2456076.67926	9.0281	nan	nan	0.00066	FLWO1.5	i
2456076.67963	9.02659	nan	nan	0.00066	FLWO1.5	i
2456076.68003	9.02188	nan	nan	0.00066	FLWO1.5	i
2456076.68042	9.02542	nan	nan	0.00066	FLWO1.5	i
2456076.68084	9.02852	nan	nan	0.00066	FLWO1.5	i
2456076.68285	9.02839	nan	nan	0.00066	FLWO1.5	i
2456076.68326	9.02831	nan	nan	0.00066	FLWO1.5	i
2456076.68369	9.02516	nan	nan	0.00066	FLWO1.5	i
2456076.68407	9.02574	nan	nan	0.00066	FLWO1.5	i
2456076.68445	9.02833	nan	nan	0.00066	FLWO1.5	i
2456076.68484	9.02624	nan	nan	0.00066	FLWO1.5	i
2456076.68524	9.02152	nan	nan	0.00066	FLWO1.5	i
2456076.68565	9.02281	nan	nan	0.00066	FLWO1.5	i
2456076.68606	9.02926	nan	nan	0.00066	FLWO1.5	i
2456076.68645	9.02273	nan	nan	0.00066	FLWO1.5	i
2456076.68684	9.02582	nan	nan	0.00066	FLWO1.5	i
2456076.68724	9.0261	nan	nan	0.00066	FLWO1.5	i
2456076.68761	9.02766	nan	nan	0.00066	FLWO1.5	i
2456076.68799	9.02813	nan	nan	0.00066	FLWO1.5	i
2456076.68838	9.02098	nan	nan	0.00066	FLWO1.5	i
2456076.68875	9.02573	nan	nan	0.00066	FLWO1.5	i
2456076.68915	9.02635	nan	nan	0.00066	FLWO1.5	i
2456076.68951	9.02506	nan	nan	0.00066	FLWO1.5	i
2456076.6899	9.03051	nan	nan	0.00066	FLWO1.5	i
2456076.69027	9.0267	nan	nan	0.00066	FLWO1.5	i
2456076.69068	9.02639	nan	nan	0.00066	FLWO1.5	i
2456076.69106	9.0295	nan	nan	0.00066	FLWO1.5	i
2456076.69145	9.02689	nan	nan	0.00066	FLWO1.5	i
2456076.69186	9.02532	nan	nan	0.00066	FLWO1.5	i
2456076.69226	9.02625	nan	nan	0.00066	FLWO1.5	i
2456076.69268	9.03008	nan	nan	0.00066	FLWO1.5	i
2456076.69306	9.02584	nan	nan	0.00066	FLWO1.5	i
2456076.69347	9.02805	nan	nan	0.00066	FLWO1.5	i
2456076.69385	9.02739	nan	nan	0.00066	FLWO1.5	i
2456076.69423	9.0276	nan	nan	0.00066	FLWO1.5	i
2456076.69461	9.02334	nan	nan	0.00066	FLWO1.5	i
2456076.695	9.02696	nan	nan	0.00066	FLWO1.5	i
2456076.69539	9.02643	nan	nan	0.00066	FLWO1.5	i
2456076.69576	9.03244	nan	nan	0.00066	FLWO1.5	i
2456076.69615	9.03009	nan	nan	0.00066	FLWO1.5	i
2456076.69653	9.02965	nan	nan	0.00066	FLWO1.5	i
2456076.69691	9.03289	nan	nan	0.00066	FLWO1.5	i
2456076.69731	9.02507	nan	nan	0.00066	FLWO1.5	i
2456076.6977	9.02944	nan	nan	0.00066	FLWO1.5	i
2456076.69807	9.03149	nan	nan	0.00066	FLWO1.5	i
2456076.69847	9.02727	nan	nan	0.00066	FLWO1.5	i
2456076.69886	9.0314	nan	nan	0.00066	FLWO1.5	i
2456076.69926	9.02933	nan	nan	0.00066	FLWO1.5	i
2456076.69967	9.03145	nan	nan	0.00066	FLWO1.5	i
2456076.70005	9.02746	nan	nan	0.00066	FLWO1.5	i
2456076.70043	9.0343	nan	nan	0.00066	FLWO1.5	i
2456076.70081	9.02962	nan	nan	0.00066	FLWO1.5	i
2456076.70121	9.03111	nan	nan	0.00066	FLWO1.5	i
2456076.70158	9.03003	nan	nan	0.00066	FLWO1.5	i
2456076.70197	9.03043	nan	nan	0.00066	FLWO1.5	i
2456076.70238	9.02932	nan	nan	0.00066	FLWO1.5	i
2456076.70277	9.02726	nan	nan	0.00066	FLWO1.5	i
2456076.70315	9.03498	nan	nan	0.00066	FLWO1.5	i
2456076.70355	9.02989	nan	nan	0.00066	FLWO1.5	i
2456076.70394	9.02908	nan	nan	0.00066	FLWO1.5	i
2456076.70434	9.03576	nan	nan	0.00066	FLWO1.5	i
2456076.70474	9.03276	nan	nan	0.00066	FLWO1.5	i
2456076.70513	9.02372	nan	nan	0.00066	FLWO1.5	i
2456076.7055	9.03378	nan	nan	0.00066	FLWO1.5	i
2456076.70591	9.03251	nan	nan	0.00066	FLWO1.5	i
2456076.7063	9.03045	nan	nan	0.00066	FLWO1.5	i
2456076.70671	9.03252	nan	nan	0.00066	FLWO1.5	i
2456076.70711	9.03315	nan	nan	0.00066	FLWO1.5	i
2456076.7075	9.04	nan	nan	0.00066	FLWO1.5	i
2456076.70789	9.02782	nan	nan	0.00066	FLWO1.5	i
2456076.70829	9.03477	nan	nan	0.00066	FLWO1.5	i
2456076.70867	9.03079	nan	nan	0.00066	FLWO1.5	i
2456076.70906	9.0322	nan	nan	0.00066	FLWO1.5	i
2456076.70944	9.03374	nan	nan	0.00066	FLWO1.5	i
2456076.70983	9.03081	nan	nan	0.00066	FLWO1.5	i
2456076.71021	9.03448	nan	nan	0.00066	FLWO1.5	i
2456076.71058	9.03011	nan	nan	0.00066	FLWO1.5	i
2456076.71099	9.03596	nan	nan	0.00066	FLWO1.5	i
2456076.71145	9.0288	nan	nan	0.00066	FLWO1.5	i
2456076.71193	9.03101	nan	nan	0.00066	FLWO1.5	i
2456076.71238	9.02927	nan	nan	0.00066	FLWO1.5	i
2456076.71283	9.03011	nan	nan	0.00066	FLWO1.5	i
2456076.71325	9.03334	nan	nan	0.00066	FLWO1.5	i
2456076.71367	9.03426	nan	nan	0.00066	FLWO1.5	i
2456076.71411	9.03027	nan	nan	0.00066	FLWO1.5	i
2456076.71458	9.03212	nan	nan	0.00066	FLWO1.5	i
2456076.71503	9.03497	nan	nan	0.00066	FLWO1.5	i
2456076.71546	9.03851	nan	nan	0.00066	FLWO1.5	i
2456076.71592	9.03237	nan	nan	0.00066	FLWO1.5	i
2456076.71635	9.02921	nan	nan	0.00066	FLWO1.5	i
2456076.71679	9.03661	nan	nan	0.00066	FLWO1.5	i
2456076.71719	9.03077	nan	nan	0.00066	FLWO1.5	i
2456076.71761	9.03062	nan	nan	0.00066	FLWO1.5	i
2456076.718	9.03627	nan	nan	0.00066	FLWO1.5	i
2456076.71838	9.02937	nan	nan	0.00066	FLWO1.5	i
2456076.71877	9.03369	nan	nan	0.00066	FLWO1.5	i
2456076.71915	9.02933	nan	nan	0.00066	FLWO1.5	i
2456076.71954	9.03488	nan	nan	0.00066	FLWO1.5	i
2456076.71995	9.03044	nan	nan	0.00066	FLWO1.5	i
2456076.72033	9.03169	nan	nan	0.00066	FLWO1.5	i
2456076.72072	9.03204	nan	nan	0.00066	FLWO1.5	i
2456076.72108	9.03309	nan	nan	0.00066	FLWO1.5	i
2456076.72146	9.03233	nan	nan	0.00066	FLWO1.5	i
2456076.72186	9.02756	nan	nan	0.00066	FLWO1.5	i
2456076.72225	9.03272	nan	nan	0.00066	FLWO1.5	i
2456076.72267	9.03205	nan	nan	0.00066	FLWO1.5	i
2456076.72306	9.03068	nan	nan	0.00066	FLWO1.5	i
2456076.72342	9.03604	nan	nan	0.00066	FLWO1.5	i
2456076.7238	9.03373	nan	nan	0.00066	FLWO1.5	i
2456076.72416	9.03588	nan	nan	0.00066	FLWO1.5	i
2456076.72453	9.03236	nan	nan	0.00066	FLWO1.5	i
2456076.72491	9.031	nan	nan	0.00066	FLWO1.5	i
2456076.72532	9.0295	nan	nan	0.00066	FLWO1.5	i
2456076.7257	9.03075	nan	nan	0.00066	FLWO1.5	i
2456076.7261	9.02974	nan	nan	0.00066	FLWO1.5	i
2456076.7265	9.0308	nan	nan	0.00066	FLWO1.5	i
2456076.72688	9.03479	nan	nan	0.00066	FLWO1.5	i
2456076.72726	9.03396	nan	nan	0.00066	FLWO1.5	i
2456076.72766	9.03749	nan	nan	0.00066	FLWO1.5	i
2456076.72804	9.03204	nan	nan	0.00066	FLWO1.5	i
2456076.72842	9.03198	nan	nan	0.00066	FLWO1.5	i
2456076.72881	9.03449	nan	nan	0.00066	FLWO1.5	i
2456076.72919	9.03021	nan	nan	0.00066	FLWO1.5	i
2456076.72956	9.03028	nan	nan	0.00066	FLWO1.5	i
2456076.72997	9.03276	nan	nan	0.00066	FLWO1.5	i
2456076.73034	9.03405	nan	nan	0.00066	FLWO1.5	i
2456076.73073	9.02947	nan	nan	0.00066	FLWO1.5	i
2456076.7311	9.03316	nan	nan	0.00066	FLWO1.5	i
2456076.73149	9.03146	nan	nan	0.00066	FLWO1.5	i
2456076.73187	9.03189	nan	nan	0.00066	FLWO1.5	i
2456076.73225	9.03023	nan	nan	0.00065	FLWO1.5	i
2456076.73263	9.03382	nan	nan	0.00066	FLWO1.5	i
2456076.73304	9.03592	nan	nan	0.00066	FLWO1.5	i
2456076.73343	9.03305	nan	nan	0.00065	FLWO1.5	i
2456076.73379	9.03124	nan	nan	0.00066	FLWO1.5	i
2456076.73418	9.03374	nan	nan	0.00066	FLWO1.5	i
2456076.7346	9.0285	nan	nan	0.00066	FLWO1.5	i
2456076.73497	9.02974	nan	nan	0.00066	FLWO1.5	i
2456076.73536	9.03129	nan	nan	0.00066	FLWO1.5	i
2456076.73577	9.03172	nan	nan	0.00066	FLWO1.5	i
2456076.73617	9.03431	nan	nan	0.00066	FLWO1.5	i
2456076.73656	9.02872	nan	nan	0.00066	FLWO1.5	i
2456076.73696	9.03175	nan	nan	0.00066	FLWO1.5	i
2456076.73735	9.03368	nan	nan	0.00066	FLWO1.5	i
2456076.73775	9.03092	nan	nan	0.00066	FLWO1.5	i
2456076.73812	9.03144	nan	nan	0.00066	FLWO1.5	i
2456076.73851	9.03554	nan	nan	0.00066	FLWO1.5	i
2456076.73891	9.03694	nan	nan	0.00066	FLWO1.5	i
2456076.73931	9.03446	nan	nan	0.00066	FLWO1.5	i
2456076.73969	9.03446	nan	nan	0.00066	FLWO1.5	i
2456076.74006	9.03088	nan	nan	0.00066	FLWO1.5	i
2456076.74047	9.03479	nan	nan	0.00066	FLWO1.5	i
2456076.74085	9.0324	nan	nan	0.00066	FLWO1.5	i
2456076.74122	9.03189	nan	nan	0.00066	FLWO1.5	i
2456076.74163	9.03342	nan	nan	0.00066	FLWO1.5	i
2456076.74201	9.02998	nan	nan	0.00066	FLWO1.5	i
2456076.7424	9.0318	nan	nan	0.00066	FLWO1.5	i
2456076.74278	9.03759	nan	nan	0.00066	FLWO1.5	i
2456076.74319	9.03378	nan	nan	0.00066	FLWO1.5	i
2456076.74357	9.03488	nan	nan	0.00066	FLWO1.5	i
2456076.74395	9.0343	nan	nan	0.00066	FLWO1.5	i
2456076.74432	9.03588	nan	nan	0.00066	FLWO1.5	i
2456076.74472	9.03281	nan	nan	0.00066	FLWO1.5	i
2456076.7451	9.03048	nan	nan	0.00066	FLWO1.5	i
2456076.7455	9.03382	nan	nan	0.00066	FLWO1.5	i
2456076.74587	9.03289	nan	nan	0.00066	FLWO1.5	i
2456076.74625	9.03419	nan	nan	0.00066	FLWO1.5	i
2456076.74665	9.03767	nan	nan	0.00066	FLWO1.5	i
2456076.74703	9.03402	nan	nan	0.00066	FLWO1.5	i
2456076.74741	9.03144	nan	nan	0.00066	FLWO1.5	i
2456076.74781	9.03381	nan	nan	0.00066	FLWO1.5	i
2456076.74819	9.03387	nan	nan	0.00066	FLWO1.5	i
2456076.74857	9.03402	nan	nan	0.00066	FLWO1.5	i
2456076.74896	9.03626	nan	nan	0.00066	FLWO1.5	i
2456076.74936	9.03359	nan	nan	0.00066	FLWO1.5	i
2456076.74981	9.03557	nan	nan	0.00066	FLWO1.5	i
2456076.75026	9.0344	nan	nan	0.00066	FLWO1.5	i
2456076.75073	9.03677	nan	nan	0.00066	FLWO1.5	i
2456076.75119	9.03339	nan	nan	0.00066	FLWO1.5	i
2456076.75159	9.03401	nan	nan	0.00066	FLWO1.5	i
2456076.752	9.03302	nan	nan	0.00066	FLWO1.5	i
2456076.7524	9.03515	nan	nan	0.00066	FLWO1.5	i
2456076.75277	9.03485	nan	nan	0.00066	FLWO1.5	i
2456076.75316	9.03703	nan	nan	0.00066	FLWO1.5	i
2456076.75356	9.03744	nan	nan	0.00066	FLWO1.5	i
2456076.754	9.03638	nan	nan	0.00066	FLWO1.5	i
2456076.75446	9.03448	nan	nan	0.00066	FLWO1.5	i
2456076.75491	9.03264	nan	nan	0.00066	FLWO1.5	i
2456076.75534	9.03573	nan	nan	0.00066	FLWO1.5	i
2456076.7558	9.03435	nan	nan	0.00066	FLWO1.5	i
2456076.75623	9.02868	nan	nan	0.00066	FLWO1.5	i
2456076.75666	9.03693	nan	nan	0.00066	FLWO1.5	i
2456076.75706	9.0375	nan	nan	0.00066	FLWO1.5	i
2456076.75746	9.03517	nan	nan	0.00066	FLWO1.5	i
2456076.75786	9.03397	nan	nan	0.00066	FLWO1.5	i
2456076.75828	9.0358	nan	nan	0.00066	FLWO1.5	i
2456076.75867	9.03511	nan	nan	0.00066	FLWO1.5	i
2456076.75907	9.03899	nan	nan	0.00066	FLWO1.5	i
2456076.75941	9.03596	nan	nan	0.00066	FLWO1.5	i
2456076.75982	9.03609	nan	nan	0.00066	FLWO1.5	i
2456076.76019	9.03713	nan	nan	0.00066	FLWO1.5	i
2456076.76058	9.03781	nan	nan	0.00066	FLWO1.5	i
2456076.76095	9.03428	nan	nan	0.00066	FLWO1.5	i
2456076.76135	9.03537	nan	nan	0.00066	FLWO1.5	i
2456076.76172	9.03731	nan	nan	0.00066	FLWO1.5	i
2456076.76211	9.0349	nan	nan	0.00066	FLWO1.5	i
2456076.76252	9.03494	nan	nan	0.00066	FLWO1.5	i
2456076.76289	9.03561	nan	nan	0.00066	FLWO1.5	i
2456076.76329	9.03677	nan	nan	0.00066	FLWO1.5	i
2456076.76369	9.03374	nan	nan	0.00066	FLWO1.5	i
2456076.76408	9.03269	nan	nan	0.00066	FLWO1.5	i
2456076.76447	9.02972	nan	nan	0.00066	FLWO1.5	i
2456076.76487	9.04069	nan	nan	0.00066	FLWO1.5	i
2456076.76525	9.03619	nan	nan	0.00066	FLWO1.5	i
2456076.76563	9.03779	nan	nan	0.00066	FLWO1.5	i
2456076.76601	9.03398	nan	nan	0.00066	FLWO1.5	i
2456076.76639	9.03549	nan	nan	0.00066	FLWO1.5	i
2456076.76678	9.03527	nan	nan	0.00066	FLWO1.5	i
2456076.76716	9.03761	nan	nan	0.00066	FLWO1.5	i
2456076.76756	9.03919	nan	nan	0.00066	FLWO1.5	i
2456076.76793	9.03507	nan	nan	0.00066	FLWO1.5	i
2456076.76834	9.03957	nan	nan	0.00066	FLWO1.5	i
2456076.76874	9.0358	nan	nan	0.00066	FLWO1.5	i
2456076.76914	9.03601	nan	nan	0.00066	FLWO1.5	i
2456076.76954	9.03748	nan	nan	0.00066	FLWO1.5	i
2456076.76992	9.03351	nan	nan	0.00066	FLWO1.5	i
2456076.77031	9.03542	nan	nan	0.00066	FLWO1.5	i
2456076.77069	9.03718	nan	nan	0.00066	FLWO1.5	i
2456076.77108	9.03851	nan	nan	0.00066	FLWO1.5	i
2456076.77145	9.0342	nan	nan	0.00066	FLWO1.5	i
2456076.77184	9.03548	nan	nan	0.00066	FLWO1.5	i
2456076.77224	9.03683	nan	nan	0.00066	FLWO1.5	i
2456076.77262	9.03737	nan	nan	0.00066	FLWO1.5	i
2456076.77303	9.03742	nan	nan	0.00066	FLWO1.5	i
2456076.77341	9.03783	nan	nan	0.00066	FLWO1.5	i
2456076.77379	9.03768	nan	nan	0.00066	FLWO1.5	i
2456076.77417	9.03677	nan	nan	0.00066	FLWO1.5	i
2456076.77456	9.03295	nan	nan	0.00066	FLWO1.5	i
2456076.77495	9.03638	nan	nan	0.00066	FLWO1.5	i
2456076.77534	9.03309	nan	nan	0.00066	FLWO1.5	i
2456076.77572	9.03802	nan	nan	0.00066	FLWO1.5	i
2456076.77609	9.03387	nan	nan	0.00066	FLWO1.5	i
2456076.7765	9.03795	nan	nan	0.00066	FLWO1.5	i
2456076.77689	9.03471	nan	nan	0.00066	FLWO1.5	i
2456076.77728	9.04007	nan	nan	0.00066	FLWO1.5	i
2456076.77767	9.03502	nan	nan	0.00066	FLWO1.5	i
2456076.77805	9.03799	nan	nan	0.00066	FLWO1.5	i
2456076.77843	9.04067	nan	nan	0.00066	FLWO1.5	i
2456076.77884	9.03641	nan	nan	0.00066	FLWO1.5	i
2456076.77924	9.03779	nan	nan	0.00066	FLWO1.5	i
2456076.77961	9.0353	nan	nan	0.00066	FLWO1.5	i
2456076.78002	9.03724	nan	nan	0.00066	FLWO1.5	i
2456076.78041	9.03551	nan	nan	0.00066	FLWO1.5	i
2456076.78079	9.03541	nan	nan	0.00066	FLWO1.5	i
2456076.78116	9.03716	nan	nan	0.00066	FLWO1.5	i
2456076.78158	9.03677	nan	nan	0.00066	FLWO1.5	i
2456076.78197	9.03767	nan	nan	0.00066	FLWO1.5	i
2456076.78235	9.03958	nan	nan	0.00066	FLWO1.5	i
2456076.78275	9.0352	nan	nan	0.00066	FLWO1.5	i
2456076.78315	9.0392	nan	nan	0.00066	FLWO1.5	i
2456076.78353	9.03922	nan	nan	0.00066	FLWO1.5	i
2456076.78391	9.03906	nan	nan	0.00066	FLWO1.5	i
2456076.7843	9.0379	nan	nan	0.00066	FLWO1.5	i
2456076.7847	9.03478	nan	nan	0.00066	FLWO1.5	i
2456076.7851	9.03437	nan	nan	0.00066	FLWO1.5	i
2456076.78549	9.03828	nan	nan	0.00066	FLWO1.5	i
2456076.78588	9.03809	nan	nan	0.00066	FLWO1.5	i
2456076.78625	9.04027	nan	nan	0.00066	FLWO1.5	i
2456076.78664	9.03744	nan	nan	0.00066	FLWO1.5	i
2456076.78704	9.03539	nan	nan	0.00066	FLWO1.5	i
2456076.78745	9.03862	nan	nan	0.00066	FLWO1.5	i
2456076.78783	9.03833	nan	nan	0.00066	FLWO1.5	i
2456076.7882	9.03316	nan	nan	0.00066	FLWO1.5	i
2456076.7886	9.03789	nan	nan	0.00066	FLWO1.5	i
2456076.78899	9.03251	nan	nan	0.00066	FLWO1.5	i
2456076.78937	9.03948	nan	nan	0.00066	FLWO1.5	i
2456076.78975	9.03642	nan	nan	0.00066	FLWO1.5	i
2456076.79014	9.03959	nan	nan	0.00066	FLWO1.5	i
2456076.7905	9.03582	nan	nan	0.00066	FLWO1.5	i
2456076.79091	9.03977	nan	nan	0.00066	FLWO1.5	i
2456076.79137	9.03616	nan	nan	0.00066	FLWO1.5	i
2456076.79186	9.0345	nan	nan	0.00066	FLWO1.5	i
2456076.79232	9.03617	nan	nan	0.00066	FLWO1.5	i
2456076.79277	9.0365	nan	nan	0.00066	FLWO1.5	i
2456076.79315	9.03837	nan	nan	0.00066	FLWO1.5	i
2456076.79352	9.03797	nan	nan	0.00066	FLWO1.5	i
2456076.79392	9.04165	nan	nan	0.00066	FLWO1.5	i
2456076.79429	9.03558	nan	nan	0.00066	FLWO1.5	i
2456076.79466	9.03568	nan	nan	0.00066	FLWO1.5	i
2456076.79504	9.04029	nan	nan	0.00066	FLWO1.5	i
2456076.79543	9.03372	nan	nan	0.00066	FLWO1.5	i
2456076.79581	9.03821	nan	nan	0.00066	FLWO1.5	i
2456076.7962	9.03954	nan	nan	0.00066	FLWO1.5	i
2456076.79656	9.03701	nan	nan	0.00066	FLWO1.5	i
2456076.79693	9.041	nan	nan	0.00066	FLWO1.5	i
2456076.79731	9.03806	nan	nan	0.00066	FLWO1.5	i
2456076.79769	9.03732	nan	nan	0.00066	FLWO1.5	i
2456076.79813	9.0344	nan	nan	0.00065	FLWO1.5	i
2456076.79856	9.03477	nan	nan	0.00065	FLWO1.5	i
2456076.799	9.0359	nan	nan	0.00066	FLWO1.5	i
2456076.79946	9.03893	nan	nan	0.00066	FLWO1.5	i
2456076.79991	9.03706	nan	nan	0.00066	FLWO1.5	i
2456076.80035	9.03366	nan	nan	0.00065	FLWO1.5	i
2456076.80078	9.03151	nan	nan	0.00065	FLWO1.5	i
2456076.80119	9.03394	nan	nan	0.00066	FLWO1.5	i
2456076.8016	9.03805	nan	nan	0.00066	FLWO1.5	i
2456076.80197	9.03403	nan	nan	0.00065	FLWO1.5	i
2456076.80238	9.03428	nan	nan	0.00066	FLWO1.5	i
2456076.80276	9.0328	nan	nan	0.00066	FLWO1.5	i
2456076.80315	9.03163	nan	nan	0.00066	FLWO1.5	i
2456076.80352	9.03497	nan	nan	0.00066	FLWO1.5	i
2456076.80391	9.03424	nan	nan	0.00066	FLWO1.5	i
2456076.80428	9.03322	nan	nan	0.00065	FLWO1.5	i
2456076.80468	9.03771	nan	nan	0.00066	FLWO1.5	i
2456076.80505	9.03568	nan	nan	0.00065	FLWO1.5	i
2456076.80543	9.03738	nan	nan	0.00065	FLWO1.5	i
2456076.80581	9.03491	nan	nan	0.00066	FLWO1.5	i
2456076.80622	9.03547	nan	nan	0.00065	FLWO1.5	i
2456076.80658	9.03702	nan	nan	0.00066	FLWO1.5	i
2456076.807	9.03092	nan	nan	0.00065	FLWO1.5	i
2456076.80738	9.03597	nan	nan	0.00065	FLWO1.5	i
2456076.80777	9.03228	nan	nan	0.00065	FLWO1.5	i
2456076.80815	9.03396	nan	nan	0.00065	FLWO1.5	i
2456076.80853	9.0346	nan	nan	0.00065	FLWO1.5	i
2456076.80894	9.03476	nan	nan	0.00065	FLWO1.5	i
2456076.80932	9.03489	nan	nan	0.00065	FLWO1.5	i
2456076.80973	9.03539	nan	nan	0.00066	FLWO1.5	i
2456076.81009	9.03357	nan	nan	0.00065	FLWO1.5	i
2456076.81047	9.03309	nan	nan	0.00066	FLWO1.5	i
2456076.81086	9.03461	nan	nan	0.00065	FLWO1.5	i
2456076.81125	9.03421	nan	nan	0.00065	FLWO1.5	i
2456076.81164	9.03716	nan	nan	0.00065	FLWO1.5	i
2456076.81203	9.03368	nan	nan	0.00065	FLWO1.5	i
2456076.81242	9.03493	nan	nan	0.00065	FLWO1.5	i
2456076.81283	9.03521	nan	nan	0.00065	FLWO1.5	i
2456076.81322	9.03396	nan	nan	0.00066	FLWO1.5	i
2456076.8136	9.03631	nan	nan	0.00065	FLWO1.5	i
2456076.81401	9.03372	nan	nan	0.00065	FLWO1.5	i
2456076.81445	9.03653	nan	nan	0.00065	FLWO1.5	i
2456076.81485	9.03417	nan	nan	0.00065	FLWO1.5	i
2456076.81525	9.03401	nan	nan	0.00065	FLWO1.5	i
2456076.81564	9.03551	nan	nan	0.00065	FLWO1.5	i
2456076.816	9.03596	nan	nan	0.00065	FLWO1.5	i
2456076.81641	9.03483	nan	nan	0.00065	FLWO1.5	i
2456076.81678	9.03141	nan	nan	0.00065	FLWO1.5	i
2456076.81717	9.03437	nan	nan	0.00065	FLWO1.5	i
2456076.81755	9.03381	nan	nan	0.00065	FLWO1.5	i
2456076.81797	9.03345	nan	nan	0.00065	FLWO1.5	i
2456076.81835	9.03808	nan	nan	0.00066	FLWO1.5	i
2456076.81873	9.03458	nan	nan	0.00065	FLWO1.5	i
2456076.81913	9.03487	nan	nan	0.00066	FLWO1.5	i
2456076.81953	9.03424	nan	nan	0.00065	FLWO1.5	i
2456076.81991	9.03417	nan	nan	0.00066	FLWO1.5	i
2456076.82031	9.03542	nan	nan	0.00065	FLWO1.5	i
2456076.8207	9.03424	nan	nan	0.00065	FLWO1.5	i
2456076.82112	9.03239	nan	nan	0.00065	FLWO1.5	i
2456076.8215	9.03262	nan	nan	0.00065	FLWO1.5	i
2456076.82189	9.03295	nan	nan	0.00065	FLWO1.5	i
2456076.82227	9.02998	nan	nan	0.00065	FLWO1.5	i
2456076.82264	9.03373	nan	nan	0.00065	FLWO1.5	i
2456076.82303	9.03123	nan	nan	0.00065	FLWO1.5	i
2456076.82342	9.02929	nan	nan	0.00065	FLWO1.5	i
2456076.82381	9.03464	nan	nan	0.00065	FLWO1.5	i
2456076.82421	9.03308	nan	nan	0.00065	FLWO1.5	i
2456076.8246	9.03131	nan	nan	0.00065	FLWO1.5	i
2456076.82499	9.03471	nan	nan	0.00065	FLWO1.5	i
2456076.82538	9.03613	nan	nan	0.00065	FLWO1.5	i
2456076.82578	9.03543	nan	nan	0.00065	FLWO1.5	i
2456076.82616	9.03267	nan	nan	0.00065	FLWO1.5	i
2456076.82654	9.03344	nan	nan	0.00065	FLWO1.5	i
2456076.82694	9.03418	nan	nan	0.00065	FLWO1.5	i
2456076.82733	9.03347	nan	nan	0.00065	FLWO1.5	i
2456076.82774	9.0327	nan	nan	0.00065	FLWO1.5	i
2456076.82811	9.03188	nan	nan	0.00065	FLWO1.5	i
2456076.82851	9.03526	nan	nan	0.00065	FLWO1.5	i
2456076.82891	9.02992	nan	nan	0.00065	FLWO1.5	i
2456076.82938	9.03472	nan	nan	0.00065	FLWO1.5	i
2456076.82983	9.03411	nan	nan	0.00065	FLWO1.5	i
2456076.83029	9.03406	nan	nan	0.00065	FLWO1.5	i
2456076.83073	9.03209	nan	nan	0.00065	FLWO1.5	i
2456076.83112	9.0322	nan	nan	0.00065	FLWO1.5	i
2456076.83151	9.03636	nan	nan	0.00065	FLWO1.5	i
2456076.83189	9.03277	nan	nan	0.00065	FLWO1.5	i
2456076.83228	9.0335	nan	nan	0.00065	FLWO1.5	i
2456076.83271	9.0359	nan	nan	0.00065	FLWO1.5	i
2456076.83315	9.03229	nan	nan	0.00065	FLWO1.5	i
2456076.83362	9.03274	nan	nan	0.00065	FLWO1.5	i
2456076.83404	9.03397	nan	nan	0.00065	FLWO1.5	i
2456076.83448	9.03265	nan	nan	0.00065	FLWO1.5	i
2456076.83494	9.03528	nan	nan	0.00065	FLWO1.5	i
2456076.83536	9.03646	nan	nan	0.00065	FLWO1.5	i
2456076.83577	9.03512	nan	nan	0.00065	FLWO1.5	i
2456076.83616	9.03368	nan	nan	0.00065	FLWO1.5	i
2456076.83654	9.03584	nan	nan	0.00065	FLWO1.5	i
2456076.83695	9.03062	nan	nan	0.00065	FLWO1.5	i
2456076.83733	9.03314	nan	nan	0.00065	FLWO1.5	i
2456076.83771	9.02937	nan	nan	0.00065	FLWO1.5	i
2456076.83811	9.03173	nan	nan	0.00065	FLWO1.5	i
2456076.83848	9.03255	nan	nan	0.00065	FLWO1.5	i
2456076.83887	9.03278	nan	nan	0.00065	FLWO1.5	i
2456076.8393	9.03257	nan	nan	0.00065	FLWO1.5	i
2456076.83968	9.03305	nan	nan	0.00065	FLWO1.5	i
2456076.84006	9.03527	nan	nan	0.00065	FLWO1.5	i
2456076.84044	9.03224	nan	nan	0.00065	FLWO1.5	i
2456076.84084	9.03168	nan	nan	0.00065	FLWO1.5	i
2456076.84178	9.03143	nan	nan	0.00065	FLWO1.5	i
2456076.84218	9.03304	nan	nan	0.00065	FLWO1.5	i
2456076.8426	9.03288	nan	nan	0.00065	FLWO1.5	i
2456076.84296	9.03348	nan	nan	0.00065	FLWO1.5	i
2456076.84336	9.03445	nan	nan	0.00065	FLWO1.5	i
2456076.84374	9.03267	nan	nan	0.00065	FLWO1.5	i
2456076.84413	9.02669	nan	nan	0.00065	FLWO1.5	i
2456076.84451	9.03584	nan	nan	0.00065	FLWO1.5	i
2456076.84491	9.02992	nan	nan	0.00065	FLWO1.5	i
2456076.84528	9.03119	nan	nan	0.00065	FLWO1.5	i
2456076.84569	9.03322	nan	nan	0.00065	FLWO1.5	i
2456076.84606	9.03474	nan	nan	0.00065	FLWO1.5	i
2456076.84645	9.03196	nan	nan	0.00065	FLWO1.5	i
2456076.84682	9.03757	nan	nan	0.00065	FLWO1.5	i
2456076.84723	9.03203	nan	nan	0.00065	FLWO1.5	i
2456076.84757	9.02943	nan	nan	0.00065	FLWO1.5	i
2456076.84798	9.03324	nan	nan	0.00065	FLWO1.5	i
2456076.84835	9.03286	nan	nan	0.00065	FLWO1.5	i
2456076.84873	9.03629	nan	nan	0.00065	FLWO1.5	i
2456076.84914	9.03112	nan	nan	0.00065	FLWO1.5	i
2456076.84954	9.02807	nan	nan	0.00065	FLWO1.5	i
2456076.84995	9.03199	nan	nan	0.00065	FLWO1.5	i
2456076.85032	9.03256	nan	nan	0.00065	FLWO1.5	i
2456076.8507	9.03567	nan	nan	0.00065	FLWO1.5	i
2456076.85109	9.03557	nan	nan	0.00065	FLWO1.5	i
2456076.85146	9.03507	nan	nan	0.00065	FLWO1.5	i
2456076.85184	9.03319	nan	nan	0.00065	FLWO1.5	i
2456076.85224	9.03532	nan	nan	0.00065	FLWO1.5	i
2456076.85264	9.03598	nan	nan	0.00065	FLWO1.5	i
2456076.85301	9.03435	nan	nan	0.00065	FLWO1.5	i
2456076.85342	9.03709	nan	nan	0.00065	FLWO1.5	i
2456076.85382	9.03001	nan	nan	0.00065	FLWO1.5	i
2456076.85422	9.03266	nan	nan	0.00065	FLWO1.5	i
2456076.85461	9.03638	nan	nan	0.00065	FLWO1.5	i
2456076.85499	9.03409	nan	nan	0.00065	FLWO1.5	i
2456076.85539	9.0335	nan	nan	0.00065	FLWO1.5	i
2456076.85576	9.03392	nan	nan	0.00065	FLWO1.5	i
2456076.85616	9.03314	nan	nan	0.00065	FLWO1.5	i
2456076.85654	9.03351	nan	nan	0.00065	FLWO1.5	i
2456076.85691	9.03083	nan	nan	0.00065	FLWO1.5	i
2456076.8573	9.03427	nan	nan	0.00065	FLWO1.5	i
2456076.85769	9.03462	nan	nan	0.00065	FLWO1.5	i
2456076.85807	9.03467	nan	nan	0.00065	FLWO1.5	i
2456076.85845	9.03295	nan	nan	0.00065	FLWO1.5	i
2456076.85886	9.0349	nan	nan	0.00065	FLWO1.5	i
2456076.85922	9.03159	nan	nan	0.00065	FLWO1.5	i
2456076.85963	9.03037	nan	nan	0.00065	FLWO1.5	i
2456076.86002	9.03473	nan	nan	0.00065	FLWO1.5	i
2456076.86042	9.03419	nan	nan	0.00065	FLWO1.5	i
2456076.8608	9.03033	nan	nan	0.00065	FLWO1.5	i
2456076.8612	9.03104	nan	nan	0.00065	FLWO1.5	i
2456076.86159	9.0338	nan	nan	0.00065	FLWO1.5	i
2456076.86197	9.03152	nan	nan	0.00065	FLWO1.5	i
2456076.86235	9.0323	nan	nan	0.00065	FLWO1.5	i
2456076.86275	9.035	nan	nan	0.00065	FLWO1.5	i
2456076.86313	9.03346	nan	nan	0.00065	FLWO1.5	i
2456076.86351	9.03168	nan	nan	0.00065	FLWO1.5	i
2456076.86389	9.03326	nan	nan	0.00065	FLWO1.5	i
2456076.8643	9.03439	nan	nan	0.00065	FLWO1.5	i
2456076.86467	9.03179	nan	nan	0.00065	FLWO1.5	i
2456076.86505	9.03284	nan	nan	0.00065	FLWO1.5	i
2456076.86544	9.03438	nan	nan	0.00065	FLWO1.5	i
2456076.86584	9.03197	nan	nan	0.00065	FLWO1.5	i
2456076.86624	9.03528	nan	nan	0.00065	FLWO1.5	i
2456076.86663	9.03086	nan	nan	0.00065	FLWO1.5	i
2456076.86702	9.03504	nan	nan	0.00065	FLWO1.5	i
2456076.86742	9.03359	nan	nan	0.00065	FLWO1.5	i
2456076.86779	9.03522	nan	nan	0.00065	FLWO1.5	i
2456076.86819	9.03424	nan	nan	0.00065	FLWO1.5	i
2456076.86857	9.03378	nan	nan	0.00065	FLWO1.5	i
2456076.86896	9.02841	nan	nan	0.00065	FLWO1.5	i
2456076.86938	9.03342	nan	nan	0.00065	FLWO1.5	i
2456076.86978	9.03174	nan	nan	0.00065	FLWO1.5	i
2456076.87016	9.0316	nan	nan	0.00065	FLWO1.5	i
2456076.87056	9.02913	nan	nan	0.00065	FLWO1.5	i
2456076.87093	9.02982	nan	nan	0.00065	FLWO1.5	i
2456076.87132	9.02786	nan	nan	0.00065	FLWO1.5	i
2456076.87172	9.03132	nan	nan	0.00065	FLWO1.5	i
2456076.87211	9.02974	nan	nan	0.00065	FLWO1.5	i
2456076.87246	9.03058	nan	nan	0.00065	FLWO1.5	i
2456076.87286	9.0359	nan	nan	0.00065	FLWO1.5	i
2456076.87323	9.02619	nan	nan	0.00065	FLWO1.5	i
2456076.87364	9.03192	nan	nan	0.00065	FLWO1.5	i
2456076.87409	9.02941	nan	nan	0.00065	FLWO1.5	i
2456076.87455	9.03057	nan	nan	0.00065	FLWO1.5	i
2456076.87503	9.03263	nan	nan	0.00065	FLWO1.5	i
2456076.87549	9.03313	nan	nan	0.00065	FLWO1.5	i
2456076.87586	9.03398	nan	nan	0.00065	FLWO1.5	i
2456076.87624	9.03514	nan	nan	0.00065	FLWO1.5	i
2456076.87665	9.0301	nan	nan	0.00065	FLWO1.5	i
2456076.87704	9.0312	nan	nan	0.00065	FLWO1.5	i
2456076.87744	9.03336	nan	nan	0.00065	FLWO1.5	i
2456076.87784	9.02867	nan	nan	0.00065	FLWO1.5	i
2456076.87821	9.03001	nan	nan	0.00065	FLWO1.5	i
2456076.8786	9.03077	nan	nan	0.00065	FLWO1.5	i
2456076.87899	9.03065	nan	nan	0.00065	FLWO1.5	i
2456076.87937	9.03213	nan	nan	0.00065	FLWO1.5	i
2456076.87976	9.03375	nan	nan	0.00065	FLWO1.5	i
2456076.88014	9.0314	nan	nan	0.00065	FLWO1.5	i
2456076.88058	9.03545	nan	nan	0.00065	FLWO1.5	i
2456076.88103	9.03031	nan	nan	0.00065	FLWO1.5	i
2456076.88149	9.03078	nan	nan	0.00065	FLWO1.5	i
2456076.88194	9.03261	nan	nan	0.00065	FLWO1.5	i
2456076.88237	9.03536	nan	nan	0.00065	FLWO1.5	i
2456076.88281	9.0315	nan	nan	0.00065	FLWO1.5	i
2456076.88327	9.02983	nan	nan	0.00065	FLWO1.5	i
2456076.88365	9.03419	nan	nan	0.00065	FLWO1.5	i
2456076.88404	9.02914	nan	nan	0.00065	FLWO1.5	i
2456076.8844	9.03084	nan	nan	0.00065	FLWO1.5	i
2456076.8848	9.03006	nan	nan	0.00065	FLWO1.5	i
2456076.88519	9.033	nan	nan	0.00065	FLWO1.5	i
2456076.88558	9.02927	nan	nan	0.00065	FLWO1.5	i
2456076.88597	9.0267	nan	nan	0.00065	FLWO1.5	i
2456076.88637	9.03149	nan	nan	0.00065	FLWO1.5	i
2456076.88678	9.03418	nan	nan	0.00065	FLWO1.5	i
2456076.88718	9.03297	nan	nan	0.00065	FLWO1.5	i
2456076.88755	9.03291	nan	nan	0.00065	FLWO1.5	i
2456076.88796	9.03093	nan	nan	0.00065	FLWO1.5	i
2456076.88836	9.03147	nan	nan	0.00065	FLWO1.5	i
2456076.88874	9.03184	nan	nan	0.00065	FLWO1.5	i
2456076.88913	9.03226	nan	nan	0.00065	FLWO1.5	i
2456076.88952	9.03473	nan	nan	0.00065	FLWO1.5	i
2456076.88992	9.03259	nan	nan	0.00065	FLWO1.5	i
2456076.89029	9.0314	nan	nan	0.00065	FLWO1.5	i
2456076.8907	9.03142	nan	nan	0.00065	FLWO1.5	i
2456076.89109	9.0322	nan	nan	0.00065	FLWO1.5	i
2456076.89147	9.02866	nan	nan	0.00065	FLWO1.5	i
2456076.89188	9.03552	nan	nan	0.00065	FLWO1.5	i
2456076.89227	9.02824	nan	nan	0.00065	FLWO1.5	i
2456076.89267	9.03141	nan	nan	0.00065	FLWO1.5	i
2456076.89305	9.03091	nan	nan	0.00065	FLWO1.5	i
2456076.89344	9.02902	nan	nan	0.00065	FLWO1.5	i
2456076.89381	9.03129	nan	nan	0.00065	FLWO1.5	i
2456076.89418	9.03132	nan	nan	0.00065	FLWO1.5	i
2456076.89458	9.02985	nan	nan	0.00065	FLWO1.5	i
2456076.89497	9.03087	nan	nan	0.00065	FLWO1.5	i
2456076.89535	9.02739	nan	nan	0.00065	FLWO1.5	i
2456076.89575	9.02859	nan	nan	0.00065	FLWO1.5	i
2456076.89614	9.03197	nan	nan	0.00065	FLWO1.5	i
2456076.89652	9.02603	nan	nan	0.00065	FLWO1.5	i
2456076.89691	9.02691	nan	nan	0.00065	FLWO1.5	i
2456076.89731	9.02971	nan	nan	0.00065	FLWO1.5	i
2456076.89769	9.03119	nan	nan	0.00065	FLWO1.5	i
2456076.89805	9.02954	nan	nan	0.00065	FLWO1.5	i
2456076.89843	9.03032	nan	nan	0.00065	FLWO1.5	i
2456076.8988	9.03237	nan	nan	0.00065	FLWO1.5	i
2456076.89918	9.03055	nan	nan	0.00065	FLWO1.5	i
2456076.89958	9.0302	nan	nan	0.00065	FLWO1.5	i
2456076.89995	9.02872	nan	nan	0.00065	FLWO1.5	i
2456076.90034	9.03066	nan	nan	0.00065	FLWO1.5	i
2456076.90075	9.02913	nan	nan	0.00065	FLWO1.5	i
2456076.90114	9.03228	nan	nan	0.00065	FLWO1.5	i
2456076.90151	9.03112	nan	nan	0.00065	FLWO1.5	i
2456076.90189	9.03004	nan	nan	0.00065	FLWO1.5	i
2456076.90226	9.02812	nan	nan	0.00065	FLWO1.5	i
2456076.90267	9.03338	nan	nan	0.00065	FLWO1.5	i
2456076.90304	9.02972	nan	nan	0.00065	FLWO1.5	i
2456076.90342	9.02896	nan	nan	0.00065	FLWO1.5	i
2456076.90381	9.02634	nan	nan	0.00065	FLWO1.5	i
2456076.90422	9.03076	nan	nan	0.00065	FLWO1.5	i
2456076.90459	9.02884	nan	nan	0.00065	FLWO1.5	i
2456076.90497	9.02798	nan	nan	0.00065	FLWO1.5	i
2456076.90534	9.0301	nan	nan	0.00065	FLWO1.5	i
2456076.90573	9.03221	nan	nan	0.00065	FLWO1.5	i
2456076.9061	9.02756	nan	nan	0.00065	FLWO1.5	i
2456076.9065	9.03123	nan	nan	0.00065	FLWO1.5	i
2456076.90688	9.0306	nan	nan	0.00065	FLWO1.5	i
2456076.90726	9.03134	nan	nan	0.00065	FLWO1.5	i
2456076.90766	9.03097	nan	nan	0.00065	FLWO1.5	i
2456076.90805	9.03224	nan	nan	0.00065	FLWO1.5	i
2456076.90844	9.0328	nan	nan	0.00065	FLWO1.5	i
2456076.90892	9.03038	nan	nan	0.00065	FLWO1.5	i
2456076.90938	9.0333	nan	nan	0.00065	FLWO1.5	i
2456076.90984	9.03054	nan	nan	0.00065	FLWO1.5	i
2456076.91029	9.03205	nan	nan	0.00065	FLWO1.5	i
2456076.9107	9.03303	nan	nan	0.00065	FLWO1.5	i
2456076.91108	9.02863	nan	nan	0.00065	FLWO1.5	i
2456076.91152	9.03158	nan	nan	0.00065	FLWO1.5	i
2456076.91197	9.03151	nan	nan	0.00065	FLWO1.5	i
2456076.9124	9.02823	nan	nan	0.00065	FLWO1.5	i
2456076.91284	9.02905	nan	nan	0.00065	FLWO1.5	i
2456076.91329	9.03172	nan	nan	0.00065	FLWO1.5	i
2456076.91372	9.03072	nan	nan	0.00065	FLWO1.5	i
2456076.91416	9.03259	nan	nan	0.00065	FLWO1.5	i
2456076.91458	9.02969	nan	nan	0.00065	FLWO1.5	i
2456076.91498	9.02858	nan	nan	0.00065	FLWO1.5	i
2456076.9154	9.03126	nan	nan	0.00065	FLWO1.5	i
2456076.91576	9.02921	nan	nan	0.00065	FLWO1.5	i
2456076.91616	9.03038	nan	nan	0.00065	FLWO1.5	i
2456076.91653	9.03022	nan	nan	0.00065	FLWO1.5	i
2456076.91691	9.02815	nan	nan	0.00065	FLWO1.5	i
2456076.91728	9.03282	nan	nan	0.00065	FLWO1.5	i
2456076.91771	9.03228	nan	nan	0.00065	FLWO1.5	i
2456076.91809	9.02915	nan	nan	0.00065	FLWO1.5	i
2456076.91848	9.0301	nan	nan	0.00065	FLWO1.5	i
2456076.91886	9.03033	nan	nan	0.00065	FLWO1.5	i
2456076.91926	9.02914	nan	nan	0.00065	FLWO1.5	i
2456076.91967	9.0308	nan	nan	0.00065	FLWO1.5	i
2456076.92009	9.02873	nan	nan	0.00065	FLWO1.5	i
2456076.92049	9.03104	nan	nan	0.00065	FLWO1.5	i
2456076.92088	9.03241	nan	nan	0.00065	FLWO1.5	i
2456076.92128	9.03112	nan	nan	0.00065	FLWO1.5	i
2456076.92166	9.03049	nan	nan	0.00065	FLWO1.5	i
2456076.92205	9.02771	nan	nan	0.00065	FLWO1.5	i
2456076.92244	9.03347	nan	nan	0.00065	FLWO1.5	i
2456076.92283	9.03211	nan	nan	0.00065	FLWO1.5	i
2456076.92323	9.0309	nan	nan	0.00065	FLWO1.5	i
2456076.92362	9.03174	nan	nan	0.00065	FLWO1.5	i
2456076.924	9.03254	nan	nan	0.00065	FLWO1.5	i
2456076.92438	9.0325	nan	nan	0.00065	FLWO1.5	i
2456076.92478	9.03337	nan	nan	0.00065	FLWO1.5	i
2456076.92518	9.03204	nan	nan	0.00065	FLWO1.5	i
2456076.92555	9.02917	nan	nan	0.00065	FLWO1.5	i
2456076.92594	9.02937	nan	nan	0.00065	FLWO1.5	i
2456076.92635	9.03454	nan	nan	0.00065	FLWO1.5	i
2456076.92674	9.02855	nan	nan	0.00065	FLWO1.5	i
2456076.92711	9.03354	nan	nan	0.00065	FLWO1.5	i
2456076.92752	9.03389	nan	nan	0.00065	FLWO1.5	i
2456076.92789	9.03612	nan	nan	0.00065	FLWO1.5	i
2456076.92828	9.03185	nan	nan	0.00065	FLWO1.5	i
2456076.92867	9.03353	nan	nan	0.00065	FLWO1.5	i
2456076.92908	9.03156	nan	nan	0.00065	FLWO1.5	i
2456076.92946	9.03011	nan	nan	0.00065	FLWO1.5	i
2456076.92982	9.03014	nan	nan	0.00065	FLWO1.5	i
2456076.9302	9.0345	nan	nan	0.00065	FLWO1.5	i
2456076.93059	9.03648	nan	nan	0.00065	FLWO1.5	i
2456076.93099	9.03045	nan	nan	0.00065	FLWO1.5	i
2456076.93138	9.02652	nan	nan	0.00065	FLWO1.5	i
2456076.93176	9.03341	nan	nan	0.00065	FLWO1.5	i
2456076.93213	9.03336	nan	nan	0.00065	FLWO1.5	i
2456076.93253	9.03315	nan	nan	0.00065	FLWO1.5	i
2456076.93293	9.03143	nan	nan	0.00065	FLWO1.5	i
2456076.9333	9.02963	nan	nan	0.00065	FLWO1.5	i
2456076.93369	9.03091	nan	nan	0.00065	FLWO1.5	i
2456076.93407	9.03159	nan	nan	0.00065	FLWO1.5	i
2456076.93448	9.02803	nan	nan	0.00065	FLWO1.5	i
2456076.93487	9.03062	nan	nan	0.00065	FLWO1.5	i
2456076.93526	9.0277	nan	nan	0.00065	FLWO1.5	i
2456076.93562	9.02743	nan	nan	0.00065	FLWO1.5	i
2456076.93601	9.02779	nan	nan	0.00065	FLWO1.5	i
2456076.93642	9.02889	nan	nan	0.00065	FLWO1.5	i
2456076.93679	9.03088	nan	nan	0.00065	FLWO1.5	i
2456076.93719	9.03723	nan	nan	0.00065	FLWO1.5	i
2456076.93761	9.03294	nan	nan	0.00065	FLWO1.5	i
2456076.93799	9.03315	nan	nan	0.00065	FLWO1.5	i
2456076.93838	9.02605	nan	nan	0.00065	FLWO1.5	i
2456076.93878	9.03257	nan	nan	0.00065	FLWO1.5	i
2456076.93916	9.03266	nan	nan	0.00065	FLWO1.5	i
2456076.93954	9.03028	nan	nan	0.00065	FLWO1.5	i
2456076.93992	9.02988	nan	nan	0.00065	FLWO1.5	i
2456076.94033	9.02939	nan	nan	0.00065	FLWO1.5	i
2456076.94071	9.03395	nan	nan	0.00065	FLWO1.5	i
2456076.94112	9.02662	nan	nan	0.00065	FLWO1.5	i
2456076.94153	9.03319	nan	nan	0.00065	FLWO1.5	i
2456076.94194	9.03117	nan	nan	0.00065	FLWO1.5	i
2456076.94233	9.02945	nan	nan	0.00065	FLWO1.5	i
2456076.94272	9.02469	nan	nan	0.00065	FLWO1.5	i
2456076.94311	9.03258	nan	nan	0.00065	FLWO1.5	i
2456076.9435	9.03378	nan	nan	0.00065	FLWO1.5	i
2456076.94392	9.02948	nan	nan	0.00065	FLWO1.5	i
2456076.9443	9.02911	nan	nan	0.00065	FLWO1.5	i
2456076.9447	9.03265	nan	nan	0.00065	FLWO1.5	i
2456076.94507	9.03107	nan	nan	0.00065	FLWO1.5	i
2456076.94546	9.03001	nan	nan	0.00065	FLWO1.5	i
2456076.94585	9.03142	nan	nan	0.00065	FLWO1.5	i
2456076.94621	9.02921	nan	nan	0.00065	FLWO1.5	i
2456076.94657	9.02802	nan	nan	0.00065	FLWO1.5	i
2456076.94697	9.03194	nan	nan	0.00065	FLWO1.5	i
2456076.94738	9.03073	nan	nan	0.00065	FLWO1.5	i
2456076.94775	9.02689	nan	nan	0.00065	FLWO1.5	i
2456076.94813	9.03096	nan	nan	0.00065	FLWO1.5	i
2456076.94851	9.03596	nan	nan	0.00065	FLWO1.5	i
2456076.94891	9.03	nan	nan	0.00065	FLWO1.5	i
2456076.94928	9.02827	nan	nan	0.00065	FLWO1.5	i
2456076.94967	9.02801	nan	nan	0.00065	FLWO1.5	i
2456076.95006	9.03182	nan	nan	0.00065	FLWO1.5	i
2456076.95043	9.02908	nan	nan	0.00065	FLWO1.5	i
2456076.95083	9.02831	nan	nan	0.00065	FLWO1.5	i
2456076.95123	9.02986	nan	nan	0.00065	FLWO1.5	i
2456076.95168	9.02689	nan	nan	0.00065	FLWO1.5	i
2456076.95215	9.02593	nan	nan	0.00065	FLWO1.5	i
2456076.95263	9.03039	nan	nan	0.00065	FLWO1.5	i
2456076.95308	9.02939	nan	nan	0.00065	FLWO1.5	i
2456076.95345	9.02724	nan	nan	0.00065	FLWO1.5	i
2456076.95391	9.03127	nan	nan	0.00065	FLWO1.5	i
2456076.95436	9.02876	nan	nan	0.00065	FLWO1.5	i
2456076.95482	9.02953	nan	nan	0.00065	FLWO1.5	i
2456076.95527	9.02856	nan	nan	0.00065	FLWO1.5	i
2456076.9557	9.02457	nan	nan	0.00065	FLWO1.5	i
2456076.95614	9.02902	nan	nan	0.00065	FLWO1.5	i
2456076.95659	9.02515	nan	nan	0.00065	FLWO1.5	i
2456076.95696	9.0318	nan	nan	0.00065	FLWO1.5	i
2456076.95734	9.02823	nan	nan	0.00065	FLWO1.5	i
2456076.95772	9.0276	nan	nan	0.00065	FLWO1.5	i
2456076.95812	9.02692	nan	nan	0.00065	FLWO1.5	i
2456076.95851	9.02749	nan	nan	0.00065	FLWO1.5	i
2456076.95893	9.02727	nan	nan	0.00065	FLWO1.5	i
2456076.95933	9.02641	nan	nan	0.00065	FLWO1.5	i
2456076.95974	9.03111	nan	nan	0.00065	FLWO1.5	i
2456076.96013	9.02218	nan	nan	0.00065	FLWO1.5	i
2456076.96054	9.02555	nan	nan	0.00065	FLWO1.5	i
2456076.96093	9.02752	nan	nan	0.00065	FLWO1.5	i
2456076.96134	9.02603	nan	nan	0.00065	FLWO1.5	i
2456076.96169	9.02441	nan	nan	0.00065	FLWO1.5	i
2456076.96211	9.02829	nan	nan	0.00065	FLWO1.5	i
2456076.96253	9.02145	nan	nan	0.00065	FLWO1.5	i
2456076.96291	9.03035	nan	nan	0.00065	FLWO1.5	i
2456076.96331	9.02935	nan	nan	0.00065	FLWO1.5	i
2456076.96367	9.02688	nan	nan	0.00065	FLWO1.5	i
2456076.96408	9.023	nan	nan	0.00065	FLWO1.5	i
2456076.9645	9.03068	nan	nan	0.00065	FLWO1.5	i
2456076.96488	9.02862	nan	nan	0.00065	FLWO1.5	i
2456076.96527	9.02452	nan	nan	0.00065	FLWO1.5	i
2456076.96565	9.02295	nan	nan	0.00065	FLWO1.5	i
2456076.96606	9.02499	nan	nan	0.00065	FLWO1.5	i
2456076.96643	9.02561	nan	nan	0.00066	FLWO1.5	i
2456076.96681	9.02412	nan	nan	0.00066	FLWO1.5	i
2456076.9672	9.02557	nan	nan	0.00066	FLWO1.5	i
2456076.96759	9.02577	nan	nan	0.00066	FLWO1.5	i
2456076.96798	9.0192	nan	nan	0.00066	FLWO1.5	i
2456076.96837	9.02448	nan	nan	0.00066	FLWO1.5	i
2456076.96873	9.0267	nan	nan	0.00066	FLWO1.5	i
2456076.96914	9.02546	nan	nan	0.00066	FLWO1.5	i
2456076.96954	9.022	nan	nan	0.00066	FLWO1.5	i
2456076.96996	9.03209	nan	nan	0.00066	FLWO1.5	i
2456076.97035	9.02418	nan	nan	0.00066	FLWO1.5	i
2456076.97073	9.02613	nan	nan	0.00066	FLWO1.5	i
2456076.97113	9.02889	nan	nan	0.00066	FLWO1.5	i
2456076.9715	9.02545	nan	nan	0.00066	FLWO1.5	i
2456076.97189	9.02579	nan	nan	0.00066	FLWO1.5	i
2456076.97228	9.02294	nan	nan	0.00066	FLWO1.5	i
2456076.9727	9.02619	nan	nan	0.00066	FLWO1.5	i
2456076.97311	9.02226	nan	nan	0.00066	FLWO1.5	i
2456076.9735	9.02287	nan	nan	0.00066	FLWO1.5	i
2456076.97389	9.01896	nan	nan	0.00067	FLWO1.5	i
2456076.97428	9.02482	nan	nan	0.00067	FLWO1.5	i
2456076.97466	9.01878	nan	nan	0.00067	FLWO1.5	i
2456076.97503	9.02311	nan	nan	0.00067	FLWO1.5	i
2456076.97541	9.02451	nan	nan	0.00067	FLWO1.5	i
2456076.97578	9.02524	nan	nan	0.00068	FLWO1.5	i
2456076.97619	9.02019	nan	nan	0.00068	FLWO1.5	i
2456076.97658	9.0218	nan	nan	0.00068	FLWO1.5	i
2456076.97697	9.02667	nan	nan	0.00068	FLWO1.5	i
2456076.97735	9.01993	nan	nan	0.00069	FLWO1.5	i
2456076.97772	9.01848	nan	nan	0.00069	FLWO1.5	i
2456076.97812	9.02948	nan	nan	0.0007	FLWO1.5	i
2456076.97851	9.02514	nan	nan	0.0007	FLWO1.5	i
2456076.97889	9.02979	nan	nan	0.0007	FLWO1.5	i
2456076.97925	9.02754	nan	nan	0.00071	FLWO1.5	i
2456076.97965	9.02649	nan	nan	0.00071	FLWO1.5	i
2456076.98004	9.03359	nan	nan	0.00072	FLWO1.5	i
2456076.98046	9.0333	nan	nan	0.00073	FLWO1.5	i
2456076.98085	9.01849	nan	nan	0.00073	FLWO1.5	i
2456076.98127	9.02121	nan	nan	0.00074	FLWO1.5	i
2456076.98165	9.03243	nan	nan	0.00075	FLWO1.5	i
2456076.98204	9.0265	nan	nan	0.00075	FLWO1.5	i
2456408.72188	9.62817	nan	nan	0.00128	FLWO1.5	i
2456408.72215	9.63831	nan	nan	0.00128	FLWO1.5	i
2456408.72243	9.63375	nan	nan	0.00128	FLWO1.5	i
2456408.72272	9.63735	nan	nan	0.00128	FLWO1.5	i
2456408.723	9.63631	nan	nan	0.00128	FLWO1.5	i
2456408.72328	9.63875	nan	nan	0.00128	FLWO1.5	i
2456408.72355	9.63403	nan	nan	0.00128	FLWO1.5	i
2456408.72382	9.63171	nan	nan	0.00127	FLWO1.5	i
2456408.72412	9.6378	nan	nan	0.00128	FLWO1.5	i
2456408.72438	9.63315	nan	nan	0.00127	FLWO1.5	i
2456408.72467	9.62887	nan	nan	0.00128	FLWO1.5	i
2456408.72497	9.62706	nan	nan	0.00127	FLWO1.5	i
2456408.72524	9.6474	nan	nan	0.00128	FLWO1.5	i
2456408.72553	9.6425	nan	nan	0.00128	FLWO1.5	i
2456408.72582	9.64485	nan	nan	0.00128	FLWO1.5	i
2456408.72611	9.64696	nan	nan	0.00129	FLWO1.5	i
2456408.7264	9.63537	nan	nan	0.00127	FLWO1.5	i
2456408.7267	9.63883	nan	nan	0.00128	FLWO1.5	i
2456408.72697	9.62485	nan	nan	0.00127	FLWO1.5	i
2456408.72723	9.6469	nan	nan	0.00128	FLWO1.5	i
2456408.72752	9.63657	nan	nan	0.00128	FLWO1.5	i
2456408.72779	9.64109	nan	nan	0.00128	FLWO1.5	i
2456408.72805	9.63178	nan	nan	0.00127	FLWO1.5	i
2456408.72835	9.63723	nan	nan	0.00127	FLWO1.5	i
2456408.72861	9.63433	nan	nan	0.00127	FLWO1.5	i
2456408.72891	9.62981	nan	nan	0.00127	FLWO1.5	i
2456408.7292	9.63586	nan	nan	0.00127	FLWO1.5	i
2456408.72945	9.63172	nan	nan	0.00127	FLWO1.5	i
2456408.72973	9.62605	nan	nan	0.00128	FLWO1.5	i
2456408.73001	9.63413	nan	nan	0.00127	FLWO1.5	i
2456408.7303	9.64417	nan	nan	0.00127	FLWO1.5	i
2456408.73057	9.6213	nan	nan	0.00126	FLWO1.5	i
2456408.73085	9.63781	nan	nan	0.00127	FLWO1.5	i
2456408.73116	9.64063	nan	nan	0.00127	FLWO1.5	i
2456408.73143	9.63464	nan	nan	0.00127	FLWO1.5	i
2456408.73171	9.63873	nan	nan	0.00127	FLWO1.5	i
2456408.73198	9.63036	nan	nan	0.00127	FLWO1.5	i
2456408.73229	9.63385	nan	nan	0.00127	FLWO1.5	i
2456408.73256	9.62328	nan	nan	0.00127	FLWO1.5	i
2456408.73285	9.62866	nan	nan	0.00127	FLWO1.5	i
2456408.73313	9.63024	nan	nan	0.00126	FLWO1.5	i
2456408.7334	9.63982	nan	nan	0.00127	FLWO1.5	i
2456408.7337	9.62711	nan	nan	0.00127	FLWO1.5	i
2456408.73398	9.63687	nan	nan	0.00127	FLWO1.5	i
2456408.73428	9.63304	nan	nan	0.00126	FLWO1.5	i
2456408.73455	9.64249	nan	nan	0.00127	FLWO1.5	i
2456408.73482	9.6393	nan	nan	0.00126	FLWO1.5	i
2456408.73509	9.63686	nan	nan	0.00127	FLWO1.5	i
2456408.73537	9.63704	nan	nan	0.00127	FLWO1.5	i
2456408.73561	9.63238	nan	nan	0.00127	FLWO1.5	i
2456408.73591	9.63848	nan	nan	0.00127	FLWO1.5	i
2456408.73619	9.63532	nan	nan	0.00126	FLWO1.5	i
2456408.73647	9.63817	nan	nan	0.00126	FLWO1.5	i
2456408.73672	9.6396	nan	nan	0.00127	FLWO1.5	i
2456408.73701	9.63686	nan	nan	0.00126	FLWO1.5	i
2456408.73728	9.63432	nan	nan	0.00127	FLWO1.5	i
2456408.73754	9.63413	nan	nan	0.00127	FLWO1.5	i
2456408.73781	9.63879	nan	nan	0.00127	FLWO1.5	i
2456408.7381	9.63159	nan	nan	0.00127	FLWO1.5	i
2456408.73835	9.63388	nan	nan	0.00128	FLWO1.5	i
2456408.73864	9.63829	nan	nan	0.00127	FLWO1.5	i
2456408.73891	9.63364	nan	nan	0.00126	FLWO1.5	i
2456408.73921	9.63681	nan	nan	0.00126	FLWO1.5	i
2456408.73947	9.6303	nan	nan	0.00127	FLWO1.5	i
2456408.73972	9.64588	nan	nan	0.00128	FLWO1.5	i
2456408.74	9.6365	nan	nan	0.00127	FLWO1.5	i
2456408.74029	9.6246	nan	nan	0.00126	FLWO1.5	i
2456408.74059	9.6438	nan	nan	0.00126	FLWO1.5	i
2456408.74087	9.63823	nan	nan	0.00126	FLWO1.5	i
2456408.74116	9.63555	nan	nan	0.00126	FLWO1.5	i
2456408.74144	9.63871	nan	nan	0.00126	FLWO1.5	i
2456408.7417	9.63827	nan	nan	0.00126	FLWO1.5	i
2456408.74198	9.63444	nan	nan	0.00126	FLWO1.5	i
2456408.74225	9.6344	nan	nan	0.00126	FLWO1.5	i
2456408.74254	9.62842	nan	nan	0.00126	FLWO1.5	i
2456408.74282	9.6355	nan	nan	0.00126	FLWO1.5	i
2456408.7431	9.64691	nan	nan	0.00127	FLWO1.5	i
2456408.74338	9.63849	nan	nan	0.00127	FLWO1.5	i
2456408.74366	9.63326	nan	nan	0.00125	FLWO1.5	i
2456408.74396	9.6328	nan	nan	0.00127	FLWO1.5	i
2456408.74422	9.64884	nan	nan	0.00128	FLWO1.5	i
2456408.74451	9.6383	nan	nan	0.00126	FLWO1.5	i
2456408.7448	9.62708	nan	nan	0.00126	FLWO1.5	i
2456408.74507	9.63739	nan	nan	0.00126	FLWO1.5	i
2456408.74535	9.63601	nan	nan	0.00126	FLWO1.5	i
2456408.74562	9.63793	nan	nan	0.00126	FLWO1.5	i
2456408.7459	9.63639	nan	nan	0.00126	FLWO1.5	i
2456408.74618	9.63524	nan	nan	0.00126	FLWO1.5	i
2456408.74644	9.64071	nan	nan	0.00127	FLWO1.5	i
2456408.74675	9.63709	nan	nan	0.00126	FLWO1.5	i
2456408.74701	9.63154	nan	nan	0.00126	FLWO1.5	i
2456408.7473	9.63032	nan	nan	0.00127	FLWO1.5	i
2456408.74757	9.62636	nan	nan	0.00127	FLWO1.5	i
2456408.74783	9.63698	nan	nan	0.00127	FLWO1.5	i
2456408.74812	9.63133	nan	nan	0.00126	FLWO1.5	i
2456408.74839	9.62975	nan	nan	0.00126	FLWO1.5	i
2456408.7487	9.63076	nan	nan	0.00126	FLWO1.5	i
2456408.74897	9.638	nan	nan	0.00126	FLWO1.5	i
2456408.74928	9.63232	nan	nan	0.00126	FLWO1.5	i
2456408.74956	9.62813	nan	nan	0.00126	FLWO1.5	i
2456408.74984	9.63317	nan	nan	0.00125	FLWO1.5	i
2456408.75013	9.62808	nan	nan	0.00126	FLWO1.5	i
2456408.7504	9.62569	nan	nan	0.00125	FLWO1.5	i
2456408.75068	9.63845	nan	nan	0.00126	FLWO1.5	i
2456408.75096	9.6233	nan	nan	0.00126	FLWO1.5	i
2456408.75124	9.63968	nan	nan	0.00126	FLWO1.5	i
2456408.7515	9.63499	nan	nan	0.00126	FLWO1.5	i
2456408.75177	9.63262	nan	nan	0.00125	FLWO1.5	i
2456408.75207	9.63525	nan	nan	0.00126	FLWO1.5	i
2456408.75232	9.62718	nan	nan	0.00126	FLWO1.5	i
2456408.75261	9.62546	nan	nan	0.00126	FLWO1.5	i
2456408.75289	9.632	nan	nan	0.00126	FLWO1.5	i
2456408.7532	9.62854	nan	nan	0.00126	FLWO1.5	i
2456408.75349	9.6343	nan	nan	0.00125	FLWO1.5	i
2456408.75376	9.63975	nan	nan	0.00125	FLWO1.5	i
2456408.75404	9.63104	nan	nan	0.00126	FLWO1.5	i
2456408.75432	9.63491	nan	nan	0.00126	FLWO1.5	i
2456408.75462	9.62752	nan	nan	0.00125	FLWO1.5	i
2456408.75491	9.6298	nan	nan	0.00125	FLWO1.5	i
2456408.75519	9.62675	nan	nan	0.00126	FLWO1.5	i
2456408.75547	9.63637	nan	nan	0.00126	FLWO1.5	i
2456408.75575	9.62988	nan	nan	0.00125	FLWO1.5	i
2456408.75603	9.6519	nan	nan	0.00126	FLWO1.5	i
2456408.75631	9.63353	nan	nan	0.00125	FLWO1.5	i
2456408.75658	9.62631	nan	nan	0.00125	FLWO1.5	i
2456408.75687	9.62684	nan	nan	0.00125	FLWO1.5	i
2456408.75715	9.63611	nan	nan	0.00126	FLWO1.5	i
2456408.75749	9.62351	nan	nan	0.00125	FLWO1.5	i
2456408.75778	9.62271	nan	nan	0.00125	FLWO1.5	i
2456408.75805	9.63558	nan	nan	0.00125	FLWO1.5	i
2456408.75832	9.62782	nan	nan	0.00126	FLWO1.5	i
2456408.75862	9.64128	nan	nan	0.00126	FLWO1.5	i
2456408.7589	9.6345	nan	nan	0.00126	FLWO1.5	i
2456408.7592	9.63803	nan	nan	0.00126	FLWO1.5	i
2456408.75947	9.63374	nan	nan	0.00126	FLWO1.5	i
2456408.75973	9.63035	nan	nan	0.00125	FLWO1.5	i
2456408.76001	9.6302	nan	nan	0.00125	FLWO1.5	i
2456408.7603	9.63367	nan	nan	0.00126	FLWO1.5	i
2456408.76058	9.63655	nan	nan	0.00126	FLWO1.5	i
2456408.76087	9.641	nan	nan	0.00126	FLWO1.5	i
2456408.76113	9.62884	nan	nan	0.00125	FLWO1.5	i
2456408.76142	9.62893	nan	nan	0.00126	FLWO1.5	i
2456408.7617	9.63627	nan	nan	0.00126	FLWO1.5	i
2456408.76195	9.63828	nan	nan	0.00125	FLWO1.5	i
2456408.76226	9.63125	nan	nan	0.00125	FLWO1.5	i
2456408.76253	9.62738	nan	nan	0.00125	FLWO1.5	i
2456408.76283	9.62846	nan	nan	0.00125	FLWO1.5	i
2456408.76309	9.62986	nan	nan	0.00125	FLWO1.5	i
2456408.76338	9.63483	nan	nan	0.00125	FLWO1.5	i
2456408.76368	9.6348	nan	nan	0.00126	FLWO1.5	i
2456408.76397	9.62818	nan	nan	0.00125	FLWO1.5	i
2456408.76426	9.62965	nan	nan	0.00125	FLWO1.5	i
2456408.76454	9.63307	nan	nan	0.00125	FLWO1.5	i
2456408.76483	9.64137	nan	nan	0.00125	FLWO1.5	i
2456408.7651	9.63065	nan	nan	0.00125	FLWO1.5	i
2456408.7654	9.61936	nan	nan	0.00125	FLWO1.5	i
2456408.76568	9.63502	nan	nan	0.00125	FLWO1.5	i
2456408.76596	9.63058	nan	nan	0.00125	FLWO1.5	i
2456408.76624	9.63721	nan	nan	0.00125	FLWO1.5	i
2456408.76652	9.63151	nan	nan	0.00125	FLWO1.5	i
2456408.76679	9.62468	nan	nan	0.00125	FLWO1.5	i
2456408.76706	9.63278	nan	nan	0.00125	FLWO1.5	i
2456408.76736	9.64043	nan	nan	0.00125	FLWO1.5	i
2456408.76764	9.63505	nan	nan	0.00125	FLWO1.5	i
2456408.76794	9.63012	nan	nan	0.00125	FLWO1.5	i
2456408.7682	9.62949	nan	nan	0.00125	FLWO1.5	i
2456408.76848	9.62333	nan	nan	0.00124	FLWO1.5	i
2456408.76876	9.6323	nan	nan	0.00125	FLWO1.5	i
2456408.76903	9.63211	nan	nan	0.00125	FLWO1.5	i
2456408.7693	9.63579	nan	nan	0.00125	FLWO1.5	i
2456408.76958	9.63282	nan	nan	0.00125	FLWO1.5	i
2456408.76988	9.63146	nan	nan	0.00125	FLWO1.5	i
2456408.77016	9.62826	nan	nan	0.00125	FLWO1.5	i
2456408.77045	9.62609	nan	nan	0.00125	FLWO1.5	i
2456408.77072	9.62934	nan	nan	0.00125	FLWO1.5	i
2456408.77102	9.62965	nan	nan	0.00125	FLWO1.5	i
2456408.7713	9.63672	nan	nan	0.00125	FLWO1.5	i
2456408.7716	9.63616	nan	nan	0.00125	FLWO1.5	i
2456408.77186	9.61794	nan	nan	0.00125	FLWO1.5	i
2456408.77215	9.62939	nan	nan	0.00124	FLWO1.5	i
2456408.77243	9.64018	nan	nan	0.00126	FLWO1.5	i
2456408.77273	9.62384	nan	nan	0.00125	FLWO1.5	i
2456408.773	9.62989	nan	nan	0.00125	FLWO1.5	i
2456408.77331	9.63005	nan	nan	0.00124	FLWO1.5	i
2456408.77361	9.63521	nan	nan	0.00125	FLWO1.5	i
2456408.77396	9.62655	nan	nan	0.00125	FLWO1.5	i
2456408.77423	9.63109	nan	nan	0.00125	FLWO1.5	i
2456408.77451	9.62883	nan	nan	0.00124	FLWO1.5	i
2456408.77478	9.62536	nan	nan	0.00124	FLWO1.5	i
2456408.77506	9.62849	nan	nan	0.00125	FLWO1.5	i
2456408.77533	9.63355	nan	nan	0.00125	FLWO1.5	i
2456408.77561	9.62942	nan	nan	0.00124	FLWO1.5	i
2456408.77589	9.63117	nan	nan	0.00124	FLWO1.5	i
2456408.77616	9.63086	nan	nan	0.00125	FLWO1.5	i
2456408.77646	9.6276	nan	nan	0.00125	FLWO1.5	i
2456408.77672	9.62467	nan	nan	0.00124	FLWO1.5	i
2456408.77699	9.64145	nan	nan	0.00124	FLWO1.5	i
2456408.77728	9.63271	nan	nan	0.00124	FLWO1.5	i
2456408.77756	9.61685	nan	nan	0.00124	FLWO1.5	i
2456408.77786	9.63063	nan	nan	0.00125	FLWO1.5	i
2456408.77811	9.62598	nan	nan	0.00125	FLWO1.5	i
2456408.77839	9.63265	nan	nan	0.00125	FLWO1.5	i
2456408.77867	9.63573	nan	nan	0.00124	FLWO1.5	i
2456408.77895	9.6222	nan	nan	0.00125	FLWO1.5	i
2456408.77921	9.62915	nan	nan	0.00125	FLWO1.5	i
2456408.77949	9.63153	nan	nan	0.00125	FLWO1.5	i
2456408.77978	9.63238	nan	nan	0.00125	FLWO1.5	i
2456408.78006	9.6311	nan	nan	0.00125	FLWO1.5	i
2456408.78035	9.61772	nan	nan	0.00127	FLWO1.5	i
2456408.78061	9.63387	nan	nan	0.00126	FLWO1.5	i
2456408.78094	9.6293	nan	nan	0.00125	FLWO1.5	i
2456408.7812	9.62442	nan	nan	0.00126	FLWO1.5	i
2456408.78148	9.62316	nan	nan	0.00125	FLWO1.5	i
2456408.78173	9.63332	nan	nan	0.00126	FLWO1.5	i
2456408.78201	9.63355	nan	nan	0.00125	FLWO1.5	i
2456408.78233	9.63135	nan	nan	0.00125	FLWO1.5	i
2456408.78261	9.63434	nan	nan	0.00125	FLWO1.5	i
2456408.78294	9.61798	nan	nan	0.00125	FLWO1.5	i
2456408.78318	9.63023	nan	nan	0.00125	FLWO1.5	i
2456408.78346	9.62454	nan	nan	0.00125	FLWO1.5	i
2456408.78375	9.63132	nan	nan	0.00125	FLWO1.5	i
2456408.78403	9.63352	nan	nan	0.00125	FLWO1.5	i
2456408.78432	9.63136	nan	nan	0.00125	FLWO1.5	i
2456408.78462	9.6284	nan	nan	0.00125	FLWO1.5	i
2456408.78491	9.62714	nan	nan	0.00125	FLWO1.5	i
2456408.78518	9.6344	nan	nan	0.00124	FLWO1.5	i
2456408.78546	9.6293	nan	nan	0.00124	FLWO1.5	i
2456408.78573	9.62874	nan	nan	0.00125	FLWO1.5	i
2456408.78602	9.63489	nan	nan	0.00125	FLWO1.5	i
2456408.78628	9.63147	nan	nan	0.00124	FLWO1.5	i
2456408.78656	9.63108	nan	nan	0.00124	FLWO1.5	i
2456408.78685	9.62483	nan	nan	0.00125	FLWO1.5	i
2456408.78714	9.63689	nan	nan	0.00125	FLWO1.5	i
2456408.78743	9.62874	nan	nan	0.00124	FLWO1.5	i
2456408.78771	9.62677	nan	nan	0.00124	FLWO1.5	i
2456408.78801	9.62945	nan	nan	0.00125	FLWO1.5	i
2456408.78829	9.62844	nan	nan	0.00124	FLWO1.5	i
2456408.78856	9.63388	nan	nan	0.00124	FLWO1.5	i
2456408.78885	9.63746	nan	nan	0.00124	FLWO1.5	i
2456408.78913	9.63121	nan	nan	0.00125	FLWO1.5	i
2456408.7894	9.63077	nan	nan	0.00124	FLWO1.5	i
2456408.78967	9.62695	nan	nan	0.00124	FLWO1.5	i
2456408.78996	9.63022	nan	nan	0.00124	FLWO1.5	i
2456408.79024	9.62716	nan	nan	0.00124	FLWO1.5	i
2456408.79053	9.62978	nan	nan	0.00124	FLWO1.5	i
2456408.79082	9.63093	nan	nan	0.00124	FLWO1.5	i
2456408.79111	9.63582	nan	nan	0.00125	FLWO1.5	i
2456408.7914	9.64229	nan	nan	0.00125	FLWO1.5	i
2456408.79167	9.63126	nan	nan	0.00124	FLWO1.5	i
2456408.79195	9.63578	nan	nan	0.00124	FLWO1.5	i
2456408.79221	9.62818	nan	nan	0.00124	FLWO1.5	i
2456408.79249	9.63078	nan	nan	0.00124	FLWO1.5	i
2456408.79275	9.63283	nan	nan	0.00124	FLWO1.5	i
2456408.79303	9.63414	nan	nan	0.00125	FLWO1.5	i
2456408.7933	9.63097	nan	nan	0.00125	FLWO1.5	i
2456408.79356	9.62282	nan	nan	0.00125	FLWO1.5	i
2456408.79383	9.6268	nan	nan	0.00124	FLWO1.5	i
2456408.79412	9.63278	nan	nan	0.00124	FLWO1.5	i
2456408.79441	9.63185	nan	nan	0.00124	FLWO1.5	i
2456408.79469	9.63311	nan	nan	0.00125	FLWO1.5	i
2456408.79499	9.63223	nan	nan	0.00125	FLWO1.5	i
2456408.7953	9.63716	nan	nan	0.00124	FLWO1.5	i
2456408.79559	9.6275	nan	nan	0.00124	FLWO1.5	i
2456408.79587	9.62644	nan	nan	0.00124	FLWO1.5	i
2456408.79613	9.62387	nan	nan	0.00124	FLWO1.5	i
2456408.7964	9.62936	nan	nan	0.00125	FLWO1.5	i
2456408.7967	9.63566	nan	nan	0.00124	FLWO1.5	i
2456408.79699	9.62826	nan	nan	0.00125	FLWO1.5	i
2456408.79728	9.63255	nan	nan	0.00125	FLWO1.5	i
2456408.79756	9.62581	nan	nan	0.00124	FLWO1.5	i
2456408.79783	9.62355	nan	nan	0.00124	FLWO1.5	i
2456408.7981	9.62709	nan	nan	0.00124	FLWO1.5	i
2456408.79839	9.63075	nan	nan	0.00125	FLWO1.5	i
2456408.79867	9.63507	nan	nan	0.00125	FLWO1.5	i
2456408.79896	9.62811	nan	nan	0.00125	FLWO1.5	i
2456408.79921	9.63414	nan	nan	0.00125	FLWO1.5	i
2456408.79951	9.62993	nan	nan	0.00124	FLWO1.5	i
2456408.7998	9.63234	nan	nan	0.00124	FLWO1.5	i
2456408.80009	9.62614	nan	nan	0.00124	FLWO1.5	i
2456408.80038	9.63153	nan	nan	0.00124	FLWO1.5	i
2456408.80065	9.63277	nan	nan	0.00124	FLWO1.5	i
2456408.80094	9.63126	nan	nan	0.00124	FLWO1.5	i
2456408.80121	9.63563	nan	nan	0.00124	FLWO1.5	i
2456408.8015	9.63386	nan	nan	0.00124	FLWO1.5	i
2456408.80177	9.62604	nan	nan	0.00123	FLWO1.5	i
2456408.80207	9.63255	nan	nan	0.00124	FLWO1.5	i
2456408.80235	9.63271	nan	nan	0.00124	FLWO1.5	i
2456408.80265	9.62975	nan	nan	0.00124	FLWO1.5	i
2456408.80292	9.63378	nan	nan	0.00124	FLWO1.5	i
2456408.8032	9.63396	nan	nan	0.00124	FLWO1.5	i
2456408.80349	9.62561	nan	nan	0.00125	FLWO1.5	i
2456408.80377	9.62617	nan	nan	0.00125	FLWO1.5	i
2456408.80404	9.63037	nan	nan	0.00124	FLWO1.5	i
2456408.80434	9.63206	nan	nan	0.00124	FLWO1.5	i
2456408.80461	9.62857	nan	nan	0.00125	FLWO1.5	i
2456408.80488	9.6337	nan	nan	0.00124	FLWO1.5	i
2456408.80517	9.62483	nan	nan	0.00124	FLWO1.5	i
2456408.80546	9.63813	nan	nan	0.00124	FLWO1.5	i
2456408.80573	9.62923	nan	nan	0.00124	FLWO1.5	i
2456408.80602	9.62871	nan	nan	0.00124	FLWO1.5	i
2456408.80627	9.63104	nan	nan	0.00124	FLWO1.5	i
2456408.80657	9.62802	nan	nan	0.00124	FLWO1.5	i
2456408.80684	9.63314	nan	nan	0.00124	FLWO1.5	i
2456408.80713	9.62728	nan	nan	0.00124	FLWO1.5	i
2456408.80739	9.62751	nan	nan	0.00124	FLWO1.5	i
2456408.80766	9.63518	nan	nan	0.00124	FLWO1.5	i
2456408.80794	9.63069	nan	nan	0.00124	FLWO1.5	i
2456408.80823	9.62338	nan	nan	0.00123	FLWO1.5	i
2456408.80851	9.6232	nan	nan	0.00124	FLWO1.5	i
2456408.80877	9.62244	nan	nan	0.00124	FLWO1.5	i
2456408.80905	9.62545	nan	nan	0.00123	FLWO1.5	i
2456408.80934	9.62568	nan	nan	0.00124	FLWO1.5	i
2456408.80963	9.63521	nan	nan	0.00124	FLWO1.5	i
2456408.80991	9.62616	nan	nan	0.00124	FLWO1.5	i
2456408.8102	9.63228	nan	nan	0.00124	FLWO1.5	i
2456408.81049	9.64072	nan	nan	0.00124	FLWO1.5	i
2456408.81078	9.62723	nan	nan	0.00124	FLWO1.5	i
2456408.81108	9.63043	nan	nan	0.00124	FLWO1.5	i
2456408.81135	9.62741	nan	nan	0.00123	FLWO1.5	i
2456408.81162	9.63325	nan	nan	0.00124	FLWO1.5	i
2456408.8119	9.63396	nan	nan	0.00125	FLWO1.5	i
2456408.81216	9.63228	nan	nan	0.00124	FLWO1.5	i
2456408.81243	9.63132	nan	nan	0.00124	FLWO1.5	i
2456408.81272	9.6236	nan	nan	0.00124	FLWO1.5	i
2456408.81302	9.62186	nan	nan	0.00124	FLWO1.5	i
2456408.8133	9.62871	nan	nan	0.00124	FLWO1.5	i
2456408.81358	9.63433	nan	nan	0.00124	FLWO1.5	i
2456408.81385	9.62856	nan	nan	0.00124	FLWO1.5	i
2456408.81413	9.63396	nan	nan	0.00123	FLWO1.5	i
2456408.8144	9.62671	nan	nan	0.00124	FLWO1.5	i
2456408.81471	9.62562	nan	nan	0.00124	FLWO1.5	i
2456408.81502	9.62605	nan	nan	0.00124	FLWO1.5	i
2456408.81531	9.62871	nan	nan	0.00124	FLWO1.5	i
2456408.8156	9.62483	nan	nan	0.00123	FLWO1.5	i
2456408.81589	9.62855	nan	nan	0.00123	FLWO1.5	i
2456408.81617	9.62975	nan	nan	0.00124	FLWO1.5	i
2456408.81645	9.62982	nan	nan	0.00124	FLWO1.5	i
2456408.81672	9.64218	nan	nan	0.00124	FLWO1.5	i
2456408.81703	9.63234	nan	nan	0.00124	FLWO1.5	i
2456408.8173	9.62963	nan	nan	0.00124	FLWO1.5	i
2456408.81759	9.62329	nan	nan	0.00124	FLWO1.5	i
2456408.81789	9.63648	nan	nan	0.00124	FLWO1.5	i
2456408.81817	9.62284	nan	nan	0.00124	FLWO1.5	i
2456408.81844	9.62093	nan	nan	0.00124	FLWO1.5	i
2456408.81872	9.63142	nan	nan	0.00124	FLWO1.5	i
2456408.81898	9.63124	nan	nan	0.00124	FLWO1.5	i
2456408.81926	9.63027	nan	nan	0.00124	FLWO1.5	i
2456408.81954	9.63278	nan	nan	0.00124	FLWO1.5	i
2456408.81983	9.62833	nan	nan	0.00124	FLWO1.5	i
2456408.82012	9.63294	nan	nan	0.00124	FLWO1.5	i
2456408.8204	9.62443	nan	nan	0.00124	FLWO1.5	i
2456408.82067	9.62657	nan	nan	0.00124	FLWO1.5	i
2456408.82097	9.63766	nan	nan	0.00124	FLWO1.5	i
2456408.82125	9.63131	nan	nan	0.00124	FLWO1.5	i
2456408.82154	9.63232	nan	nan	0.00125	FLWO1.5	i
2456408.82183	9.6378	nan	nan	0.00125	FLWO1.5	i
2456408.82212	9.63288	nan	nan	0.00124	FLWO1.5	i
2456408.82242	9.62965	nan	nan	0.00124	FLWO1.5	i
2456408.82269	9.62357	nan	nan	0.00124	FLWO1.5	i
2456408.82299	9.62794	nan	nan	0.00124	FLWO1.5	i
2456408.82328	9.63305	nan	nan	0.00123	FLWO1.5	i
2456408.82356	9.63194	nan	nan	0.00123	FLWO1.5	i
2456408.82384	9.63461	nan	nan	0.00124	FLWO1.5	i
2456408.82413	9.63104	nan	nan	0.00124	FLWO1.5	i
2456408.8244	9.63097	nan	nan	0.00124	FLWO1.5	i
2456408.82466	9.63611	nan	nan	0.00124	FLWO1.5	i
2456408.82495	9.6375	nan	nan	0.00124	FLWO1.5	i
2456408.82525	9.63377	nan	nan	0.00123	FLWO1.5	i
2456408.82553	9.62957	nan	nan	0.00124	FLWO1.5	i
2456408.82582	9.63184	nan	nan	0.00124	FLWO1.5	i
2456408.82612	9.63009	nan	nan	0.00124	FLWO1.5	i
2456408.8264	9.63598	nan	nan	0.00124	FLWO1.5	i
2456408.82669	9.63264	nan	nan	0.00124	FLWO1.5	i
2456408.82694	9.63371	nan	nan	0.00123	FLWO1.5	i
2456408.82726	9.63171	nan	nan	0.00124	FLWO1.5	i
2456408.82752	9.628	nan	nan	0.00124	FLWO1.5	i
2456408.8278	9.6366	nan	nan	0.00124	FLWO1.5	i
2456408.82807	9.63486	nan	nan	0.00124	FLWO1.5	i
2456408.82836	9.63582	nan	nan	0.00124	FLWO1.5	i
2456408.82865	9.63471	nan	nan	0.00124	FLWO1.5	i
2456408.82892	9.6322	nan	nan	0.00123	FLWO1.5	i
2456408.82922	9.62821	nan	nan	0.00123	FLWO1.5	i
2456408.82949	9.62634	nan	nan	0.00123	FLWO1.5	i
2456408.82978	9.62486	nan	nan	0.00123	FLWO1.5	i
2456408.83006	9.63085	nan	nan	0.00124	FLWO1.5	i
2456408.83034	9.6316	nan	nan	0.00123	FLWO1.5	i
2456408.8306	9.63172	nan	nan	0.00123	FLWO1.5	i
2456408.83089	9.62362	nan	nan	0.00123	FLWO1.5	i
2456408.83117	9.62451	nan	nan	0.00124	FLWO1.5	i
2456408.83146	9.6285	nan	nan	0.00123	FLWO1.5	i
2456408.83174	9.63475	nan	nan	0.00124	FLWO1.5	i
2456408.83204	9.62884	nan	nan	0.00124	FLWO1.5	i
2456408.83233	9.6347	nan	nan	0.00123	FLWO1.5	i
2456408.8326	9.62843	nan	nan	0.00124	FLWO1.5	i
2456408.83288	9.63085	nan	nan	0.00124	FLWO1.5	i
2456408.83316	9.63371	nan	nan	0.00124	FLWO1.5	i
2456408.83346	9.63267	nan	nan	0.00124	FLWO1.5	i
2456408.83373	9.63044	nan	nan	0.00124	FLWO1.5	i
2456408.834	9.63522	nan	nan	0.00124	FLWO1.5	i
2456408.83431	9.63039	nan	nan	0.00124	FLWO1.5	i
2456408.83456	9.62945	nan	nan	0.00124	FLWO1.5	i
2456408.83486	9.63488	nan	nan	0.00123	FLWO1.5	i
2456408.83514	9.62964	nan	nan	0.00124	FLWO1.5	i
2456408.83544	9.63445	nan	nan	0.00124	FLWO1.5	i
2456408.83572	9.63201	nan	nan	0.00123	FLWO1.5	i
2456408.83601	9.63361	nan	nan	0.00124	FLWO1.5	i
2456408.8363	9.63471	nan	nan	0.00124	FLWO1.5	i
2456408.83659	9.64015	nan	nan	0.00124	FLWO1.5	i
2456408.83687	9.62876	nan	nan	0.00124	FLWO1.5	i
2456408.83716	9.63287	nan	nan	0.00123	FLWO1.5	i
2456408.83744	9.62457	nan	nan	0.00124	FLWO1.5	i
2456408.83774	9.63337	nan	nan	0.00124	FLWO1.5	i
2456408.83802	9.62373	nan	nan	0.00124	FLWO1.5	i
2456408.83832	9.6339	nan	nan	0.00123	FLWO1.5	i
2456408.8386	9.62886	nan	nan	0.00124	FLWO1.5	i
2456408.83889	9.62977	nan	nan	0.00123	FLWO1.5	i
2456408.83919	9.6332	nan	nan	0.00123	FLWO1.5	i
2456408.83947	9.6288	nan	nan	0.00123	FLWO1.5	i
2456408.83977	9.62596	nan	nan	0.00123	FLWO1.5	i
2456408.84005	9.63327	nan	nan	0.00123	FLWO1.5	i
2456408.84032	9.62867	nan	nan	0.00123	FLWO1.5	i
2456408.84059	9.62658	nan	nan	0.00123	FLWO1.5	i
2456408.84087	9.63593	nan	nan	0.00123	FLWO1.5	i
2456408.84116	9.63186	nan	nan	0.00123	FLWO1.5	i
2456408.84145	9.62263	nan	nan	0.00124	FLWO1.5	i
2456408.8417	9.62993	nan	nan	0.00123	FLWO1.5	i
2456408.84199	9.62827	nan	nan	0.00123	FLWO1.5	i
2456408.84228	9.62454	nan	nan	0.00124	FLWO1.5	i
2456408.84256	9.63289	nan	nan	0.00124	FLWO1.5	i
2456408.84284	9.63245	nan	nan	0.00124	FLWO1.5	i
2456408.84314	9.63558	nan	nan	0.00123	FLWO1.5	i
2456408.84341	9.63685	nan	nan	0.00123	FLWO1.5	i
2456408.84372	9.6274	nan	nan	0.00123	FLWO1.5	i
2456408.844	9.62944	nan	nan	0.00123	FLWO1.5	i
2456408.84427	9.63154	nan	nan	0.00123	FLWO1.5	i
2456408.84455	9.63054	nan	nan	0.00123	FLWO1.5	i
2456408.84487	9.63108	nan	nan	0.00123	FLWO1.5	i
2456408.84515	9.6388	nan	nan	0.00123	FLWO1.5	i
2456408.84545	9.63138	nan	nan	0.00123	FLWO1.5	i
2456408.84571	9.62844	nan	nan	0.00123	FLWO1.5	i
2456408.84597	9.62858	nan	nan	0.00123	FLWO1.5	i
2456408.84625	9.63025	nan	nan	0.00123	FLWO1.5	i
2456408.84653	9.63372	nan	nan	0.00123	FLWO1.5	i
2456408.84681	9.62565	nan	nan	0.00123	FLWO1.5	i
2456408.84709	9.62714	nan	nan	0.00124	FLWO1.5	i
2456408.84742	9.6343	nan	nan	0.00123	FLWO1.5	i
2456408.8477	9.62978	nan	nan	0.00123	FLWO1.5	i
2456408.848	9.63438	nan	nan	0.00123	FLWO1.5	i
2456408.84829	9.62307	nan	nan	0.00123	FLWO1.5	i
2456408.84856	9.6315	nan	nan	0.00123	FLWO1.5	i
2456408.84885	9.62707	nan	nan	0.00123	FLWO1.5	i
2456408.84915	9.62531	nan	nan	0.00123	FLWO1.5	i
2456408.84943	9.63085	nan	nan	0.00124	FLWO1.5	i
2456408.84971	9.63494	nan	nan	0.00124	FLWO1.5	i
2456408.84999	9.63432	nan	nan	0.00123	FLWO1.5	i
2456408.85029	9.62861	nan	nan	0.00123	FLWO1.5	i
2456408.85056	9.63074	nan	nan	0.00123	FLWO1.5	i
2456408.85084	9.62471	nan	nan	0.00124	FLWO1.5	i
2456408.85112	9.63228	nan	nan	0.00124	FLWO1.5	i
2456408.8514	9.62946	nan	nan	0.00124	FLWO1.5	i
2456408.85168	9.63107	nan	nan	0.00123	FLWO1.5	i
2456408.85193	9.63379	nan	nan	0.00124	FLWO1.5	i
2456408.85221	9.62953	nan	nan	0.00123	FLWO1.5	i
2456408.85249	9.62607	nan	nan	0.00123	FLWO1.5	i
2456408.85275	9.62548	nan	nan	0.00123	FLWO1.5	i
2456408.85306	9.62338	nan	nan	0.00123	FLWO1.5	i
2456408.85333	9.62876	nan	nan	0.00123	FLWO1.5	i
2456408.85363	9.62837	nan	nan	0.00123	FLWO1.5	i
2456408.85391	9.6189	nan	nan	0.00123	FLWO1.5	i
2456408.85421	9.63067	nan	nan	0.00123	FLWO1.5	i
2456408.85448	9.62475	nan	nan	0.00123	FLWO1.5	i
2456408.85477	9.62104	nan	nan	0.00123	FLWO1.5	i
2456408.85505	9.63223	nan	nan	0.00123	FLWO1.5	i
2456408.85535	9.62612	nan	nan	0.00124	FLWO1.5	i
2456408.85562	9.63311	nan	nan	0.00123	FLWO1.5	i
2456408.8559	9.62955	nan	nan	0.00123	FLWO1.5	i
2456408.85618	9.6262	nan	nan	0.00123	FLWO1.5	i
2456408.85646	9.61441	nan	nan	0.00123	FLWO1.5	i
2456408.85674	9.62986	nan	nan	0.00123	FLWO1.5	i
2456408.85703	9.63259	nan	nan	0.00123	FLWO1.5	i
2456408.8573	9.62766	nan	nan	0.00123	FLWO1.5	i
2456408.85758	9.62293	nan	nan	0.00123	FLWO1.5	i
2456408.85786	9.63002	nan	nan	0.00123	FLWO1.5	i
2456408.85816	9.61637	nan	nan	0.00123	FLWO1.5	i
2456408.85844	9.62731	nan	nan	0.00123	FLWO1.5	i
2456408.85873	9.62334	nan	nan	0.00123	FLWO1.5	i
2456408.85902	9.62879	nan	nan	0.00123	FLWO1.5	i
2456408.85931	9.62778	nan	nan	0.00123	FLWO1.5	i
2456408.85956	9.62565	nan	nan	0.00123	FLWO1.5	i
2456408.85985	9.6209	nan	nan	0.00123	FLWO1.5	i
2456408.86012	9.62493	nan	nan	0.00123	FLWO1.5	i
2456408.86042	9.63184	nan	nan	0.00123	FLWO1.5	i
2456408.86071	9.62599	nan	nan	0.00123	FLWO1.5	i
2456408.86098	9.62876	nan	nan	0.00123	FLWO1.5	i
2456408.86126	9.61928	nan	nan	0.00123	FLWO1.5	i
2456408.86155	9.62306	nan	nan	0.00123	FLWO1.5	i
2456408.86183	9.62642	nan	nan	0.00123	FLWO1.5	i
2456408.86211	9.6224	nan	nan	0.00123	FLWO1.5	i
2456408.86237	9.61724	nan	nan	0.00123	FLWO1.5	i
2456408.86266	9.6255	nan	nan	0.00123	FLWO1.5	i
2456408.86294	9.62569	nan	nan	0.00123	FLWO1.5	i
2456408.86321	9.63138	nan	nan	0.00123	FLWO1.5	i
2456408.86348	9.6215	nan	nan	0.00123	FLWO1.5	i
2456408.86375	9.62072	nan	nan	0.00123	FLWO1.5	i
2456408.86402	9.6324	nan	nan	0.00123	FLWO1.5	i
2456408.86431	9.62357	nan	nan	0.00123	FLWO1.5	i
2456408.86458	9.62432	nan	nan	0.00123	FLWO1.5	i
2456408.86486	9.62359	nan	nan	0.00123	FLWO1.5	i
2456408.86514	9.62969	nan	nan	0.00123	FLWO1.5	i
2456408.86539	9.62502	nan	nan	0.00123	FLWO1.5	i
2456408.86565	9.62582	nan	nan	0.00123	FLWO1.5	i
2456408.86594	9.62786	nan	nan	0.00123	FLWO1.5	i
2456408.8662	9.61772	nan	nan	0.00122	FLWO1.5	i
2456408.86647	9.61924	nan	nan	0.00122	FLWO1.5	i
2456408.86676	9.62472	nan	nan	0.00123	FLWO1.5	i
2456408.86703	9.61769	nan	nan	0.00123	FLWO1.5	i
2456408.8673	9.62734	nan	nan	0.00123	FLWO1.5	i
2456408.86759	9.6275	nan	nan	0.00123	FLWO1.5	i
2456408.86787	9.62599	nan	nan	0.00123	FLWO1.5	i
2456408.86817	9.62044	nan	nan	0.00123	FLWO1.5	i
2456408.86846	9.61673	nan	nan	0.00123	FLWO1.5	i
2456408.86875	9.6193	nan	nan	0.00123	FLWO1.5	i
2456408.86903	9.62595	nan	nan	0.00122	FLWO1.5	i
2456408.86933	9.62306	nan	nan	0.00123	FLWO1.5	i
2456408.86961	9.62406	nan	nan	0.00123	FLWO1.5	i
2456408.86991	9.6207	nan	nan	0.00123	FLWO1.5	i
2456408.87016	9.62312	nan	nan	0.00123	FLWO1.5	i
2456408.87044	9.63063	nan	nan	0.00123	FLWO1.5	i
2456408.87072	9.62818	nan	nan	0.00123	FLWO1.5	i
2456408.87101	9.62407	nan	nan	0.00123	FLWO1.5	i
2456408.87129	9.62527	nan	nan	0.00123	FLWO1.5	i
2456408.87155	9.62075	nan	nan	0.00123	FLWO1.5	i
2456408.87185	9.62329	nan	nan	0.00123	FLWO1.5	i
2456408.87211	9.62293	nan	nan	0.00124	FLWO1.5	i
2456408.8724	9.62203	nan	nan	0.00123	FLWO1.5	i
2456408.8727	9.62326	nan	nan	0.00123	FLWO1.5	i
2456408.87296	9.6179	nan	nan	0.00123	FLWO1.5	i
2456408.87324	9.61799	nan	nan	0.00123	FLWO1.5	i
2456408.87352	9.62229	nan	nan	0.00123	FLWO1.5	i
2456408.8738	9.62777	nan	nan	0.00123	FLWO1.5	i
2456408.87409	9.6263	nan	nan	0.00123	FLWO1.5	i
2456408.87438	9.6197	nan	nan	0.00123	FLWO1.5	i
2456408.87465	9.62505	nan	nan	0.00123	FLWO1.5	i
2456408.87492	9.62728	nan	nan	0.00123	FLWO1.5	i
2456408.8752	9.61338	nan	nan	0.00122	FLWO1.5	i
2456408.87549	9.62625	nan	nan	0.00123	FLWO1.5	i
2456408.87578	9.62376	nan	nan	0.00122	FLWO1.5	i
2456408.87607	9.62523	nan	nan	0.00123	FLWO1.5	i
2456408.87634	9.6206	nan	nan	0.00123	FLWO1.5	i
2456408.87663	9.62171	nan	nan	0.00123	FLWO1.5	i
2456408.8769	9.61992	nan	nan	0.00123	FLWO1.5	i
2456408.8772	9.62135	nan	nan	0.00122	FLWO1.5	i
2456408.87748	9.62208	nan	nan	0.00123	FLWO1.5	i
2456408.87778	9.63183	nan	nan	0.00123	FLWO1.5	i
2456408.87806	9.61598	nan	nan	0.00123	FLWO1.5	i
2456408.87832	9.62923	nan	nan	0.00122	FLWO1.5	i
2456408.8786	9.62743	nan	nan	0.00123	FLWO1.5	i
2456408.87889	9.62801	nan	nan	0.00123	FLWO1.5	i
2456408.87918	9.63336	nan	nan	0.00123	FLWO1.5	i
2456408.87946	9.62548	nan	nan	0.00123	FLWO1.5	i
2456408.87973	9.618	nan	nan	0.00123	FLWO1.5	i
2456408.88002	9.62532	nan	nan	0.00123	FLWO1.5	i
2456408.88031	9.62558	nan	nan	0.00123	FLWO1.5	i
2456408.88061	9.62561	nan	nan	0.00123	FLWO1.5	i
2456408.88089	9.6296	nan	nan	0.00123	FLWO1.5	i
2456408.88118	9.62421	nan	nan	0.00123	FLWO1.5	i
2456408.88147	9.62513	nan	nan	0.00123	FLWO1.5	i
2456408.88176	9.6191	nan	nan	0.00123	FLWO1.5	i
2456408.88205	9.6216	nan	nan	0.00123	FLWO1.5	i
2456408.88234	9.62998	nan	nan	0.00123	FLWO1.5	i
2456408.88261	9.62651	nan	nan	0.00123	FLWO1.5	i
2456408.88289	9.61894	nan	nan	0.00123	FLWO1.5	i
2456408.88317	9.62308	nan	nan	0.00123	FLWO1.5	i
2456408.88346	9.62258	nan	nan	0.00123	FLWO1.5	i
2456408.88373	9.63245	nan	nan	0.00123	FLWO1.5	i
2456408.88401	9.62152	nan	nan	0.00122	FLWO1.5	i
2456408.88429	9.62	nan	nan	0.00122	FLWO1.5	i
2456408.88457	9.62439	nan	nan	0.00122	FLWO1.5	i
2456408.88487	9.62718	nan	nan	0.00123	FLWO1.5	i
2456408.88516	9.62296	nan	nan	0.00123	FLWO1.5	i
2456408.88543	9.62643	nan	nan	0.00123	FLWO1.5	i
2456408.88571	9.62424	nan	nan	0.00122	FLWO1.5	i
2456408.88598	9.6201	nan	nan	0.00122	FLWO1.5	i
2456408.88625	9.61909	nan	nan	0.00122	FLWO1.5	i
2456408.88654	9.61695	nan	nan	0.00122	FLWO1.5	i
2456408.88682	9.62674	nan	nan	0.00122	FLWO1.5	i
2456408.88711	9.62735	nan	nan	0.00123	FLWO1.5	i
2456408.8874	9.63165	nan	nan	0.00123	FLWO1.5	i
2456408.88769	9.62246	nan	nan	0.00122	FLWO1.5	i
2456408.88796	9.6289	nan	nan	0.00123	FLWO1.5	i
2456408.88823	9.62049	nan	nan	0.00122	FLWO1.5	i
2456408.88852	9.62461	nan	nan	0.00122	FLWO1.5	i
2456408.8888	9.62089	nan	nan	0.00123	FLWO1.5	i
2456408.88909	9.62251	nan	nan	0.00122	FLWO1.5	i
2456408.88936	9.6266	nan	nan	0.00123	FLWO1.5	i
2456408.88963	9.62864	nan	nan	0.00123	FLWO1.5	i
2456408.88991	9.62455	nan	nan	0.00122	FLWO1.5	i
2456408.8902	9.62213	nan	nan	0.00122	FLWO1.5	i
2456408.89046	9.61967	nan	nan	0.00122	FLWO1.5	i
2456408.89076	9.62152	nan	nan	0.00123	FLWO1.5	i
2456408.89104	9.62435	nan	nan	0.00122	FLWO1.5	i
2456408.89131	9.62035	nan	nan	0.00122	FLWO1.5	i
2456408.8916	9.62702	nan	nan	0.00123	FLWO1.5	i
2456408.89193	9.62081	nan	nan	0.00122	FLWO1.5	i
2456408.89223	9.62054	nan	nan	0.00122	FLWO1.5	i
2456408.89252	9.62262	nan	nan	0.00122	FLWO1.5	i
2456408.89281	9.61954	nan	nan	0.00122	FLWO1.5	i
2456408.89311	9.62139	nan	nan	0.00122	FLWO1.5	i
2456408.89339	9.62791	nan	nan	0.00122	FLWO1.5	i
2456408.89367	9.61771	nan	nan	0.00122	FLWO1.5	i
2456408.89397	9.62225	nan	nan	0.00122	FLWO1.5	i
2456408.89426	9.62606	nan	nan	0.00123	FLWO1.5	i
2456408.89455	9.61676	nan	nan	0.00122	FLWO1.5	i
2456408.89482	9.62541	nan	nan	0.00122	FLWO1.5	i
2456408.89509	9.62007	nan	nan	0.00122	FLWO1.5	i
2456408.89535	9.63075	nan	nan	0.00122	FLWO1.5	i
2456408.89565	9.61944	nan	nan	0.00122	FLWO1.5	i
2456408.89593	9.62555	nan	nan	0.00122	FLWO1.5	i
2456408.89623	9.62218	nan	nan	0.00122	FLWO1.5	i
2456408.89651	9.62404	nan	nan	0.00122	FLWO1.5	i
2456408.89679	9.62554	nan	nan	0.00122	FLWO1.5	i
2456408.89706	9.62509	nan	nan	0.00122	FLWO1.5	i
2456408.89735	9.61645	nan	nan	0.00122	FLWO1.5	i
2456408.89762	9.62285	nan	nan	0.00122	FLWO1.5	i
2456408.89789	9.61476	nan	nan	0.00122	FLWO1.5	i
2456408.89817	9.62914	nan	nan	0.00122	FLWO1.5	i
2456408.89847	9.61912	nan	nan	0.00122	FLWO1.5	i
2456408.89875	9.62708	nan	nan	0.00122	FLWO1.5	i
2456408.89902	9.61492	nan	nan	0.00122	FLWO1.5	i
2456408.89927	9.62377	nan	nan	0.00122	FLWO1.5	i
2456408.89954	9.62298	nan	nan	0.00122	FLWO1.5	i
2456408.89982	9.62485	nan	nan	0.00122	FLWO1.5	i
2456408.90011	9.6223	nan	nan	0.00122	FLWO1.5	i
2456408.90039	9.62398	nan	nan	0.00122	FLWO1.5	i
2456408.90065	9.62192	nan	nan	0.00122	FLWO1.5	i
2456408.90094	9.62356	nan	nan	0.00122	FLWO1.5	i
2456408.90124	9.61724	nan	nan	0.00122	FLWO1.5	i
2456408.90152	9.62498	nan	nan	0.00123	FLWO1.5	i
2456408.90179	9.62282	nan	nan	0.00122	FLWO1.5	i
2456408.90208	9.62626	nan	nan	0.00122	FLWO1.5	i
2456408.90237	9.61948	nan	nan	0.00122	FLWO1.5	i
2456408.90265	9.62048	nan	nan	0.00122	FLWO1.5	i
2456408.90295	9.62315	nan	nan	0.00122	FLWO1.5	i
2456408.90323	9.62476	nan	nan	0.00122	FLWO1.5	i
2456408.9035	9.6196	nan	nan	0.00122	FLWO1.5	i
2456408.90379	9.62826	nan	nan	0.00122	FLWO1.5	i
2456408.90409	9.62287	nan	nan	0.00122	FLWO1.5	i
2456408.90435	9.63068	nan	nan	0.00122	FLWO1.5	i
2456408.90464	9.62523	nan	nan	0.00122	FLWO1.5	i
2456408.90491	9.62085	nan	nan	0.00122	FLWO1.5	i
2456408.90521	9.62878	nan	nan	0.00122	FLWO1.5	i
2456408.90546	9.62403	nan	nan	0.00122	FLWO1.5	i
2456408.90576	9.62094	nan	nan	0.00122	FLWO1.5	i
2456408.90603	9.6192	nan	nan	0.00123	FLWO1.5	i
2456408.90636	9.6215	nan	nan	0.00122	FLWO1.5	i
2456408.90666	9.62486	nan	nan	0.00122	FLWO1.5	i
2456408.90693	9.61761	nan	nan	0.00122	FLWO1.5	i
2456408.90723	9.61906	nan	nan	0.00122	FLWO1.5	i
2456408.90751	9.62597	nan	nan	0.00122	FLWO1.5	i
2456408.90781	9.61963	nan	nan	0.00122	FLWO1.5	i
2456408.9081	9.62315	nan	nan	0.00122	FLWO1.5	i
2456408.90838	9.61803	nan	nan	0.00122	FLWO1.5	i
2456408.90868	9.62634	nan	nan	0.00122	FLWO1.5	i
2456408.90897	9.61904	nan	nan	0.00122	FLWO1.5	i
2456408.90925	9.62321	nan	nan	0.00122	FLWO1.5	i
2456408.90954	9.61806	nan	nan	0.00122	FLWO1.5	i
2456408.90984	9.6245	nan	nan	0.00122	FLWO1.5	i
2456408.91012	9.62619	nan	nan	0.00122	FLWO1.5	i
2456408.91042	9.61639	nan	nan	0.00122	FLWO1.5	i
2456408.9107	9.62226	nan	nan	0.00122	FLWO1.5	i
2456408.91098	9.61981	nan	nan	0.00122	FLWO1.5	i
2456408.91126	9.6255	nan	nan	0.00122	FLWO1.5	i
2456408.91157	9.62402	nan	nan	0.00122	FLWO1.5	i
2456408.91184	9.61894	nan	nan	0.00122	FLWO1.5	i
2456408.91214	9.62259	nan	nan	0.00122	FLWO1.5	i
2456408.9124	9.61425	nan	nan	0.00122	FLWO1.5	i
2456408.91267	9.62295	nan	nan	0.00122	FLWO1.5	i
2456408.91295	9.62448	nan	nan	0.00122	FLWO1.5	i
2456408.91322	9.62504	nan	nan	0.00122	FLWO1.5	i
2456408.91348	9.62606	nan	nan	0.00122	FLWO1.5	i
2456408.91376	9.6192	nan	nan	0.00122	FLWO1.5	i
2456408.91403	9.62151	nan	nan	0.00122	FLWO1.5	i
2456408.91433	9.62748	nan	nan	0.00122	FLWO1.5	i
2456408.91462	9.62488	nan	nan	0.00122	FLWO1.5	i
2456408.9149	9.61881	nan	nan	0.00122	FLWO1.5	i
2456408.9152	9.62381	nan	nan	0.00122	FLWO1.5	i
2456408.91548	9.62377	nan	nan	0.00122	FLWO1.5	i
2456408.91574	9.61498	nan	nan	0.00122	FLWO1.5	i
2456408.91603	9.62155	nan	nan	0.00122	FLWO1.5	i
2456408.9163	9.62785	nan	nan	0.00123	FLWO1.5	i
2456408.9166	9.62221	nan	nan	0.00122	FLWO1.5	i
2456408.91688	9.61778	nan	nan	0.00122	FLWO1.5	i
2456408.91715	9.62425	nan	nan	0.00122	FLWO1.5	i
2456408.91743	9.6311	nan	nan	0.00122	FLWO1.5	i
2456408.91773	9.61824	nan	nan	0.00122	FLWO1.5	i
2456408.91801	9.61802	nan	nan	0.00122	FLWO1.5	i
2456408.91829	9.62213	nan	nan	0.00122	FLWO1.5	i
2456408.91859	9.62317	nan	nan	0.00122	FLWO1.5	i
2456408.91888	9.62968	nan	nan	0.00122	FLWO1.5	i
2456408.9192	9.62321	nan	nan	0.00123	FLWO1.5	i
2456408.91949	9.62074	nan	nan	0.00122	FLWO1.5	i
2456408.91976	9.62061	nan	nan	0.00123	FLWO1.5	i
2456408.92005	9.62122	nan	nan	0.00122	FLWO1.5	i
2456408.92035	9.62297	nan	nan	0.00122	FLWO1.5	i
2456408.92064	9.62529	nan	nan	0.00123	FLWO1.5	i
2456408.92093	9.62365	nan	nan	0.00122	FLWO1.5	i
2456408.92121	9.62583	nan	nan	0.00122	FLWO1.5	i
2456408.92151	9.61902	nan	nan	0.00122	FLWO1.5	i
2456408.9218	9.62101	nan	nan	0.00122	FLWO1.5	i
2456408.92209	9.62219	nan	nan	0.00122	FLWO1.5	i
2456408.92236	9.61795	nan	nan	0.00122	FLWO1.5	i
2456408.92266	9.62129	nan	nan	0.00122	FLWO1.5	i
2456408.92294	9.62466	nan	nan	0.00122	FLWO1.5	i
2456408.92323	9.62252	nan	nan	0.00123	FLWO1.5	i
2456408.92351	9.62212	nan	nan	0.00122	FLWO1.5	i
2456408.92379	9.6171	nan	nan	0.00122	FLWO1.5	i
2456408.92408	9.62421	nan	nan	0.00122	FLWO1.5	i
2456408.92437	9.62237	nan	nan	0.00122	FLWO1.5	i
2456408.92465	9.62666	nan	nan	0.00123	FLWO1.5	i
2456408.92493	9.62506	nan	nan	0.00123	FLWO1.5	i
2456408.92521	9.62031	nan	nan	0.00122	FLWO1.5	i
2456408.92546	9.61702	nan	nan	0.00122	FLWO1.5	i
2456408.92573	9.62305	nan	nan	0.00123	FLWO1.5	i
2456408.92601	9.6201	nan	nan	0.00122	FLWO1.5	i
2456408.92629	9.62319	nan	nan	0.00122	FLWO1.5	i
2456408.92655	9.62114	nan	nan	0.00123	FLWO1.5	i
2456408.92682	9.62161	nan	nan	0.00122	FLWO1.5	i
2456408.92711	9.61502	nan	nan	0.00122	FLWO1.5	i
2456408.92739	9.62257	nan	nan	0.00123	FLWO1.5	i
2456408.92766	9.62348	nan	nan	0.00123	FLWO1.5	i
2456408.92795	9.62197	nan	nan	0.00122	FLWO1.5	i
2456408.92823	9.62068	nan	nan	0.00122	FLWO1.5	i
2456408.92852	9.6194	nan	nan	0.00122	FLWO1.5	i
2456408.92881	9.61683	nan	nan	0.00122	FLWO1.5	i
2456408.92911	9.62842	nan	nan	0.00122	FLWO1.5	i
2456408.92939	9.62089	nan	nan	0.00122	FLWO1.5	i
2456408.92968	9.6197	nan	nan	0.00122	FLWO1.5	i
2456408.92994	9.61918	nan	nan	0.00122	FLWO1.5	i
2456408.93021	9.6261	nan	nan	0.00122	FLWO1.5	i
2456408.9305	9.62303	nan	nan	0.00122	FLWO1.5	i
2456408.93078	9.61323	nan	nan	0.00122	FLWO1.5	i
2456408.93107	9.61807	nan	nan	0.00122	FLWO1.5	i
2456408.93134	9.61975	nan	nan	0.00122	FLWO1.5	i
2456408.93165	9.61854	nan	nan	0.00122	FLWO1.5	i
2456408.93191	9.62458	nan	nan	0.00122	FLWO1.5	i
2456408.93219	9.61768	nan	nan	0.00122	FLWO1.5	i
2456408.93247	9.62539	nan	nan	0.00122	FLWO1.5	i
2456408.93278	9.62902	nan	nan	0.00122	FLWO1.5	i
2456408.93305	9.61584	nan	nan	0.00122	FLWO1.5	i
2456408.93336	9.61877	nan	nan	0.00122	FLWO1.5	i
2456408.93362	9.62242	nan	nan	0.00122	FLWO1.5	i
2456408.93391	9.6231	nan	nan	0.00122	FLWO1.5	i
2456408.93419	9.62407	nan	nan	0.00122	FLWO1.5	i
2456408.93448	9.62746	nan	nan	0.00122	FLWO1.5	i
2456408.93477	9.62127	nan	nan	0.00122	FLWO1.5	i
2456408.93505	9.63158	nan	nan	0.00122	FLWO1.5	i
2456408.93534	9.61985	nan	nan	0.00122	FLWO1.5	i
2456408.9356	9.62062	nan	nan	0.00122	FLWO1.5	i
2456408.93589	9.62325	nan	nan	0.00122	FLWO1.5	i
2456408.93618	9.6216	nan	nan	0.00123	FLWO1.5	i
2456408.93647	9.62806	nan	nan	0.00122	FLWO1.5	i
2456408.93676	9.62845	nan	nan	0.00122	FLWO1.5	i
2456408.93706	9.62486	nan	nan	0.00122	FLWO1.5	i
2456408.93733	9.6228	nan	nan	0.00122	FLWO1.5	i
2456408.93763	9.62072	nan	nan	0.00122	FLWO1.5	i
2456408.93798	9.62207	nan	nan	0.00122	FLWO1.5	i
2456408.93824	9.62357	nan	nan	0.00122	FLWO1.5	i
2456408.93853	9.6266	nan	nan	0.00122	FLWO1.5	i
2456408.93883	9.62108	nan	nan	0.00122	FLWO1.5	i
2456408.93912	9.62744	nan	nan	0.00123	FLWO1.5	i
2456408.93941	9.62304	nan	nan	0.00122	FLWO1.5	i
2456408.9397	9.62309	nan	nan	0.00122	FLWO1.5	i
2456408.94	9.61919	nan	nan	0.00122	FLWO1.5	i
2456408.94028	9.62696	nan	nan	0.00122	FLWO1.5	i
2456408.94057	9.62637	nan	nan	0.00122	FLWO1.5	i
2456408.94086	9.61523	nan	nan	0.00122	FLWO1.5	i
2456408.94114	9.61884	nan	nan	0.00122	FLWO1.5	i
2456408.9414	9.6179	nan	nan	0.00122	FLWO1.5	i
2456408.9417	9.62304	nan	nan	0.00122	FLWO1.5	i
2456408.94198	9.61787	nan	nan	0.00122	FLWO1.5	i
2456408.94228	9.62549	nan	nan	0.00122	FLWO1.5	i
2456408.94256	9.62309	nan	nan	0.00122	FLWO1.5	i
2456408.94284	9.62788	nan	nan	0.00122	FLWO1.5	i
2456408.94312	9.61979	nan	nan	0.00122	FLWO1.5	i
2456408.94339	9.62647	nan	nan	0.00122	FLWO1.5	i
2456408.94367	9.62141	nan	nan	0.00122	FLWO1.5	i
2456408.94396	9.62344	nan	nan	0.00123	FLWO1.5	i
2456408.94425	9.61972	nan	nan	0.00123	FLWO1.5	i
2456408.94454	9.61976	nan	nan	0.00122	FLWO1.5	i
2456408.94483	9.62365	nan	nan	0.00122	FLWO1.5	i
2456408.94512	9.624	nan	nan	0.00122	FLWO1.5	i
2456408.9454	9.61669	nan	nan	0.00122	FLWO1.5	i
2456408.94567	9.61692	nan	nan	0.00122	FLWO1.5	i
2456408.94595	9.62213	nan	nan	0.00123	FLWO1.5	i
2456408.94625	9.61911	nan	nan	0.00123	FLWO1.5	i
2456408.94653	9.62508	nan	nan	0.00123	FLWO1.5	i
2456408.94682	9.61912	nan	nan	0.00122	FLWO1.5	i
2456408.94711	9.62512	nan	nan	0.00122	FLWO1.5	i
2456408.94741	9.62931	nan	nan	0.00123	FLWO1.5	i
2456408.9477	9.61906	nan	nan	0.00122	FLWO1.5	i
2456408.94798	9.62519	nan	nan	0.00123	FLWO1.5	i
2456408.94828	9.6208	nan	nan	0.00122	FLWO1.5	i
2456408.94856	9.61827	nan	nan	0.00122	FLWO1.5	i
2456408.94886	9.6255	nan	nan	0.00123	FLWO1.5	i
2456408.94911	9.62024	nan	nan	0.00122	FLWO1.5	i
2456408.94938	9.6248	nan	nan	0.00123	FLWO1.5	i
2456408.94976	9.62385	nan	nan	0.00123	FLWO1.5	i
2456408.95006	9.62486	nan	nan	0.00123	FLWO1.5	i
2456408.9503	9.61853	nan	nan	0.00122	FLWO1.5	i
2456408.95058	9.6219	nan	nan	0.00122	FLWO1.5	i
2456408.95088	9.62264	nan	nan	0.00122	FLWO1.5	i
2456408.95116	9.62191	nan	nan	0.00122	FLWO1.5	i
2456408.95144	9.61838	nan	nan	0.00122	FLWO1.5	i
2456408.95174	9.62278	nan	nan	0.00122	FLWO1.5	i
2456408.95204	9.61968	nan	nan	0.00122	FLWO1.5	i
2456408.95231	9.62347	nan	nan	0.00122	FLWO1.5	i
2456408.95258	9.61937	nan	nan	0.00123	FLWO1.5	i
2456408.95286	9.62365	nan	nan	0.00122	FLWO1.5	i
2456408.95313	9.61987	nan	nan	0.00122	FLWO1.5	i
2456408.95342	9.6201	nan	nan	0.00122	FLWO1.5	i
2456408.95369	9.61991	nan	nan	0.00122	FLWO1.5	i
2456408.95398	9.62307	nan	nan	0.00123	FLWO1.5	i
2456408.95426	9.62059	nan	nan	0.00122	FLWO1.5	i
2456408.95456	9.61792	nan	nan	0.00122	FLWO1.5	i
2456408.95483	9.62539	nan	nan	0.00122	FLWO1.5	i
2456408.95513	9.61715	nan	nan	0.00122	FLWO1.5	i
2456408.95538	9.62976	nan	nan	0.00122	FLWO1.5	i
2456408.95567	9.61895	nan	nan	0.00123	FLWO1.5	i
2456408.95597	9.62171	nan	nan	0.00122	FLWO1.5	i
2456408.9563	9.62762	nan	nan	0.00122	FLWO1.5	i
2456408.95658	9.6285	nan	nan	0.00122	FLWO1.5	i
2456408.9569	9.62216	nan	nan	0.00122	FLWO1.5	i
2456408.95718	9.62269	nan	nan	0.00122	FLWO1.5	i
2456408.95747	9.62937	nan	nan	0.00123	FLWO1.5	i
2456408.95774	9.619	nan	nan	0.00123	FLWO1.5	i
2456408.95803	9.61838	nan	nan	0.00123	FLWO1.5	i
2456408.95832	9.62413	nan	nan	0.00123	FLWO1.5	i
2456408.95859	9.61771	nan	nan	0.00123	FLWO1.5	i
2456408.95887	9.6149	nan	nan	0.00122	FLWO1.5	i
2456408.95915	9.62783	nan	nan	0.00122	FLWO1.5	i
2456408.95945	9.61856	nan	nan	0.00122	FLWO1.5	i
2456408.9597	9.62077	nan	nan	0.00122	FLWO1.5	i
2456408.95998	9.62307	nan	nan	0.00122	FLWO1.5	i
2456408.96026	9.63025	nan	nan	0.00122	FLWO1.5	i
2456408.96052	9.6206	nan	nan	0.00122	FLWO1.5	i
2456408.96079	9.62115	nan	nan	0.00122	FLWO1.5	i
2456408.96104	9.61698	nan	nan	0.00122	FLWO1.5	i
2456408.96132	9.62443	nan	nan	0.00122	FLWO1.5	i
2456408.9616	9.62374	nan	nan	0.00122	FLWO1.5	i
2456408.96187	9.62796	nan	nan	0.00122	FLWO1.5	i
2456408.96214	9.62409	nan	nan	0.00123	FLWO1.5	i
2456408.96243	9.62779	nan	nan	0.00123	FLWO1.5	i
2456408.96272	9.62184	nan	nan	0.00122	FLWO1.5	i
2456408.963	9.62863	nan	nan	0.00122	FLWO1.5	i
2456408.9633	9.62177	nan	nan	0.00122	FLWO1.5	i
2456408.96358	9.62485	nan	nan	0.00122	FLWO1.5	i
2456408.96386	9.62443	nan	nan	0.00123	FLWO1.5	i
2456408.96416	9.62719	nan	nan	0.00123	FLWO1.5	i
2456408.96445	9.62693	nan	nan	0.00122	FLWO1.5	i
2456408.9647	9.62956	nan	nan	0.00122	FLWO1.5	i
2456408.96499	9.6166	nan	nan	0.00123	FLWO1.5	i
2456408.96527	9.6204	nan	nan	0.00122	FLWO1.5	i
2456408.96552	9.61711	nan	nan	0.00122	FLWO1.5	i
2456408.9658	9.61539	nan	nan	0.00122	FLWO1.5	i
2456408.96608	9.62439	nan	nan	0.00122	FLWO1.5	i
2456408.96637	9.62233	nan	nan	0.00123	FLWO1.5	i
2456408.96665	9.62681	nan	nan	0.00123	FLWO1.5	i
2456408.96691	9.61936	nan	nan	0.00122	FLWO1.5	i
2456408.96719	9.61654	nan	nan	0.00122	FLWO1.5	i
2456408.96748	9.62331	nan	nan	0.00123	FLWO1.5	i
2456408.96776	9.6205	nan	nan	0.00122	FLWO1.5	i
2456408.96806	9.6132	nan	nan	0.00122	FLWO1.5	i
2456408.96835	9.61951	nan	nan	0.00122	FLWO1.5	i
2456408.9686	9.61784	nan	nan	0.00122	FLWO1.5	i
2456408.96887	9.62106	nan	nan	0.00123	FLWO1.5	i
2456408.96916	9.62192	nan	nan	0.00122	FLWO1.5	i
2456408.96944	9.62246	nan	nan	0.00122	FLWO1.5	i
2456408.96973	9.61631	nan	nan	0.00122	FLWO1.5	i
2456408.97	9.62283	nan	nan	0.00122	FLWO1.5	i
2456408.9703	9.62198	nan	nan	0.00123	FLWO1.5	i
2456408.97058	9.62673	nan	nan	0.00122	FLWO1.5	i
2456408.97087	9.6308	nan	nan	0.00122	FLWO1.5	i
2456408.97117	9.62653	nan	nan	0.00122	FLWO1.5	i
2456408.97145	9.62396	nan	nan	0.00122	FLWO1.5	i
2456408.97174	9.62025	nan	nan	0.00123	FLWO1.5	i
2456408.97204	9.62282	nan	nan	0.00122	FLWO1.5	i
2456408.97232	9.62164	nan	nan	0.00122	FLWO1.5	i
2456408.97261	9.61645	nan	nan	0.00122	FLWO1.5	i
2456408.97288	9.6294	nan	nan	0.00122	FLWO1.5	i
2456408.97315	9.62247	nan	nan	0.00122	FLWO1.5	i
2456408.97343	9.61625	nan	nan	0.00122	FLWO1.5	i
2456408.97371	9.62128	nan	nan	0.00123	FLWO1.5	i
2456408.97401	9.62685	nan	nan	0.00122	FLWO1.5	i
2456408.97429	9.62829	nan	nan	0.00122	FLWO1.5	i
2456408.97459	9.62301	nan	nan	0.00122	FLWO1.5	i
2456408.97485	9.62724	nan	nan	0.00123	FLWO1.5	i
2456408.97513	9.62075	nan	nan	0.00123	FLWO1.5	i
2456408.97543	9.6203	nan	nan	0.00122	FLWO1.5	i
2456408.9757	9.62362	nan	nan	0.00122	FLWO1.5	i
2456408.97598	9.62069	nan	nan	0.00122	FLWO1.5	i
2456408.97628	9.62165	nan	nan	0.00122	FLWO1.5	i
2456408.97657	9.62437	nan	nan	0.00123	FLWO1.5	i
2456408.97684	9.63079	nan	nan	0.00123	FLWO1.5	i
2456408.97713	9.62829	nan	nan	0.00123	FLWO1.5	i
2456408.97742	9.62015	nan	nan	0.00123	FLWO1.5	i
2456408.97776	9.6257	nan	nan	0.00122	FLWO1.5	i
2456408.97806	9.62609	nan	nan	0.00122	FLWO1.5	i
2456408.97834	9.62159	nan	nan	0.00122	FLWO1.5	i
2456408.97864	9.61755	nan	nan	0.00122	FLWO1.5	i
2456408.9789	9.61898	nan	nan	0.00122	FLWO1.5	i
2456408.97918	9.6229	nan	nan	0.00122	FLWO1.5	i
2456408.97947	9.62292	nan	nan	0.00122	FLWO1.5	i
2456408.97973	9.62777	nan	nan	0.00122	FLWO1.5	i
2456408.98003	9.62336	nan	nan	0.00122	FLWO1.5	i
2456408.9803	9.6167	nan	nan	0.00122	FLWO1.5	i
2456408.9806	9.61715	nan	nan	0.00122	FLWO1.5	i
2456408.98088	9.62375	nan	nan	0.00122	FLWO1.5	i
2456408.98117	9.62269	nan	nan	0.00122	FLWO1.5	i
2456408.98146	9.62533	nan	nan	0.00122	FLWO1.5	i
2456408.98173	9.61847	nan	nan	0.00122	FLWO1.5	i
2456408.98198	9.62014	nan	nan	0.00122	FLWO1.5	i
2456408.98229	9.6207	nan	nan	0.00122	FLWO1.5	i
2456408.98257	9.61997	nan	nan	0.00122	FLWO1.5	i
2456408.98287	9.62743	nan	nan	0.00122	FLWO1.5	i
2456408.98314	9.62839	nan	nan	0.00122	FLWO1.5	i
2456408.98343	9.62465	nan	nan	0.00123	FLWO1.5	i
2456408.9837	9.62031	nan	nan	0.00122	FLWO1.5	i
2456408.98398	9.61551	nan	nan	0.00123	FLWO1.5	i
2456408.98426	9.62626	nan	nan	0.00123	FLWO1.5	i
2456408.98454	9.62923	nan	nan	0.00123	FLWO1.5	i
2456408.98485	9.61854	nan	nan	0.00122	FLWO1.5	i
2456408.98512	9.62612	nan	nan	0.00122	FLWO1.5	i
2456408.98542	9.6256	nan	nan	0.00123	FLWO1.5	i
2456408.98571	9.62565	nan	nan	0.00123	FLWO1.5	i
2456408.98599	9.61883	nan	nan	0.00122	FLWO1.5	i
2456408.98629	9.62232	nan	nan	0.00122	FLWO1.5	i
2456408.98657	9.62021	nan	nan	0.00122	FLWO1.5	i
2456408.98685	9.61368	nan	nan	0.00122	FLWO1.5	i
2456408.98714	9.62372	nan	nan	0.00122	FLWO1.5	i
2456408.98741	9.6217	nan	nan	0.00122	FLWO1.5	i
2456408.98768	9.62701	nan	nan	0.00123	FLWO1.5	i
2456408.98795	9.61885	nan	nan	0.00123	FLWO1.5	i
2456408.98824	9.62731	nan	nan	0.00123	FLWO1.5	i
2456408.98854	9.61878	nan	nan	0.00123	FLWO1.5	i
2456408.98881	9.62015	nan	nan	0.00123	FLWO1.5	i
2456408.98909	9.62505	nan	nan	0.00123	FLWO1.5	i
2456408.98942	9.62079	nan	nan	0.00123	FLWO1.5	i
2456408.98969	9.62624	nan	nan	0.00123	FLWO1.5	i
2456408.98998	9.61947	nan	nan	0.00122	FLWO1.5	i
2456408.99025	9.62288	nan	nan	0.00123	FLWO1.5	i
2456408.99055	9.62815	nan	nan	0.00123	FLWO1.5	i
2456408.99082	9.62771	nan	nan	0.00123	FLWO1.5	i
2456408.99111	9.62298	nan	nan	0.00123	FLWO1.5	i
2456408.99141	9.62245	nan	nan	0.00123	FLWO1.5	i
2456408.9917	9.61654	nan	nan	0.00123	FLWO1.5	i
2456408.99198	9.61704	nan	nan	0.00122	FLWO1.5	i
2456408.99228	9.6212	nan	nan	0.00123	FLWO1.5	i
2456408.99264	9.62505	nan	nan	0.00123	FLWO1.5	i
2456408.99295	9.62312	nan	nan	0.00123	FLWO1.5	i
2456408.99329	9.62281	nan	nan	0.00123	FLWO1.5	i
2456437.67145	9.75224	nan	nan	0.00134	FLWO1.5	z
2456437.67173	9.75564	nan	nan	0.00133	FLWO1.5	z
2456437.672	9.7526	nan	nan	0.00134	FLWO1.5	z
2456437.67226	9.75088	nan	nan	0.00134	FLWO1.5	z
2456437.67255	9.76447	nan	nan	0.00134	FLWO1.5	z
2456437.67285	9.75441	nan	nan	0.00134	FLWO1.5	z
2456437.67312	9.76187	nan	nan	0.00134	FLWO1.5	z
2456437.67343	9.75913	nan	nan	0.00134	FLWO1.5	z
2456437.67371	9.75614	nan	nan	0.00134	FLWO1.5	z
2456437.67396	9.76068	nan	nan	0.00134	FLWO1.5	z
2456437.67426	9.75782	nan	nan	0.00134	FLWO1.5	z
2456437.67454	9.74914	nan	nan	0.00134	FLWO1.5	z
2456437.67483	9.7562	nan	nan	0.00134	FLWO1.5	z
2456437.67511	9.75445	nan	nan	0.00133	FLWO1.5	z
2456437.67539	9.75827	nan	nan	0.00134	FLWO1.5	z
2456437.67566	9.75734	nan	nan	0.00134	FLWO1.5	z
2456437.67594	9.75725	nan	nan	0.00134	FLWO1.5	z
2456437.6762	9.76094	nan	nan	0.00134	FLWO1.5	z
2456437.6765	9.74571	nan	nan	0.00134	FLWO1.5	z
2456437.67679	9.75564	nan	nan	0.00134	FLWO1.5	z
2456437.67706	9.75583	nan	nan	0.00133	FLWO1.5	z
2456437.67733	9.75047	nan	nan	0.00134	FLWO1.5	z
2456437.67761	9.75867	nan	nan	0.00134	FLWO1.5	z
2456437.67789	9.76627	nan	nan	0.00134	FLWO1.5	z
2456437.67815	9.7612	nan	nan	0.00134	FLWO1.5	z
2456437.67843	9.75175	nan	nan	0.00134	FLWO1.5	z
2456437.67871	9.75892	nan	nan	0.00135	FLWO1.5	z
2456437.67897	9.75692	nan	nan	0.00134	FLWO1.5	z
2456437.67928	9.75097	nan	nan	0.00135	FLWO1.5	z
2456437.67959	9.75696	nan	nan	0.00134	FLWO1.5	z
2456437.67987	9.76605	nan	nan	0.00134	FLWO1.5	z
2456437.68015	9.75631	nan	nan	0.00135	FLWO1.5	z
2456437.68044	9.763	nan	nan	0.00134	FLWO1.5	z
2456437.68073	9.76117	nan	nan	0.00134	FLWO1.5	z
2456437.68102	9.75606	nan	nan	0.00134	FLWO1.5	z
2456437.68128	9.75597	nan	nan	0.00134	FLWO1.5	z
2456437.68158	9.75399	nan	nan	0.00134	FLWO1.5	z
2456437.68187	9.76136	nan	nan	0.00134	FLWO1.5	z
2456437.68215	9.76958	nan	nan	0.00135	FLWO1.5	z
2456437.68244	9.75447	nan	nan	0.00134	FLWO1.5	z
2456437.6827	9.74817	nan	nan	0.00134	FLWO1.5	z
2456437.68297	9.74849	nan	nan	0.00134	FLWO1.5	z
2456437.68325	9.74067	nan	nan	0.00133	FLWO1.5	z
2456437.68352	9.76678	nan	nan	0.00134	FLWO1.5	z
2456437.68382	9.76282	nan	nan	0.00134	FLWO1.5	z
2456437.68411	9.75852	nan	nan	0.00134	FLWO1.5	z
2456437.68439	9.75605	nan	nan	0.00134	FLWO1.5	z
2456437.68468	9.76025	nan	nan	0.00134	FLWO1.5	z
2456437.68495	9.76079	nan	nan	0.00134	FLWO1.5	z
2456437.68524	9.75071	nan	nan	0.00134	FLWO1.5	z
2456437.68553	9.76392	nan	nan	0.00133	FLWO1.5	z
2456437.6858	9.74791	nan	nan	0.00134	FLWO1.5	z
2456437.68609	9.7608	nan	nan	0.00133	FLWO1.5	z
2456437.68636	9.75243	nan	nan	0.00134	FLWO1.5	z
2456437.68664	9.75523	nan	nan	0.00134	FLWO1.5	z
2456437.68693	9.75226	nan	nan	0.00133	FLWO1.5	z
2456437.6872	9.76224	nan	nan	0.00134	FLWO1.5	z
2456437.68747	9.75539	nan	nan	0.00133	FLWO1.5	z
2456437.68774	9.75627	nan	nan	0.00133	FLWO1.5	z
2456437.68803	9.75933	nan	nan	0.00134	FLWO1.5	z
2456437.6883	9.75385	nan	nan	0.00134	FLWO1.5	z
2456437.6886	9.76272	nan	nan	0.00134	FLWO1.5	z
2456437.68888	9.75664	nan	nan	0.00133	FLWO1.5	z
2456437.68918	9.7532	nan	nan	0.00134	FLWO1.5	z
2456437.68946	9.74998	nan	nan	0.00133	FLWO1.5	z
2456437.68975	9.75667	nan	nan	0.00134	FLWO1.5	z
2456437.68999	9.75314	nan	nan	0.00134	FLWO1.5	z
2456437.69026	9.76598	nan	nan	0.00134	FLWO1.5	z
2456437.69056	9.7558	nan	nan	0.00133	FLWO1.5	z
2456437.69085	9.76489	nan	nan	0.00134	FLWO1.5	z
2456437.69114	9.75541	nan	nan	0.00134	FLWO1.5	z
2456437.69142	9.75018	nan	nan	0.00134	FLWO1.5	z
2456437.69167	9.75563	nan	nan	0.00134	FLWO1.5	z
2456437.69196	9.76167	nan	nan	0.00134	FLWO1.5	z
2456437.69225	9.754	nan	nan	0.00134	FLWO1.5	z
2456437.69252	9.7522	nan	nan	0.00133	FLWO1.5	z
2456437.69278	9.757	nan	nan	0.00134	FLWO1.5	z
2456437.69307	9.75148	nan	nan	0.00134	FLWO1.5	z
2456437.69334	9.75783	nan	nan	0.00133	FLWO1.5	z
2456437.69363	9.75262	nan	nan	0.00134	FLWO1.5	z
2456437.69393	9.7492	nan	nan	0.00133	FLWO1.5	z
2456437.69421	9.75154	nan	nan	0.00134	FLWO1.5	z
2456437.69447	9.76048	nan	nan	0.00133	FLWO1.5	z
2456437.6948	9.75822	nan	nan	0.00133	FLWO1.5	z
2456437.69509	9.75337	nan	nan	0.00133	FLWO1.5	z
2456437.69537	9.74932	nan	nan	0.00133	FLWO1.5	z
2456437.69566	9.76617	nan	nan	0.00134	FLWO1.5	z
2456437.69594	9.76195	nan	nan	0.00133	FLWO1.5	z
2456437.69621	9.75759	nan	nan	0.00133	FLWO1.5	z
2456437.69649	9.75365	nan	nan	0.00133	FLWO1.5	z
2456437.69676	9.75464	nan	nan	0.00133	FLWO1.5	z
2456437.69705	9.76016	nan	nan	0.00133	FLWO1.5	z
2456437.69733	9.75451	nan	nan	0.00133	FLWO1.5	z
2456437.69761	9.7637	nan	nan	0.00133	FLWO1.5	z
2456437.6979	9.75455	nan	nan	0.00133	FLWO1.5	z
2456437.69818	9.75242	nan	nan	0.00133	FLWO1.5	z
2456437.69845	9.76136	nan	nan	0.00133	FLWO1.5	z
2456437.69871	9.74946	nan	nan	0.00133	FLWO1.5	z
2456437.69897	9.75716	nan	nan	0.00133	FLWO1.5	z
2456437.69926	9.75426	nan	nan	0.00133	FLWO1.5	z
2456437.69956	9.75702	nan	nan	0.00133	FLWO1.5	z
2456437.69984	9.7627	nan	nan	0.00133	FLWO1.5	z
2456437.70013	9.75882	nan	nan	0.00133	FLWO1.5	z
2456437.7004	9.75535	nan	nan	0.00133	FLWO1.5	z
2456437.70069	9.74652	nan	nan	0.00133	FLWO1.5	z
2456437.70098	9.75899	nan	nan	0.00133	FLWO1.5	z
2456437.70128	9.75734	nan	nan	0.00133	FLWO1.5	z
2456437.70157	9.76303	nan	nan	0.00133	FLWO1.5	z
2456437.70186	9.75048	nan	nan	0.00133	FLWO1.5	z
2456437.70211	9.76113	nan	nan	0.00133	FLWO1.5	z
2456437.7024	9.76136	nan	nan	0.00134	FLWO1.5	z
2456437.70268	9.75794	nan	nan	0.00134	FLWO1.5	z
2456437.70296	9.75385	nan	nan	0.00133	FLWO1.5	z
2456437.70323	9.76067	nan	nan	0.00133	FLWO1.5	z
2456437.70352	9.75217	nan	nan	0.00132	FLWO1.5	z
2456437.70381	9.74716	nan	nan	0.00133	FLWO1.5	z
2456437.7041	9.75644	nan	nan	0.00133	FLWO1.5	z
2456437.7044	9.75435	nan	nan	0.00133	FLWO1.5	z
2456437.70468	9.74905	nan	nan	0.00132	FLWO1.5	z
2456437.70497	9.75237	nan	nan	0.00132	FLWO1.5	z
2456437.70527	9.75638	nan	nan	0.00133	FLWO1.5	z
2456437.70553	9.75208	nan	nan	0.00133	FLWO1.5	z
2456437.70579	9.75909	nan	nan	0.00133	FLWO1.5	z
2456437.70609	9.75399	nan	nan	0.00132	FLWO1.5	z
2456437.70636	9.75944	nan	nan	0.00132	FLWO1.5	z
2456437.70664	9.75295	nan	nan	0.00133	FLWO1.5	z
2456437.70693	9.75837	nan	nan	0.00132	FLWO1.5	z
2456437.70722	9.75701	nan	nan	0.00133	FLWO1.5	z
2456437.70752	9.76297	nan	nan	0.00133	FLWO1.5	z
2456437.70779	9.76062	nan	nan	0.00133	FLWO1.5	z
2456437.70807	9.75592	nan	nan	0.00133	FLWO1.5	z
2456437.70835	9.74852	nan	nan	0.00132	FLWO1.5	z
2456437.70863	9.75603	nan	nan	0.00133	FLWO1.5	z
2456437.70893	9.74281	nan	nan	0.00133	FLWO1.5	z
2456437.70921	9.75594	nan	nan	0.00133	FLWO1.5	z
2456437.70951	9.75453	nan	nan	0.00133	FLWO1.5	z
2456437.70979	9.74579	nan	nan	0.00133	FLWO1.5	z
2456437.71009	9.756	nan	nan	0.00133	FLWO1.5	z
2456437.71038	9.7526	nan	nan	0.00132	FLWO1.5	z
2456437.71065	9.7576	nan	nan	0.00132	FLWO1.5	z
2456437.71095	9.75802	nan	nan	0.00133	FLWO1.5	z
2456437.71122	9.7639	nan	nan	0.00133	FLWO1.5	z
2456437.71151	9.75255	nan	nan	0.00133	FLWO1.5	z
2456437.71178	9.76174	nan	nan	0.00133	FLWO1.5	z
2456437.71205	9.74808	nan	nan	0.00133	FLWO1.5	z
2456437.71233	9.75883	nan	nan	0.00133	FLWO1.5	z
2456437.7126	9.7565	nan	nan	0.00133	FLWO1.5	z
2456437.7129	9.75421	nan	nan	0.00133	FLWO1.5	z
2456437.71318	9.747	nan	nan	0.00133	FLWO1.5	z
2456437.71345	9.7545	nan	nan	0.00132	FLWO1.5	z
2456437.71373	9.7427	nan	nan	0.00132	FLWO1.5	z
2456437.71402	9.74551	nan	nan	0.00132	FLWO1.5	z
2456437.71432	9.75835	nan	nan	0.00132	FLWO1.5	z
2456437.71461	9.74488	nan	nan	0.00132	FLWO1.5	z
2456437.7149	9.75699	nan	nan	0.00132	FLWO1.5	z
2456437.71518	9.75808	nan	nan	0.00132	FLWO1.5	z
2456437.71548	9.74277	nan	nan	0.00133	FLWO1.5	z
2456437.71576	9.74861	nan	nan	0.00132	FLWO1.5	z
2456437.71604	9.74852	nan	nan	0.00133	FLWO1.5	z
2456437.71631	9.75235	nan	nan	0.00133	FLWO1.5	z
2456437.71661	9.75831	nan	nan	0.00133	FLWO1.5	z
2456437.71688	9.75818	nan	nan	0.00133	FLWO1.5	z
2456437.71718	9.74643	nan	nan	0.00132	FLWO1.5	z
2456437.71746	9.75211	nan	nan	0.00132	FLWO1.5	z
2456437.71776	9.75203	nan	nan	0.00133	FLWO1.5	z
2456437.71805	9.75761	nan	nan	0.00132	FLWO1.5	z
2456437.71833	9.75063	nan	nan	0.00132	FLWO1.5	z
2456437.71863	9.75324	nan	nan	0.00132	FLWO1.5	z
2456437.71892	9.75377	nan	nan	0.00132	FLWO1.5	z
2456437.7192	9.73854	nan	nan	0.00132	FLWO1.5	z
2456437.71948	9.74444	nan	nan	0.00132	FLWO1.5	z
2456437.71975	9.74688	nan	nan	0.00132	FLWO1.5	z
2456437.72003	9.75468	nan	nan	0.00132	FLWO1.5	z
2456437.72031	9.75845	nan	nan	0.00133	FLWO1.5	z
2456437.7206	9.74303	nan	nan	0.00132	FLWO1.5	z
2456437.7209	9.75221	nan	nan	0.00132	FLWO1.5	z
2456437.72117	9.75871	nan	nan	0.00132	FLWO1.5	z
2456437.72148	9.74719	nan	nan	0.00132	FLWO1.5	z
2456437.72176	9.75741	nan	nan	0.00132	FLWO1.5	z
2456437.72203	9.7636	nan	nan	0.00132	FLWO1.5	z
2456437.72232	9.74615	nan	nan	0.00132	FLWO1.5	z
2456437.72259	9.74558	nan	nan	0.00132	FLWO1.5	z
2456437.72288	9.74892	nan	nan	0.00132	FLWO1.5	z
2456437.72314	9.74296	nan	nan	0.00132	FLWO1.5	z
2456437.72342	9.74833	nan	nan	0.00132	FLWO1.5	z
2456437.72367	9.74547	nan	nan	0.00132	FLWO1.5	z
2456437.72395	9.74989	nan	nan	0.00132	FLWO1.5	z
2456437.72423	9.74725	nan	nan	0.00132	FLWO1.5	z
2456437.72453	9.7596	nan	nan	0.00132	FLWO1.5	z
2456437.72482	9.74668	nan	nan	0.00132	FLWO1.5	z
2456437.72511	9.7424	nan	nan	0.00131	FLWO1.5	z
2456437.72542	9.74503	nan	nan	0.00132	FLWO1.5	z
2456437.72573	9.75372	nan	nan	0.00132	FLWO1.5	z
2456437.726	9.75257	nan	nan	0.00132	FLWO1.5	z
2456437.72628	9.7551	nan	nan	0.00132	FLWO1.5	z
2456437.72657	9.75316	nan	nan	0.00132	FLWO1.5	z
2456437.72685	9.75396	nan	nan	0.00132	FLWO1.5	z
2456437.72714	9.75033	nan	nan	0.00132	FLWO1.5	z
2456437.72742	9.75001	nan	nan	0.00132	FLWO1.5	z
2456437.72771	9.74892	nan	nan	0.00132	FLWO1.5	z
2456437.728	9.74233	nan	nan	0.00132	FLWO1.5	z
2456437.72829	9.75044	nan	nan	0.00132	FLWO1.5	z
2456437.72859	9.75012	nan	nan	0.00132	FLWO1.5	z
2456437.72887	9.74982	nan	nan	0.00132	FLWO1.5	z
2456437.72916	9.74981	nan	nan	0.00132	FLWO1.5	z
2456437.72943	9.74812	nan	nan	0.00132	FLWO1.5	z
2456437.7297	9.74888	nan	nan	0.00132	FLWO1.5	z
2456437.72997	9.75025	nan	nan	0.00132	FLWO1.5	z
2456437.73026	9.75347	nan	nan	0.00132	FLWO1.5	z
2456437.73053	9.74877	nan	nan	0.00131	FLWO1.5	z
2456437.73083	9.75408	nan	nan	0.00132	FLWO1.5	z
2456437.73111	9.74175	nan	nan	0.00131	FLWO1.5	z
2456437.73141	9.74285	nan	nan	0.00131	FLWO1.5	z
2456437.73168	9.74678	nan	nan	0.00131	FLWO1.5	z
2456437.73196	9.75117	nan	nan	0.00132	FLWO1.5	z
2456437.73223	9.75002	nan	nan	0.00131	FLWO1.5	z
2456437.73251	9.74735	nan	nan	0.00131	FLWO1.5	z
2456437.73276	9.75639	nan	nan	0.00131	FLWO1.5	z
2456437.73305	9.74487	nan	nan	0.00131	FLWO1.5	z
2456437.73336	9.74657	nan	nan	0.00131	FLWO1.5	z
2456437.73364	9.7402	nan	nan	0.00131	FLWO1.5	z
2456437.73392	9.74602	nan	nan	0.00131	FLWO1.5	z
2456437.73422	9.74469	nan	nan	0.00132	FLWO1.5	z
2456437.73451	9.7459	nan	nan	0.00131	FLWO1.5	z
2456437.73479	9.75473	nan	nan	0.00131	FLWO1.5	z
2456437.73505	9.74844	nan	nan	0.00131	FLWO1.5	z
2456437.73534	9.74312	nan	nan	0.00131	FLWO1.5	z
2456437.73563	9.7539	nan	nan	0.00131	FLWO1.5	z
2456437.73591	9.74708	nan	nan	0.00131	FLWO1.5	z
2456437.73617	9.74183	nan	nan	0.0013	FLWO1.5	z
2456437.73645	9.74344	nan	nan	0.00131	FLWO1.5	z
2456437.73674	9.74676	nan	nan	0.00131	FLWO1.5	z
2456437.73701	9.74901	nan	nan	0.00131	FLWO1.5	z
2456437.73729	9.75034	nan	nan	0.00131	FLWO1.5	z
2456437.73759	9.74383	nan	nan	0.00131	FLWO1.5	z
2456437.73786	9.75204	nan	nan	0.00131	FLWO1.5	z
2456437.73814	9.75143	nan	nan	0.00131	FLWO1.5	z
2456437.73843	9.74952	nan	nan	0.00131	FLWO1.5	z
2456437.73871	9.7512	nan	nan	0.00131	FLWO1.5	z
2456437.73901	9.75165	nan	nan	0.00131	FLWO1.5	z
2456437.73929	9.74725	nan	nan	0.00131	FLWO1.5	z
2456437.73955	9.73998	nan	nan	0.00131	FLWO1.5	z
2456437.73983	9.75442	nan	nan	0.0013	FLWO1.5	z
2456437.74014	9.75557	nan	nan	0.00131	FLWO1.5	z
2456437.74041	9.76113	nan	nan	0.00131	FLWO1.5	z
2456437.74068	9.74718	nan	nan	0.00131	FLWO1.5	z
2456437.74095	9.75111	nan	nan	0.0013	FLWO1.5	z
2456437.74123	9.74708	nan	nan	0.00131	FLWO1.5	z
2456437.7415	9.74877	nan	nan	0.0013	FLWO1.5	z
2456437.74178	9.74559	nan	nan	0.0013	FLWO1.5	z
2456437.74207	9.74852	nan	nan	0.00131	FLWO1.5	z
2456437.74232	9.75555	nan	nan	0.0013	FLWO1.5	z
2456437.74259	9.75246	nan	nan	0.0013	FLWO1.5	z
2456437.74289	9.74753	nan	nan	0.00131	FLWO1.5	z
2456437.74317	9.752	nan	nan	0.0013	FLWO1.5	z
2456437.74345	9.75149	nan	nan	0.0013	FLWO1.5	z
2456437.74373	9.75271	nan	nan	0.00131	FLWO1.5	z
2456437.744	9.75226	nan	nan	0.00131	FLWO1.5	z
2456437.74428	9.75381	nan	nan	0.00131	FLWO1.5	z
2456437.74457	9.74304	nan	nan	0.0013	FLWO1.5	z
2456437.74486	9.75352	nan	nan	0.0013	FLWO1.5	z
2456437.74513	9.75103	nan	nan	0.0013	FLWO1.5	z
2456437.74543	9.74292	nan	nan	0.0013	FLWO1.5	z
2456437.74573	9.75202	nan	nan	0.0013	FLWO1.5	z
2456437.746	9.74268	nan	nan	0.0013	FLWO1.5	z
2456437.74629	9.75024	nan	nan	0.00131	FLWO1.5	z
2456437.74657	9.7475	nan	nan	0.0013	FLWO1.5	z
2456437.74682	9.75039	nan	nan	0.00131	FLWO1.5	z
2456437.7471	9.75225	nan	nan	0.00131	FLWO1.5	z
2456437.74736	9.74806	nan	nan	0.0013	FLWO1.5	z
2456437.74766	9.74833	nan	nan	0.00131	FLWO1.5	z
2456437.74791	9.75505	nan	nan	0.0013	FLWO1.5	z
2456437.74818	9.75104	nan	nan	0.0013	FLWO1.5	z
2456437.74847	9.75246	nan	nan	0.00131	FLWO1.5	z
2456437.74873	9.75618	nan	nan	0.0013	FLWO1.5	z
2456437.74902	9.756	nan	nan	0.00131	FLWO1.5	z
2456437.7493	9.75432	nan	nan	0.00131	FLWO1.5	z
2456437.74957	9.75438	nan	nan	0.00131	FLWO1.5	z
2456437.74987	9.75791	nan	nan	0.0013	FLWO1.5	z
2456437.75014	9.74806	nan	nan	0.0013	FLWO1.5	z
2456437.75041	9.75469	nan	nan	0.0013	FLWO1.5	z
2456437.75068	9.75328	nan	nan	0.00131	FLWO1.5	z
2456437.75098	9.75563	nan	nan	0.00131	FLWO1.5	z
2456437.75122	9.75768	nan	nan	0.00131	FLWO1.5	z
2456437.7515	9.75241	nan	nan	0.00131	FLWO1.5	z
2456437.7518	9.74661	nan	nan	0.0013	FLWO1.5	z
2456437.75207	9.74432	nan	nan	0.00131	FLWO1.5	z
2456437.75234	9.7454	nan	nan	0.0013	FLWO1.5	z
2456437.75262	9.75447	nan	nan	0.00131	FLWO1.5	z
2456437.75289	9.75476	nan	nan	0.00131	FLWO1.5	z
2456437.75317	9.74776	nan	nan	0.0013	FLWO1.5	z
2456437.75344	9.75297	nan	nan	0.00131	FLWO1.5	z
2456437.75373	9.75868	nan	nan	0.00131	FLWO1.5	z
2456437.75403	9.74449	nan	nan	0.0013	FLWO1.5	z
2456437.7543	9.74417	nan	nan	0.00131	FLWO1.5	z
2456437.75458	9.7546	nan	nan	0.00131	FLWO1.5	z
2456437.75487	9.74624	nan	nan	0.00131	FLWO1.5	z
2456437.75514	9.75649	nan	nan	0.00131	FLWO1.5	z
2456437.75543	9.75652	nan	nan	0.00131	FLWO1.5	z
2456437.7557	9.7574	nan	nan	0.00131	FLWO1.5	z
2456437.75597	9.75227	nan	nan	0.00131	FLWO1.5	z
2456437.75627	9.75082	nan	nan	0.0013	FLWO1.5	z
2456437.75659	9.75188	nan	nan	0.0013	FLWO1.5	z
2456437.75686	9.75277	nan	nan	0.00131	FLWO1.5	z
2456437.75717	9.74584	nan	nan	0.00131	FLWO1.5	z
2456437.75744	9.74583	nan	nan	0.00131	FLWO1.5	z
2456437.75773	9.74608	nan	nan	0.00131	FLWO1.5	z
2456437.758	9.74473	nan	nan	0.0013	FLWO1.5	z
2456437.75828	9.74751	nan	nan	0.00131	FLWO1.5	z
2456437.75856	9.74813	nan	nan	0.0013	FLWO1.5	z
2456437.75887	9.75043	nan	nan	0.00131	FLWO1.5	z
2456437.75915	9.7538	nan	nan	0.00131	FLWO1.5	z
2456437.75943	9.75238	nan	nan	0.00131	FLWO1.5	z
2456437.75972	9.75093	nan	nan	0.0013	FLWO1.5	z
2456437.75999	9.74902	nan	nan	0.00131	FLWO1.5	z
2456437.76028	9.75069	nan	nan	0.00131	FLWO1.5	z
2456437.76057	9.75542	nan	nan	0.00131	FLWO1.5	z
2456437.76086	9.75128	nan	nan	0.00131	FLWO1.5	z
2456437.76113	9.74107	nan	nan	0.0013	FLWO1.5	z
2456437.76142	9.75218	nan	nan	0.00131	FLWO1.5	z
2456437.76171	9.75088	nan	nan	0.00131	FLWO1.5	z
2456437.76196	9.75199	nan	nan	0.0013	FLWO1.5	z
2456437.76223	9.75657	nan	nan	0.00131	FLWO1.5	z
2456437.76249	9.74648	nan	nan	0.0013	FLWO1.5	z
2456437.76277	9.75156	nan	nan	0.00131	FLWO1.5	z
2456437.76304	9.75545	nan	nan	0.00131	FLWO1.5	z
2456437.76332	9.75277	nan	nan	0.00131	FLWO1.5	z
2456437.76361	9.7527	nan	nan	0.00131	FLWO1.5	z
2456437.76389	9.75465	nan	nan	0.0013	FLWO1.5	z
2456437.7642	9.74573	nan	nan	0.00131	FLWO1.5	z
2456437.76447	9.75816	nan	nan	0.00131	FLWO1.5	z
2456437.76476	9.74864	nan	nan	0.0013	FLWO1.5	z
2456437.76505	9.75174	nan	nan	0.0013	FLWO1.5	z
2456437.76534	9.75362	nan	nan	0.00131	FLWO1.5	z
2456437.76563	9.75073	nan	nan	0.00131	FLWO1.5	z
2456437.76589	9.75698	nan	nan	0.00131	FLWO1.5	z
2456437.76617	9.75015	nan	nan	0.0013	FLWO1.5	z
2456437.76648	9.74652	nan	nan	0.00131	FLWO1.5	z
2456437.76675	9.75669	nan	nan	0.00131	FLWO1.5	z
2456437.76707	9.7621	nan	nan	0.0013	FLWO1.5	z
2456437.76733	9.75373	nan	nan	0.00131	FLWO1.5	z
2456437.76761	9.75616	nan	nan	0.00131	FLWO1.5	z
2456437.76789	9.74356	nan	nan	0.0013	FLWO1.5	z
2456437.76818	9.75282	nan	nan	0.00131	FLWO1.5	z
2456437.76847	9.75538	nan	nan	0.00131	FLWO1.5	z
2456437.76876	9.75216	nan	nan	0.00131	FLWO1.5	z
2456437.76904	9.75175	nan	nan	0.0013	FLWO1.5	z
2456437.76933	9.75699	nan	nan	0.00131	FLWO1.5	z
2456437.76962	9.74879	nan	nan	0.00131	FLWO1.5	z
2456437.76992	9.74968	nan	nan	0.00131	FLWO1.5	z
2456437.77019	9.75183	nan	nan	0.00131	FLWO1.5	z
2456437.77047	9.74486	nan	nan	0.00131	FLWO1.5	z
2456437.77075	9.75012	nan	nan	0.00131	FLWO1.5	z
2456437.77104	9.7504	nan	nan	0.00131	FLWO1.5	z
2456437.7713	9.74309	nan	nan	0.00131	FLWO1.5	z
2456437.77159	9.7601	nan	nan	0.00131	FLWO1.5	z
2456437.77188	9.75582	nan	nan	0.00131	FLWO1.5	z
2456437.77218	9.7519	nan	nan	0.00131	FLWO1.5	z
2456437.77244	9.74949	nan	nan	0.0013	FLWO1.5	z
2456437.7727	9.74367	nan	nan	0.0013	FLWO1.5	z
2456437.77299	9.75276	nan	nan	0.00131	FLWO1.5	z

